Hardware-Accelerated Phase-Averaging for Cavitating Bubbly Flows

We present a comprehensive validation, performance characterization, and scalability analysis of a hardware-accelerated phase-averaged multiscale solver designed to simulate acoustically driven dilute bubbly suspensions. The carrier fluid is modeled using the compressible Navier-Stokes equations. The dispersed phase is represented through two distinct subgrid formulations: a volume-averaged model that explicitly treats discrete bubbles within a Lagrangian framework, and an ensemble-averaged model that statistically represents the bubble population through a discretized distribution of bubble sizes. For both models, the bubble dynamics are modeled via the Keller--Miksis equation. For the GPU cases, we use OpenACC directives to offload computation to the GPUs. The volume-averaged model is validated against the analytical Keller-Miksis solution and experimental measurements, showing excellent agreement with root-mean-squared errors of less than 8% for both single-bubble oscillation and collapse scenarios. The ensemble-averaged model is validated by comparing it to volume-averaged simulations. On an NCSA Delta node with 4 NVIDIA A100 GPUs, we observe a speedup 16-fold compared to a 64-core AMD Milan CPU. The ensemble-averaged model offers additional reductions in computational cost by solving a single set of averaged equations, rather than multiple stochastic realizations. However, the volume-averaged model enables the interrogation of individual bubble dynamics, rather than the averaged statistics of the bubble dynamics. Weak and strong scaling tests demonstrate good scalability across both CPU and GPU platforms. These results show the proposed method is robust, accurate, and efficient for the multiscale simulation of acoustically driven dilute bubbly flows.

==> figures/cost_modelComparison/cpuCost.csv <==
alpha,el_forty,el,ee_mono,ee_poly_11,ee_poly_21
1e-07,115.51187999999999,2.887797,3.389181,21.88831,38.16448
1e-06,119.44504,2.986126,3.371509,21.39795,38.28391
1e-05,115.88424,2.897106,3.397391,21.86471,38.74021
0.0001,121.29796,3.032449,3.370648,22.26347,40.1472
0.001,181.68944,4.542236,3.687203,24.10351,43.26423


==> figures/cost_modelComparison/gpuCost.csv <==
alpha,el_forty,el,ee_mono,ee_poly_11,ee_poly_21
1e-07,48.65216,1.216304,1.16362,1.864346,2.561716
1e-06,48.42048,1.210512,1.162117,1.932726,2.563737
1e-05,48.62108,1.215527,1.161374,1.944089,2.564366
0.0001,48.95608,1.223902,1.160957,1.95685,2.610786
0.001,55.95532,1.398883,1.172188,2.000878,2.702867


==> figures/scaling_strong/cpuStrong_ideal.csv <==
t_el_16,y_el_16,t_ee_m_16,y_ee_m_16,t_ee_p_16,y_ee_p_16,t_el_32,y_el_32,t_ee_m_32,y_ee_m_32,t_ee_p_32,y_ee_p_32,t_el_64,y_el_64,t_ee_m_64,y_ee_m_64,t_ee_p_64,y_ee_p_64
26.63091,16,22.10254,16,39.36185,16,52.17478,16,42.30099,16,74.2161,16,111.7935,16,85.57262,16,146.1246,16
13.315455,32,11.05127,32,19.680925,32,26.08739,32,21.150495,32,37.10805,32,55.89675,32,42.78631,32,73.0623,32
6.6577275,64,5.525635,64,9.8404625,64,13.043695,64,10.5752475,64,18.554025,64,27.948375,64,21.393155,64,36.53115,64
3.32886375,128,2.7628175,128,4.92023125,128,6.5218475,128,5.28762375,128,9.2770125,128,13.9741875,128,10.6965775,128,18.265575,128


==> figures/scaling_strong/cpuStrong_test.csv <==
t_el_16,y_el_16,t_ee_m_16,y_ee_m_16,t_ee_p_16,y_ee_p_16,t_el_32,y_el_32,t_ee_m_32,y_ee_m_32,t_ee_p_32,y_ee_p_32,t_el_64,y_el_64,t_ee_m_64,y_ee_m_64,t_ee_p_64,y_ee_p_64
26.63091,16,22.10254,16,39.36185,16,52.17478,16,42.30099,16,74.2161,16,111.7935,16,85.57262,16,146.1246,16
15.00166,32,12.04425,32,20.82114,32,27.63947,32,21.5831,32,41.60712,32,54.59893,32,42.39536,32,75.59164,32
7.98008,64,6.189145,64,10.20535,64,14.65861,64,11.75525,64,19.62898,64,29.7952,64,23.77642,64,38.85323,64
4.485973,128,3.338318,128,5.322921,128,8.293368,128,6.285838,128,10.32073,128,16.38024,128,11.83342,128,19.08865,128


==> figures/scaling_strong/gpuStrong_ideal.csv <==
t_el_16,y_el_16,t_ee_m_16,y_ee_m_16,t_ee_p_16,y_ee_p_16,t_el_32,y_el_32,t_ee_m_32,y_ee_m_32,t_ee_p_32,y_ee_p_32,t_el_64,y_el_64,t_ee_m_64,y_ee_m_64,t_ee_p_64,y_ee_p_64
0.2737433,8,0.2056415,8,0.3247207,8,0.5571073,8,0.3544326,8,0.5770556,8,1.104945,8,0.6433219,8,1.051662,8
0.13687165,16,0.10282075,16,0.16236035,16,0.27855365,16,0.1772163,16,0.2885278,16,0.5524725,16,0.32166095,16,0.525831,16
0.068435825,32,0.051410375,32,0.081180175,32,0.139276825,32,0.08860815,32,0.1442639,32,0.27623625,32,0.160830475,32,0.2629155,32
0.0342179125,64,0.0257051875,64,0.0405900875,64,0.0696384125,64,0.044304075,64,0.07213195,64,0.138118125,64,0.0804152375,64,0.13145775,64
0.01710895625,128,0.01285259375,128,0.02029504375,128,0.03481920625,128,0.0221520375,128,0.036065975,128,0.0690590625,128,0.04020761875,128,0.065728875,128


==> figures/scaling_strong/gpuStrong_test.csv <==
t_el_16,y_el_16,t_ee_m_16,y_ee_m_16,t_ee_p_16,y_ee_p_16,t_el_32,y_el_32,t_ee_m_32,y_ee_m_32,t_ee_p_32,y_ee_p_32,t_el_64,y_el_64,t_ee_m_64,y_ee_m_64,t_ee_p_64,y_ee_p_64
0.2737433,8,0.2056415,8,0.3247207,8,0.5571073,8,0.3544326,8,0.5770556,8,1.104945,8,0.6433219,8,1.051662,8
0.1569931,16,0.1178726,16,0.1859203,16,0.2696517,16,0.1995971,16,0.3182122,16,0.5618892,16,0.3460365,16,0.5621721,16
0.1198258,32,0.08858644,32,0.1280349,32,0.1824424,32,0.1388556,32,0.2135949,32,0.3215391,32,0.2298564,32,0.3611726,32
0.08199793,64,0.0572582,64,0.08309019,64,0.1215186,64,0.08697922,64,0.1261537,64,0.1902292,64,0.1392735,64,0.2111231,64
0.05761905,128,0.03864507,128,0.05322735,128,0.08153563,128,0.05629983,128,0.07753459,128,0.1197199,128,0.08423659,128,0.1245598,128


==> figures/scaling_weak/cpuWeak.csv <==
cpus,el,ee_m,ee_p
8,0.7478858768857998,0.8309582787534611,0.8661196497780917
16,0.8007561254635801,0.8565601738189176,0.8776155420935748
32,0.9191165728039826,0.8924741742424837,0.9990924189059298
64,1.0,1.0,1.0
128,1.0621540040355328,1.0257208072853343,1.0673050486069764
256,1.0951628598800576,1.0729870028002415,1.0765431154632923
512,1.077740063816083,1.066326977229408,1.1075374346854188
1024,1.085361268466788,1.0809745154483916,1.0982384712822204


==> figures/scaling_weak/gpuWeak.csv <==
gpus,el,ee_m,ee_p
8,1.0345444029764737,1.0,1.007915343758681
16,1.0,1.0452798542481399,1.0
32,1.2811994325337537,1.1384225942935668,1.2594630972671246
64,1.2503033262155576,1.179095697874854,1.2281551830954
128,1.2139460907065878,1.1707580164384128,1.1977435667141445


==> figures/update_mfcPaper_valBubScreen/mono_ee.dat <==
time	p_ensemble
0.0	0.101325
0.013300176290782834	0.101325
0.026600352581565668	0.101325
0.039899535432231174	0.101325
0.05319971172301401	0.101325
0.06649988801379685	0.101325
0.07980006430457967	0.101325
0.09310024059536251	0.101325
0.10639942344602803	0.101325
0.11969959973681085	0.101325
0.1329997760275937	0.101325
0.14629995231837653	0.101325
0.15960012860915934	0.101325
0.17289931145982487	0.101325
0.18619948775060774	0.101325
0.19949966404139052	0.101325
0.21279984033217333	0.101325
0.22609902318283887	0.101325
0.2393991994736217	0.101325
0.25269937576440454	0.101325
0.2659995520551874	0.101325
0.2792997283459702	0.101325
0.2925989111966357	0.101325
0.3058990874874185	0.101325
0.319198270338084	0.101325
0.33249645974863223	0.101325
0.34579564259929774	0.101325
0.3590948254499633	0.101325
0.37239400830062874	0.101325
0.38569219771117697	0.101325
0.3989913805618424	0.101325
0.4122895699723906	0.101325
0.4255887528230561	0.101325
0.4388869422336043	0.101325
0.4521861250842698	0.101325
0.465484314494818	0.101325
0.47878250390536614	0.101325
0.49208069331591436	0.101325
0.5053788827264625	0.101325
0.5186770721370108	0.101325
0.5319742681074415	0.101325
0.5452724575179898	0.101325
0.558570646928538	0.101325
0.571868836339086	0.101325
0.585166032309517	0.101325
0.598464221720065	0.101325
0.6117624111306132	0.101325
0.6250596071010442	0.101325
0.6383577965115922	0.101325
0.6516549924820232	0.101325
0.6649531818925715	0.101325
0.6782503778630021	0.101325
0.6915485672735504	0.101325
0.7048457632439813	0.101325
0.7181439526545295	0.101325
0.7314411486249602	0.101325
0.7447393380355085	0.101325
0.7580365340059393	0.101325
0.7713347234164876	0.101325
0.7846319193869183	0.101325
0.7979301087974665	0.101325
0.8112273047678973	0.101325
0.8245254941784456	0.101325
0.8378236835889936	0.101325
0.8511218729995418	0.101325
0.8644200624100902	0.101325
0.8777172583805208	0.101325
0.8910154477910691	0.101325
0.9043136372016173	0.101325
0.9176118266121656	0.101325
0.9309100160227137	0.101325
0.9442082054332618	0.101325
0.9575063948438101	0.101325
0.9708045842543582	0.101325
0.9841027736649063	0.101325
0.9974009630754546	0.101325
1.0106991524860027	0.101325
1.0239973418965507	0.101325
1.0372965247472163	0.101325
1.0505947141577645	0.101325
1.063892903568313	0.101325
1.0771920864189781	0.101325
1.0904902758295265	0.101325
1.1037884652400747	0.101325
1.1170876480907401	0.101325
1.1303858375012883	0.101325
1.143685020351954	0.101325
1.156983209762502	0.101325
1.1702823926131676	0.101325
1.1835805820237157	0.101325
1.196878771434264	0.101325
1.2101779542849294	0.101325
1.223477137135595	0.101325
1.2367753265461432	0.101325
1.2500735159566911	0.101325
1.2633726988073568	0.101325
1.276670888217905	0.101325
1.2899700710685706	0.101325
1.3032682604791186	0.101325
1.3165674433297843	0.101325
1.3298656327403322	0.101325
1.3431648155909979	0.101325
1.356463005001546	0.101325
1.3697621878522115	0.101325
1.3830603772627597	0.101325
1.3963595601134253	0.101325
1.4096577495239733	0.101325
1.422956932374639	0.101325
1.436255121785187	0.101325
1.4495533111957353	0.101325
1.4628524940464007	0.101325
1.4761506834569487	0.101325
1.4894498663076143	0.101325
1.50274904915828	0.101325
1.516047238568828	0.101325
1.5293454279793763	0.101325
1.5426446108300418	0.101325
1.55594280024059	0.101325
1.5692419830912556	0.101325
1.5825401725018036	0.101325
1.5958393553524692	0.101325
1.6091375447630172	0.101325
1.6224367276136828	0.101325
1.6357349170242308	0.101325
1.6490340998748965	0.101325
1.6623322892854444	0.101325
1.6756304786959928	0.101325
1.6889296615466585	0.101325
1.7022288443973237	0.101325
1.715527033807872	0.101325
1.7288252232184202	0.101325
1.7421244060690857	0.101325
1.7554225954796339	0.101325
1.7687217783302993	0.101325
1.7820199677408475	0.101325
1.7953191505915131	0.101325
1.808617340002061	0.101325
1.8219165228527268	0.101325
1.8352147122632747	0.101325
1.8485138951139404	0.101325
1.8618120845244888	0.101325
1.875110273935037	0.101325
1.8884094567857024	0.101325
1.901708639636368	0.101325
1.9150068290469162	0.101325
1.9283050184574644	0.101325
1.9416042013081298	0.101325
1.954902390718678	0.101325
1.9682015735693434	0.101325
1.9814997629798916	0.101325
1.994798945830557	0.101325
2.0080971352411057	0.101325
2.021396318091771	0.101325
2.0346945075023193	0.101325
2.0479936903529845	0.101325
2.0612918797635325	0.101325
2.074590069174081	0.101325
2.087889252024746	0.101325
2.101188434875412	0.101325
2.1144866242859597	0.101325
2.127784813696508	0.101325
2.141083996547174	0.101325
2.1543821859577217	0.101325
2.167681368808388	0.101325
2.180980551659053	0.101325
2.1942787410696014	0.101325
2.2075769304801494	0.101325
2.2208761133308146	0.101325
2.234174302741363	0.101325
2.247473485592028	0.101325
2.2607716750025766	0.101325
2.274069864413125	0.101325
2.28736904726379	0.101325
2.3006682301144554	0.101325
2.313966419525004	0.101325
2.32726560237567	0.101325
2.3405637917862174	0.101325
2.353861981196766	0.101325
2.3671611640474315	0.101325
2.380460346898097	0.101325
2.393758536308645	0.101325
2.407056725719193	0.101325
2.4203559085698587	0.101325
2.4336540979804067	0.101325
2.4469532808310723	0.101325
2.4602514702416207	0.101325
2.4735506530922864	0.101325
2.4868488425028343	0.101325
2.5001480253535	0.101325
2.5134472082041657	0.101325
2.5267453976147136	0.101325
2.5400435870252616	0.101325
2.55334177643581	0.101325
2.566640959286475	0.101325
2.5799401421371413	0.101325
2.593238331547689	0.101325
2.606536520958237	0.101325
2.6198357038089024	0.101325
2.633133893219451	0.101325
2.6464330760701165	0.101325
2.6597312654806644	0.101325
2.67303044833133	0.101325
2.6863286377418785	0.101325
2.6996278205925437	0.101325
2.7129270034432094	0.101325
2.7262251928537573	0.101325
2.7395233822643057	0.101325
2.7528215716748536	0.101325
2.7661207545255193	0.101325
2.7794199373761845	0.101325
2.792718126786733	0.101325
2.806016316197281	0.101325
2.8193154990479465	0.101325
2.832613688458495	0.101325
2.84591287130916	0.101325
2.859212054159826	0.101325
2.872510243570374	0.101325
2.885808432980922	0.101325
2.899107615831588	0.101325
2.912406798682253	0.101325
2.9257049880928014	0.101325
2.93900317750335	0.101325
2.9523013669138973	0.101325
2.9656005497645634	0.101325
2.9788997326152287	0.101325
2.992197922025777	0.101325
3.0054961114363254	0.101325
3.0187952942869907	0.101325
3.032093483697539	0.101325
3.0453926665482047	0.101325
3.05869184939887	0.101325
3.0719900388094183	0.101325
3.0852882282199663	0.101325
3.098587411070631	0.101325
3.11188560048118	0.101325
3.1251847833318456	0.101325
3.1384829727423935	0.101325
3.1517811621529415	0.101325
3.165080345003607	0.101325
3.178379527854273	0.101325
3.1916787107049385	0.101325
3.2049769001154864	0.101325
3.2182750895260344	0.101325
3.2315732789365823	0.101325
3.244872461787248	0.101325
3.2581716446379136	0.101325
3.2714698340484616	0.101325
3.2847680234590104	0.101325
3.298067206309675	0.101325
3.3113653957202236	0.101325
3.324664578570889	0.101325
3.337962767981437	0.101325
3.3512619508321024	0.101325
3.364560140242651	0.101325
3.377859323093317	0.101325
3.3911585059439826	0.101325
3.4044566953545305	0.101325
3.417754884765078	0.101325
3.431053074175627	0.101325
3.444352257026292	0.101325
3.4576514398769578	0.101325
3.470949629287506	0.101325
3.484247818698054	0.101325
3.49754700154872	0.101325
3.5108451909592677	0.101325
3.5241443738099334	0.101325
3.5374435566605986	0.101325
3.550741746071147	0.101325
3.564039935481695	0.101325
3.5773391183323606	0.101325
3.5906383011830263	0.101325
3.6039364905935742	0.101325
3.617234680004122	0.101325
3.6305328694146706	0.101325
3.643832052265336	0.101325
3.6571312351160015	0.101325
3.6704294245265494	0.101325
3.683727613937098	0.101325
3.697026796787764	0.101325
3.7103249861983114	0.101325
3.7236241690489775	0.101325
3.7369233518996423	0.101325
3.750221541310191	0.101325
3.7635197307207395	0.101325
3.7768189135714048	0.101325
3.7901180964220695	0.101325
3.8034162858326184	0.101325
3.8167144752431668	0.101325
3.8300136580938324	0.101325
3.8433118475043804	0.101325
3.8566110303550456	0.101325
3.869909219765594	0.101325
3.883202441975556	0.101325
3.8964946707453993	0.101325
3.9097878929553618	0.101325
3.923081115165323	0.101325
3.9363743373752844	0.101325
3.9496685530253637	0.101325
3.9629627686754425	0.101325
3.976256984325521	0.101325
3.9895521934157174	0.101325
4.002846409065796	0.101325
4.01614261159611	0.101325
4.029437820686305	0.101325
4.04273402321662	0.101325
4.056030225746932	0.101325
4.069327421717364	0.101325
4.082624617687794	0.10132500101324998
4.0959228070983436	0.10132500101324998
4.10922099650889	0.10132500202650001
4.1225191859194386	0.10132500303975
4.135818368770105	0.10132500303975
4.149117551620771	0.10132500405299999
4.162416734471435	0.10132500506624999
4.175716910762218	0.1013250060795
4.189017087053001	0.10132500709275
4.202318256783902	0.101325008106
4.215619426514802	0.10132500911924999
4.228919602805584	0.10132501013249999
4.2422197790963665	0.10132501114575
4.2555199553871494	0.10132501215899999
4.26882112511805	0.10132501317225
4.282122294848951	0.1013250141855
4.295424458019968	0.10132501519875
4.308726621190986	0.10132501722525
4.322027790921886	0.10132501925175
4.335328960652786	0.10132502330474999
4.348631123823804	0.10132502938424999
4.361931300114586	0.10132503749025
4.3752324698454865	0.10132504762275
4.388532646136269	0.1013250628215
4.401834809307287	0.10132508207325
4.415135979038187	0.1013251074045
4.428438142209204	0.1013251398285
4.441739311940104	0.10132518137175
4.455040481671005	0.10132523507399997
4.4683416514019045	0.10132530194850001
4.481642821132805	0.1013253870615
4.494943990863705	0.101325494466
4.508245160594605	0.10132562922825
4.521546330325505	0.10132579742774998
4.534847500056405	0.1013260071705
4.548148669787305	0.10132626858900001
4.561450832958323	0.10132659384225
4.574752002689224	0.10132699711574998
4.588053172420124	0.1013274986745
4.601354342151024	0.10132811979675
4.6146555118819235	0.10132888784024999
4.627957675052941	0.101329839282
4.641258844783841	0.10133101363875
4.654559021074625	0.10133246359949999
4.667861184245642	0.10133424995925
4.681162353976542	0.101336449725
4.694464517147559	0.10133915611574999
4.707764693438342	0.10134247957575
4.721065863169241	0.10134655790699999
4.73436802634026	0.10135155525599998
4.74766919607116	0.10135767224625
4.76097036580206	0.10136515307099998
4.774271535532961	0.101374288533
4.787572705263861	0.10138543124325
4.800874868434878	0.10139900676675
4.814176038165778	0.10141552071525
4.827477207896679	0.1014355840785
4.8407783776275775	0.10145993450249999
4.854079547358478	0.10148947074
4.867381710529496	0.10152529723349998
4.880682880260396	0.10156876261875
4.893984049991296	0.10162150734749999
4.907285219722197	0.1016855123235
4.920586389453097	0.10176312119400001
4.933888552624114	0.10185698766075
4.947189722355015	0.10197006636075
4.960490892085915	0.10210589252324999
4.973792061816815	0.10226938851675
4.987094224987833	0.10246807873574999
5.000395394718732	0.10271286169724998
5.013697557889749	0.10301732407049999
5.02699872762065	0.10339588440299999
5.04029989735155	0.10386197231025
5.05360106708245	0.10442645895149999
5.06690223681335	0.10509648368624999
5.080204399984368	0.10587547535250001
5.093505569715267	0.10676413005299998
5.106806739446168	0.1077609836415
5.120107909177068	0.10886236106025
5.133410072348085	0.11006238748575
5.146711242078986	0.11135324569425
5.160012411809887	0.11272551043425
5.1733135815407865	0.1141684240305
5.186615744711804	0.1156701699615
5.199916914442705	0.11721815352975
5.213218084173604	0.11879930077049998
5.226519253904505	0.12040032696299999
5.239820423635405	0.12200801831399999
5.253122586806422	0.12360947716425
5.266423756537322	0.12519235503599999
5.279724926268222	0.12674506744199998
5.293026095999123	0.128256966138
5.30632825917014	0.12971850428249998
5.31962942890104	0.131121346881
5.332930598631941	0.1324584660315
5.34623176836284	0.13372418449424997
5.359533931533857	0.13491419291699996
5.372835101264758	0.13602552653025
5.386136270995658	0.137056519551
5.399437440726558	0.13800672310950002
5.412739603897576	0.13887680493750001
5.426040773628476	0.13966843183125
5.439341943359376	0.14038413286275
5.452643113090277	0.141027154485
5.465944282821177	0.1416013085445
5.479246445992194	0.14211082232025
5.492547615723094	0.1425601916025
5.505848785453995	0.1429540378245
5.519149955184895	0.14329698039299996
5.532452118355913	0.14359353029699998
5.545753288086812	0.14384798574299998
5.559054457817712	0.14406435920099997
5.572355627548612	0.14424631356974998
5.585656797279513	0.14439712468649998
5.59895896045053	0.144519657009
5.612260130181431	0.14461636564199998
5.625561299912331	0.14468931457575
5.638862469643231	0.14474020911
5.6521626459340135	0.144770448543
5.665463815664914	0.14478117683399996
5.678763991955697	0.14477335251749998
5.692065161686597	0.144747816591
5.705365337977379	0.14470536040274998
5.718665514268163	0.144646795566
5.731965690558946	0.14457302285999998
5.745266860289845	0.14448508187924997
5.7585670365806285	0.14438420878875
5.7718672128714115	0.14427186165525
5.785167389162194	0.14414974273875
5.798467565452977	0.14401980254549998
5.81176774174376	0.143884231722
5.825067918034542	0.14374543977674997
5.838368094325325	0.14360602670925
5.851668270616108	0.14346873944025
5.864968446906891	0.14333642114925
5.8782676297575565	0.14321194136025
5.891567806048339	0.1430981260275
5.904866988899005	0.14299768964775
5.918167165189788	0.14291316838575
5.9314673414805705	0.142846858266
5.944767517771354	0.14280077058975
5.958067694062136	0.1427765853255
5.971366876912802	0.14277561969824998
5.984666059763468	0.1427988079245
5.99796623605425	0.14284670121225
6.011265418904915	0.14291947992
6.024565595195698	0.14301697990124998
6.037864778046364	0.14313872188875
6.051164954337146	0.14328394695825
6.064465130627929	0.14345166009825
6.077764313478595	0.14364067580624998
6.0910634963292605	0.143849663685
6.104362679179926	0.144077199105
6.117661862030591	0.14432179866825
6.130962038321375	0.14458195871174997
6.144262214612157	0.14485617861224998
6.157561397462823	0.14514297902475
6.170860580313488	0.145440903909
6.184159763164154	0.145748518503
6.1974589460148195	0.1460643991905
6.210758128865485	0.14638711627575002
6.224058305156268	0.14671520257274998
6.237358481447051	0.14704712199449999
6.250656670857599	0.14738122800974998
6.263955853708264	0.14771573020575
6.2772550365589295	0.14804866591724997
6.290554219409595	0.14837786273625
6.3038543957003785	0.14870092533975
6.317154571991161	0.14901523548975001
6.330453754841827	0.14931796824524998
6.343751944252374	0.14960607473700002
6.357051127103039	0.14987623859774998
6.3703503099537055	0.15012491446575002
6.383650486244489	0.15034847186625
6.3969506625352714	0.15054331984125002
6.410231963463825	0.1507058785785
6.4235023365510875	0.15083252064299998
6.436771716198234	0.15091963075874998
6.450040102405262	0.15096380440574997
6.463308488612291	0.15096200284725
6.4765758813792	0.15091156326225
6.489842280705995	0.15081022509
6.503109673472906	0.1506562860705
6.516376072799699	0.15044872687425
6.52964346556661	0.150187096605
6.542910858333522	0.14987138513025
6.556180237980667	0.149502030174
6.569449617627813	0.14907993960824997
6.582719990715076	0.14860638100874998
6.595991357242457	0.14808284182649997
6.609264710650071	0.147510969606
6.62254005093792	0.14689252841550002
6.635816384665889	0.1462293481845
6.649094705274089	0.1455232953195
6.662375012762526	0.14477623926674998
6.675657307131197	0.143990023128
6.688941588380102	0.14316644643524998
6.7022288499493605	0.1423072479255
6.715517104958734	0.14141411364675002
6.728806353408227	0.14048867594474998
6.742097588737953	0.13953253372799998
6.755389817507798	0.13854727171950001
6.76868303971776	0.137534477682
6.781977255367838	0.13649577180225
6.795272464458035	0.13543281986325
6.808568666988347	0.134347360602
6.821865862958779	0.13324121989499998
6.8351640523693264	0.13211632595699999
6.848462241779876	0.13097472251324999
6.861761424630542	0.1298185769055
6.875061600921325	0.12865018313175
6.888361777212107	0.127471960833
6.90166195350289	0.12628645124025
6.914964116673907	0.125096307042
6.928266279844924	0.12390428022524999
6.941569436456059	0.12271319978399998
6.954872593067194	0.12152595550724998
6.968175749678328	0.1203454675815
6.981479899729582	0.119174667339
6.994785043220951	0.11801645672774999
7.00809018671232	0.11687368804650002
7.021396323643806	0.11574912442799999
7.034702460575294	0.1146454134945
7.048009590946897	0.11356505290725
7.0613167213185015	0.11251036706175
7.074625838570341	0.11148348074325
7.087933962382062	0.11048629886174999
7.101244073074017	0.10952048821350001
7.114554183765974	0.1085874754545
7.12786429445793	0.10768843798125001
7.141175398590002	0.10682430798374999
7.154486502722077	0.10599578359124999
7.16779760685415	0.10520334609749998
7.1811097044263414	0.1044472792125
7.194421801998533	0.10372769642025
7.207733899570724	0.10304457340275
7.221046990583032	0.10239777438449998
7.234361075035457	0.10178709164925
7.247674166047764	0.101212273911
7.26098825050019	0.1006730567115
7.274303328392733	0.10016918977799999
7.287618406285276	0.09970045424849999
7.300933484177818	0.0992666819235
7.314248562070361	0.09886775830575
7.3275646334030204	0.09850362462675
7.340879711295564	0.0981742727805
7.354195782628225	0.097879727085
7.3675128474010005	0.09762003009675
7.380828918733662	0.09739521626625
7.394145983506439	0.09720528255375
7.407463048279215	0.09705016208475
7.420780113051994	0.09692969780549998
7.434098171264888	0.09684361309875
7.447415236037665	0.09679148949225
7.46073329425056	0.0967727534865
7.474051352463456	0.09678666135599999
7.487370404116468	0.09683229914925
7.500688462329362	0.09690858674175
7.514007513982374	0.09701428695524998
7.527326565635386	0.09714802176975
7.540645617288399	0.0973083047475
7.553957714860589	0.09749355825825
7.56726583867231	0.09770214792974999
7.580571975603797	0.097932412032
7.593875132214932	0.09818269491449999
7.607180275706302	0.09845136828449999
7.620484425757555	0.098736855525
7.633783608608219	0.099037644867
7.647083784899001	0.09935229445575
7.660383961189784	0.09967942931099999
7.673681157160215	0.10001773524749999
7.686979346570764	0.10036593861000001
7.700278529421429	0.1007227910745
7.7135777122720945	0.10108704026399999
7.72687689512276	0.1014574054305
7.74017508453331	0.10183254503099999
7.753472280503739	0.10221103950225
7.766771463354404	0.102591372009
7.780069652764953	0.10297191932474999
7.7933688356156186	0.10335095993775
7.80666603158605	0.10372669938225
7.819964220996598	0.10409731178175
7.833262410407146	0.104460976326
7.8465605998176935	0.104815946172
7.859859782668359	0.10516064774249999
7.873156978638789	0.10549378306425
7.886455168049338	0.10581435712574999
7.899753357459887	0.1061217255
7.913051546870435	0.106415794968
7.926350729721101	0.10669714612199999
7.939649912571766	0.10696655004524999
7.9529471085421966	0.10722492676874999
7.966245297952745	0.10747456623749999
7.97954448080341	0.10771935933149998
7.992843663654075	0.10796288282324999
8.006142846504742	0.10820573351700001
8.019440042475173	0.10845108491174998
8.032738231885721	0.10870431128549998
8.046037414736386	0.10897136852174999
8.059336597587052	0.10925474212274999
8.072635780437716	0.10954440496649999
8.085934963288382	0.10983433936124999
8.099233152698929	0.110114947803
8.112532335549597	0.11037625788524999
8.125831518400261	0.11061268964025
8.139131694691043	0.11082573355874999
8.152429884101593	0.11101304092725
8.16572807351214	0.1111707806475
8.179026262922688	0.11129836098149999
8.192325445773355	0.11139126891375
8.205625622064138	0.11144207225549999
8.218925798354919	0.11144390319825
8.232225974645704	0.1113942833325
8.24552416405625	0.11129051032049998
8.258823346906915	0.111125733579
8.272123523197699	0.11088585576075001
8.285423699488483	0.11053767266325
8.298723875779265	0.11005714290375
8.312025045510165	0.109428389868
8.325327208681182	0.10864194676125
8.338629371852202	0.10769566448025
8.351931535023217	0.10658651442075001
8.365234691634353	0.10531707023775
8.378537848245488	0.10389627791549998
8.391841004856621	0.10233954695999999
8.405145154907876	0.10066462140525
8.418450298399243	0.09888916422525
8.431755441890614	0.09703066816799999
8.445060585381983	0.09510667563074998
8.458366722313471	0.09313487694525
8.471671865804838	0.09113268987899999
8.484978002736325	0.08911657670475
8.498283146227696	0.08710150008525
8.511589283159182	0.08510055019724999
8.524895420090669	0.0831247623465
8.53820056358204	0.081183081504
8.551506700513526	0.07928244640575
8.564812837445013	0.07742793343425
8.57811798093638	0.07562295217575
8.591424117867868	0.073869483534
8.604730254799357	0.0721683604005
8.618036391730842	0.07051956960299999
8.631342528662328	0.06892253662875
8.644647672153699	0.06737638704299999
8.657953809085184	0.06588016737749999
8.67125994601667	0.06443301839624999
8.684566082948159	0.06303430479149999
8.697871226439528	0.06168369421725
8.711177363371014	0.0603811988325
8.724482506862385	0.059127178340999995
8.737787650353752	0.057922306554
8.751091800405007	0.0567675197145
8.764396943896376	0.05566394354325
8.777701093947625	0.0546128111655
8.791004250558762	0.05361538509075
8.804308400610013	0.05267288020575
8.81761155722115	0.0517863948735
8.830913720392168	0.0509568552045
8.844215883563185	0.050184979593
8.857518046734201	0.04947124426649999
8.87082020990522	0.04881587517975
8.88412137963612	0.048218844975
8.89742254936702	0.04767988007475
8.910723719097922	0.047198478920249996
8.924024888828818	0.04677393426299999
8.937325065119603	0.046405357482749994
8.950622261090034	0.046091701892249995
8.963920450500583	0.04583179313475
8.977216653030895	0.045624349449
8.990513849001324	0.0454680070005
9.003812038411874	0.045361332040499996
9.017109234382305	0.04530284421075
9.030406430352734	0.0452910246495
9.043704619763284	0.04532433423
9.057001815733715	0.0454012176135
9.070300005144263	0.045520115408249996
9.083598194554812	0.0456794641695
9.096897377405476	0.045877726796999994
9.110195566816024	0.0461133986145
9.123493756226573	0.04638501952875
9.136791945637121	0.0466911821355
9.15009013504767	0.0470305317195
9.163389317898334	0.04740176524125
9.176688500749002	0.047803632350249994
9.189987683599666	0.0482349455175
9.20328686645033	0.048694561797
9.216586049300998	0.04918137370649999
9.229885232151663	0.0496943173335
9.243184415002329	0.05023238449425
9.25648459129311	0.050794615641000004
9.269783774143777	0.0513800897295
9.283082956994443	0.051987908007000004
9.296382139845107	0.0526171747605
9.309682316135888	0.053267002383
9.322982492426673	0.05393649313499999
9.33628167527734	0.05462474218425
9.349581851568121	0.0553308244335
9.362881034418788	0.05605379452049999
9.376179223829334	0.056792677698749995
9.389478406680002	0.05754647693024999
9.402777589530666	0.05831416781925
9.416077765821447	0.05909470874475
9.429376948672115	0.05988704592675
9.442677124962898	0.0606901225455
9.455977301253679	0.06150288178125
9.46927847098458	0.062324279986499996
9.482577653835245	0.0631532927655
9.495866902284739	0.0639889240935
9.509158137614465	0.06483021442275
9.522448379504075	0.0656762487885
9.535739614833801	0.06652615984875
9.549030850163529	0.06737913396375
9.562322085493255	0.06823441018274999
9.575613320822981	0.0690912782175
9.588905549592827	0.0699490835085
9.60219777836267	0.0708072130395
9.615490007132516	0.0716650993905
9.628783229342474	0.0725222075655
9.642076451552438	0.07337802992625
9.655369673762399	0.07423207403325
9.668663889412477	0.0750838575795
9.681958105062556	0.07593289927124999
9.695252320712635	0.07677870869549999
9.708547529802832	0.07762078328024999
9.721841745452911	0.07845860120175
9.735137947983226	0.07929162037125
9.748433157073421	0.08011927539525
9.761729359603734	0.080940983655
9.775026555574165	0.08175614631974999
9.788322758104478	0.08256415645275
9.80161995407491	0.0833644081305
9.814917150045341	0.08415630454875
9.828214346015772	0.0849392742345
9.841511541986202	0.08571278016524998
9.85480973139675	0.0864763339545
9.868106927367181	0.08722950395774999
9.881406110217846	0.08797192945799999
9.894704299628394	0.08870332471874999
9.908003482479062	0.089423483037
9.921302665329726	0.09013227674325
9.93460184818039	0.09082964808225
9.947902024471174	0.09151560516
9.961202200761957	0.09219020269199998
9.97450237705274	0.09285352173825
9.987802553343522	0.09350564538525
10.001103723074422	0.09414663037499998
10.014404892805324	0.09477647670749999
10.027706062536222	0.0953950982565
10.041008225707241	0.096002284266
10.054310388878257	0.09659768009849999
10.067612552049276	0.09718075177124999
10.080915708660411	0.09775077177075
10.094218865271547	0.0983068058805
10.10752202188268	0.09884770406175
10.120825178493815	0.09937210957275
10.13412833510495	0.09987846910124999
10.147432485156202	0.100365059109
10.160735641767337	0.100830019269
10.174040785258706	0.101271390969
10.187344935309959	0.10168717405350002
10.20064908536121	0.10207537140675
10.213954228852579	0.10243405380074999
10.227259372343948	0.10276141765049998
10.240564515835318	0.10305583668975
10.25386965932669	0.10331591769974999
10.267175796258176	0.10354054306574999
10.280480939749545	0.10372890826725001
10.29378707668103	0.10388054315624999
10.307094207052636	0.10399532715599999
10.320400343984122	0.10407348520800001
10.333707474355725	0.1041155735865
10.347013611287213	0.10412245051425001
10.360320741658818	0.10409523360600001
10.37362787203042	0.10403523806024999
10.386935002402026	0.10394392802325
10.400242132773629	0.10382287301925
10.413550256585351	0.10367367803625001
10.426857386956955	0.10349794603575001
10.440165510768677	0.10329725768775
10.4534736345804	0.103073115642
10.466780764952002	0.10282687461375
10.480088888763722	0.10255964816474998
10.493391051934742	0.10227214354349999
10.506690234785404	0.10196469512249999
10.519989417636072	0.10163725831874999
10.533289593926856	0.10128971356875
10.546589770217638	0.10092232026449999
10.559888953068304	0.10053538440749998
10.57318714247885	0.10012832439224999
10.586487318769635	0.09970103484074999
10.599787495060417	0.09925505893275
10.613088664791317	0.098790529404
10.626386854201867	0.09830741889674999
10.639686037052531	0.097806343467
10.652985219903195	0.09728841262349999
10.66628539619398	0.09675498209475
10.67958656592488	0.09620762951099998
10.692884755335427	0.095648181762
10.706183938186092	0.09507866028149999
10.71948312103676	0.0945012212655
10.732783297327542	0.09391817188424999
10.746084467058441	0.0933320239845
10.759383649909108	0.09274540188375
10.772681839319656	0.09216084985274998
10.785982015610438	0.09158087163225
10.79928219190122	0.09100805303625
10.812582368192004	0.09044498595824998
10.825880557602552	0.08989407990674998
10.839179740453218	0.08935750728974999
10.852478923303883	0.08883719834849998
10.865779099594665	0.08833484014425
10.879080269325566	0.087851843121
10.892379452176232	0.08738932286699999
10.905678635026897	0.0869481396315
10.918977817877563	0.08652894088125
10.932277994168347	0.08613218055224998
10.945578170459129	0.08575811904975
10.958877353309793	0.085406854659
10.972175542720342	0.08507840257874999
10.985475719011124	0.08477273747775001
10.998775895301907	0.08448982389225
11.01207607159269	0.08422964358375
11.025376247883475	0.08399221681724998
11.038674437294022	0.08377761553350001
11.051973620144688	0.08358597449475
11.06527379643547	0.083417496351
11.078573972726254	0.08327245062675001
11.091874149017034	0.0831511716945
11.105172338427582	0.08305404965549999
11.118471521278249	0.08298151210125
11.131771697569034	0.08293401296774999
11.145071873859814	0.08291201328374999
11.158372050150598	0.08291596394549999
11.171671233001264	0.082946290518
11.184970415851929	0.08300337398325
11.198269598702593	0.08308754060775
11.211569774993377	0.08319904674375
11.22486995128416	0.08333806667025
11.23816814069471	0.0835046905665
11.251467323545373	0.08369891133975
11.264767499836157	0.08392062462524999
11.27806767612694	0.0841696257465
11.29136884585784	0.0844456107285
11.30466703526839	0.08474817832425001
11.317966218119054	0.08507683204124998
11.33126540096972	0.0854309841945
11.344565577260502	0.0858099640125
11.357866746991402	0.0862130227035
11.37116493640195	0.08663933852175
11.384464119252616	0.08708802588674999
11.39776330210328	0.087558142476
11.411063478394064	0.08804869935750001
11.424364648124964	0.08855866909575
11.43766283753551	0.089086990818
11.450962020386175	0.08963258642625
11.464262196676962	0.0901943616105
11.477562372967743	0.0907712210475
11.490862549258527	0.09136207448025
11.504160738669075	0.09196584279749999
11.517459921519741	0.09258146816624999
11.530759104370407	0.09320791707149999
11.544059280661187	0.09384418842225001
11.557360450392087	0.09448930949849998
11.570659633242753	0.0951423450705
11.58395881609342	0.09580238929274999
11.597257998944086	0.09646856671724999
11.610558175234868	0.09714002621399999
11.623858351525651	0.09781593489149999
11.637157534376318	0.09849546796424999
11.650455723786862	0.0991778036865
11.663755900077648	0.09986211017999999
11.677056076368432	0.100547537328
11.690356252659212	0.10123320664274998
11.703656428949998	0.10191820619924999
11.716954618360544	0.10260157847625001
11.730253801211209	0.10328232035625001
11.74355397750199	0.10395938211225
11.756854153792775	0.104631660315
11.770153336643439	0.105298009992
11.783452519494105	0.10595724260099999
11.796751702344771	0.1066081402155
11.810051878635555	0.107249460591
11.823352054926337	0.1078799554035
11.83665223121712	0.10849837734224999
11.849950420627668	0.109103501388
11.863249603478334	0.10969413393225
11.876549779769118	0.11026913202899999
11.8898499560599	0.11082741454049998
11.903150132350683	0.1113679753095
11.91644832176123	0.11188989329174999
11.929747504611894	0.112392344715
11.943047680902678	0.112874607132
11.95634785719346	0.1133360675265
11.96964902692436	0.11377622231324999
11.982947216334908	0.11419467835125
11.996246399185576	0.11459115497025
12.00954558203624	0.11496547890449998
12.022845758327025	0.11531758023975
12.036146928057924	0.11564748734699998
12.049445117468473	0.11595532080299999
12.062743306879021	0.11624128427099999
12.076043483169805	0.11650566044775
12.089343659460585	0.116748796878
12.102644829191487	0.1169711019015
12.115943018602033	0.1171730345205
12.1292422014527	0.117355089201
12.142541384303364	0.11751778979324999
12.155842554034265	0.11766167331975
12.16914273032505	0.11778728186925
12.182440919735596	0.1178951494245
12.195740102586262	0.11798578869
12.209039285436928	0.11805968602574998
12.222339461727712	0.11811728219550001
12.23564063145861	0.11815896628724999
12.248939814309274	0.11818506558075001
12.262238003719824	0.11819583642824999
12.275538180010605	0.11819146222799998
12.288838356301389	0.1181720503845
12.302138532592172	0.1181376363615
12.315437715442837	0.11808818773499997
12.328735904853387	0.118023611286
12.342035087704051	0.11794376718600001
12.355335263994835	0.117848485209
12.368636433725737	0.11773758195674999
12.3819356165764	0.11761088213700001
12.395234799427065	0.11746823578874999
12.408533982277731	0.11730954260024998
12.421834158568512	0.11713477116075
12.435134334859297	0.11694398327849999
12.448433517709962	0.11673734613974998
12.461731707120512	0.116515149534
12.475031883411292	0.11627781902624999
12.488332059702076	0.11602591697025
12.50163223599286	0.11576014757475
12.514932412283644	0.11548134575774999
12.52823060169419	0.1151904690405
12.541529784544855	0.11488858032225
12.554829960835637	0.11457682761524998
12.56813013712642	0.1142564146605
12.581430313417203	0.1139285796495
12.594728502827753	0.113594557734
12.608027685678419	0.113255556708
12.621327861969203	0.11291272154399998
12.634628038259983	0.11256710703525
12.647928214550769	0.11221965651749999
12.661227397401433	0.11187117349799998
12.67452558681198	0.11152231354949999
12.687825763102763	0.11117356809824999
12.701125939393547	0.11082526645049999
12.714426115684327	0.11047757883225001
12.727724305094876	0.110130527535
12.741023487945542	0.109784004141
12.754323664236324	0.10943779181474998
12.767623840527108	0.10909159164750001
12.78092501025801	0.108745058121
12.794223199668556	0.108397825452
12.80752238251922	0.10804954508249999
12.82082156536989	0.10769991303749998
12.83412273510079	0.10734869728275
12.847422911391572	0.10699576812225
12.860721100802117	0.1066411073175
12.874020283652783	0.10628482733924999
12.887319466503449	0.10592717035425
12.900619642794231	0.10556850923849999
12.91392081252513	0.10520933744475
12.927219995375799	0.1048502527905
12.940518184786347	0.10449193516649999
12.953817367637011	0.10413512424525
12.967118537367911	0.103780587057
12.980418713658695	0.10342908860550001
12.993716903069243	0.10308136248375001
13.007016085919908	0.10273808554275
13.020315268770574	0.1023998495205
13.033615445061356	0.10206714280349999
13.046916614792256	0.10174033522800001
13.06021579764292	0.10141967301375
13.07351398705347	0.101105270658
13.086814163344252	0.100797125121
13.100114339635036	0.10049511683925
13.11341451592582	0.10019903505675
13.126713698776486	0.09990858998399998
13.140011888187034	0.09962344218225
13.153311071037699	0.09934322485500001
13.166611247328479	0.09906756816599999
13.17991241705938	0.09879612153074999
13.193212593350164	0.0985285779345
13.206510782760711	0.09826468507799999
13.219809965611375	0.09800425956299999
13.233110141902161	0.09774719601149999
13.246410318192943	0.09749346301275
13.259709501043607	0.09724310312325
13.273008683894274	0.09699622273424999
13.286307866744941	0.09675297991275
13.299608043035724	0.09651356920275
13.312908219326504	0.0962782044
13.32620839561729	0.09604710234
13.339506585027836	0.09582046465949999
13.352805767878502	0.095598463611
13.366105944169284	0.09538123091699999
13.379406120460068	0.09516884662425
13.392706296750848	0.0949613380905
13.406004486161399	0.09475867491824999
13.419303669012063	0.09456077604749999
13.432603845302847	0.0943675168485
13.44590402159363	0.0941787362145
13.459205191324529	0.09399425277374998
13.472503380735079	0.093813879075
13.485802563585743	0.09363743374649999
13.499101746436407	0.0934647597345
13.512401922727191	0.09329573646224999
13.525703092458093	0.09313029097575
13.53900128186864	0.09296840199675001
13.55229947127919	0.09281011309500001
13.565599647569973	0.09265552154250001
13.578899823860755	0.09250478743275
13.592200993591655	0.09235811544224999
13.605499183002205	0.092215752804
13.618798365852868	0.09207797309549999
13.632097548703532	0.09194506205325
13.645397724994318	0.09181730642699998
13.658698894725216	0.09169497574125
13.671997084135764	0.09157830810975
13.68529626698643	0.09146749706324998
13.698595449837095	0.09136268141699999
13.711895626127879	0.09126393513825
13.72519679585878	0.0911712643065
13.738495978709446	0.09108460711349999
13.751794168119991	0.09100383791625
13.765093350970657	0.09092877230324999
13.778394520701559	0.090859173174
13.791694696992343	0.09079475783174999
13.804993879843005	0.0907352141955
13.818292069253554	0.0906802190385
13.83159125210422	0.09062945217375
13.844891428395002	0.09058261063949999
13.858192598125902	0.09053940667275
13.87149178097657	0.0904995849345
13.884790963827236	0.09046292554949999
13.898090146677902	0.0904292613315
13.911390322968682	0.09039847575675
13.924690499259468	0.09037050195075
13.937989682110132	0.09034532167499999
13.951287871520679	0.09032296228725
13.964587054371345	0.09030349572824999
13.977887230662127	0.0902870294025
13.991188400393026	0.0902737031385
14.00448857668381	0.09026368209599998
14.017786766094359	0.09025715372624998
14.031085948945023	0.09025431156
14.044386125235807	0.09025535318099999
14.05768630152659	0.09026047313325
14.070986477817375	0.09026985177525
14.08428466722792	0.09028365629325001
14.097583850078585	0.09030203462174999
14.11088303292925	0.090325109364
14.124184202660151	0.0903529757655
14.137485372391051	0.09038570374049999
14.150782568361482	0.090423329766
14.164081751212146	0.09046586093475
14.177381927502934	0.0905132719155
14.190682103793714	0.0905655069795
14.203982280084498	0.090622482027
14.217280469495046	0.09068408154749999
14.23057965234571	0.090750163686
14.243879828636494	0.09082056125625
14.257180004927275	0.090895086807
14.270481174658176	0.09097353363525
14.283779364068723	0.091055682879
14.297078546919389	0.09114130250399999
14.310377729770055	0.09123015743624999
14.323677906060839	0.09132201057525
14.336979075791739	0.09141662988674999
14.350277265202289	0.0915137873895
14.363575454612834	0.09161327334074999
14.37687563090362	0.09171489218325
14.390175807194401	0.09181846862474999
14.403476976925301	0.09192385473074999
14.416775166335848	0.09203092688474998
14.430074349186514	0.09213958882799998
14.443373532037178	0.09224977267274999
14.456673708327962	0.09236143788899999
14.469974878058864	0.09247456623825
14.48327306746941	0.09258916076024999
14.496572250320074	0.09270524172
14.509871433170744	0.09282283850175
14.523171609461526	0.09294198758249998
14.536472779192426	0.09306272037299998
14.54977196204309	0.0931850622045
14.563070151453639	0.09330902320949999
14.576369334304305	0.09343459224225
14.589670504035203	0.09356173485225
14.602970680325987	0.09369038315174999
14.616269863176651	0.09382043986875
14.629568052587201	0.09395177328075
14.642867235437866	0.09408421721475001
14.65616741172865	0.094217574087
14.669468581459551	0.09435161692949999
14.682768757750331	0.09448609445624999
14.696066947160881	0.09462073916924998
14.709366130011547	0.0947552673585
14.72266630630233	0.09488939227425
14.73596648259311	0.0950228302065
14.749265665443776	0.09515530352475
14.762563854854324	0.095286552837
14.775863037704992	0.09541633901624999
14.789163213995772	0.09554445029325
14.802464383726674	0.09567070529624999
14.815764560017458	0.09579495102449999
14.829062749428006	0.09591707298075
14.842361932278672	0.09603698503875
14.855662108569453	0.09615463146975
14.868962284860238	0.09626998592925
14.882262461151019	0.09638304537749999
14.895560650561565	0.09649382298675
14.908859833412233	0.0966023491545
14.922159016262897	0.09670866441074999
14.935460185993797	0.09681281029875
14.948761355724699	0.096914833428
14.962059545135247	0.09701477736825
14.975357734545794	0.097112680623
14.988657910836578	0.097208574603
15.001958087127361	0.09730248565274999
15.01525925685826	0.0973944309975
15.02855645282869	0.09748442279625
15.041855635679356	0.09757246712849998
15.055155811970138	0.09765856602075
15.068455988260922	0.09774271845975
15.081757157991822	0.09782491836599999
15.095055347402372	0.09790515966
15.108354530253036	0.09798343423575
15.121653713103704	0.09805972689449999
15.134953889394485	0.09813402041099999
15.148255059125386	0.09820628844075
15.161553248535935	0.0982764934935
15.174851437946481	0.09834458389349998
15.188151614237265	0.09841049276625
15.201451790528047	0.09847413297225001
15.214752960258947	0.09853539508050001
15.228052143109613	0.098594149395
15.24135033252016	0.09865024291499999
15.254649515370826	0.09870350034825
15.26794969166161	0.09875373221700001
15.28125086139251	0.09880073485799999
15.29454905080306	0.09884430156825
15.307848233653724	0.09888422463149998
15.32114741650439	0.0989203084905
15.334447592795174	0.09895237278675
15.347748762526074	0.0989802685725
15.361047945376738	0.09900387831074998
15.374346134787285	0.09902312904749999
15.387645317637949	0.099037989372
15.400945493928733	0.09904849373474998
15.414246663659632	0.09905473434149999
15.427545846510302	0.09905686014
15.440844035920847	0.09905507074049999
15.454143218771517	0.099049613376
15.467443395062297	0.09904078290224999
15.480744564793197	0.09902891065200001
15.494044741083977	0.09901435936874999
15.507342930494527	0.09899751307424999
15.520642113345192	0.09897874768424998
15.533942289635975	0.09895842796875
15.547242465926757	0.098936919711
15.560542642217541	0.0989145653895
15.573839838187972	0.09889163452875
15.587139021038636	0.09886833991124999
15.60043919732942	0.09884485074975
15.61374036706032	0.09882128964749999
15.627040543351104	0.09879772449225
15.640338732761654	0.0987741613635
15.65363791561232	0.09875054554575
15.6669380919031	0.0987267655815
15.68023826819388	0.0987026623905
15.693538444484664	0.09867803737574998
15.706836633895211	0.098652666609
15.720135816745879	0.09862631906924998
15.733434999596545	0.098598773868
15.746736169327445	0.0985698415275
15.760037339058343	0.09853938424575
15.773335528468893	0.098507326029
15.786633717879443	0.098473657758
15.799933894170223	0.09843844529399999
15.813234070461007	0.09840182745225
15.826535240191907	0.09836400789599999
15.839832436162338	0.09832525513649999
15.853131619013004	0.098285886321
15.866431795303788	0.09824626014
15.879731971594568	0.09820675656224999
15.893033141325468	0.0981677677155
15.906331330736016	0.09812967863475
15.919630513586682	0.09809284902374998
15.93292969643735	0.09805760210924999
15.946229872728132	0.09802421146875
15.95953203589915	0.0979928929245
15.97282923186958	0.09796379542424999
15.986127421280127	0.0979370020545
15.999427597570907	0.09791252497425
16.01272777386169	0.09789031149449999
16.026028943592593	0.09787024509149998
16.03932812644326	0.09785215452599999
16.05262631585381	0.0978358270155
16.06592549870447	0.09782102039325
16.079225674995257	0.09780747932025
16.092526844726155	0.09779495149725
16.10582602757682	0.09778320286349998
16.11912421698737	0.097772030769
16.13242339983804	0.09776127815999999
16.14572357612882	0.09775084371149999
16.159024745859718	0.09774068385375
16.17232392871038	0.0977308259445
16.18562211812093	0.09772136320274999
16.198921300971598	0.09771245774849999
16.21222147726238	0.09770433047025
16.22552264699328	0.09769725595874999
16.238821829843946	0.09769154730824998
16.252120019254495	0.0976875439575
16.265419202105157	0.09768559750425
16.27871937839594	0.09768605954625
16.292020548126843	0.097689264456
16.305320724417626	0.09769552127474998
16.31861891382817	0.09770509851374999
16.33191809667884	0.0977182170615
16.34521827296962	0.09773504309099999
16.3585184492604	0.09775568704649999
16.37181862555119	0.09778019857724998
16.385116814961734	0.09780857363025
16.398415004372282	0.097840753437
16.411715180663066	0.09787663565925
16.425016350393967	0.09791608249499999
16.438317520124865	0.09795892270499998
16.4516147160953	0.09800496681149999
16.464913898945962	0.09805401317774999
16.478214075236746	0.098105856114
16.49151425152753	0.09816030107624998
16.50481542125843	0.0982171697325
16.51811261722886	0.09827630198925
16.531411800079525	0.09833756815049999
16.544710982930194	0.09840086283825
16.558012152661092	0.09846610803225
16.571313322391994	0.09853325408325
16.58461151180254	0.0986022736335
16.597909701213087	0.09867316161675
16.61120987750387	0.098745926139
16.62451005379465	0.098820590505
16.637811223525553	0.09889718105925
16.6511094129361	0.09897572718599999
16.664407602346653	0.09905625219
16.677706785197312	0.09913877127
16.691007954928214	0.09922328949225
16.704309124659115	0.0993097977375
16.717607314069667	0.0993982747275
16.73090649692033	0.09948868297199999
16.744205679770996	0.0995809677555
16.757505856061776	0.09967506625650001
16.770807025792678	0.09977089741499999
16.784105215203223	0.09986837105174999
16.79740340461377	0.09996738786825
16.810703580904555	0.100067836407
16.824003757195342	0.10016960217074998
16.837304926926244	0.10027256154299999
16.850604109776906	0.10037658786749999
16.863902299187455	0.10048154942174999
16.87720148203812	0.1005873114435
16.8905016583289	0.10069373309099999
16.903802828059803	0.10080067656224999
16.91710201091047	0.100907994936
16.930400200321014	0.101015545344
16.943699383171683	0.101123180865
16.956999559462464	0.1012307576175
16.970300729193365	0.10133813475975
16.98360090548415	0.10144517145
16.996899094894694	0.10155173799225001
17.010197284305242	0.10165770570374999
17.023497460596026	0.10176295603424998
17.036798630326928	0.10186737752625
17.050097813177594	0.1019708678415
17.06339600258814	0.1020733317345
17.076695185438805	0.10217468409225
17.08999536172959	0.10227484486800001
17.103296531460487	0.10237374009450001
17.116596707751274	0.10247129985749999
17.12989489716182	0.10256745829575
17.143194080012485	0.10266214853474999
17.156493262863147	0.10275529863375
17.16979443259405	0.10284683665199999
17.183094608884836	0.10293667950299999
17.19639279829538	0.10302473903399999
17.20969098770593	0.10311091493325
17.222991163996713	0.10319509675649999
17.236292333727615	0.103277163927
17.249593503458513	0.10335698674874999
17.262890699428944	0.10343442640649998
17.276189882279606	0.10350933597899999
17.289490058570394	0.10358156753174999
17.302790234861178	0.10365097211699999
17.31609140459208	0.10371740078699998
17.32938860056251	0.10378071168675
17.34268778341317	0.1038407720805
17.35598696626384	0.10389746037825
17.36928813599474	0.10395066816225
17.382590299165756	0.10400030322675
17.395887495136186	0.10404629059124999
17.409185684546735	0.104088570474
17.42248586083752	0.10412710234499999
17.4357860371283	0.1041618588465
17.449088200299318	0.10419282883275
17.46238539626975	0.10422001230374998
17.475683585680297	0.10424341939199999
17.48898276853096	0.10426306732275001
17.50228393826186	0.10427897737424997
17.515585107992763	0.10429117487774998
17.528884290843425	0.104299683138
17.542182480253977	0.10430452748624999
17.555481663104636	0.1043057281875
17.568781839395427	0.1043033044935
17.582083009126325	0.104297271603
17.59538119853687	0.10428764370149998
17.608679387947422	0.104274432948
17.621979564238202	0.10425765048825002
17.63527974052899	0.10423731050775
17.648580910259888	0.10421342820525
17.66188009311055	0.10418602485900001
17.6751782825211	0.10415512478700001
17.688477465371765	0.10412076243975
17.70177764166255	0.10408297632075
17.71507881139345	0.104041815066
17.728377994244113	0.10399733440424999
17.74167618365466	0.10394959614374999
17.754975366505327	0.103898671212
17.76827554279611	0.1038446345895
17.781576712527013	0.10378756733624998
17.794876888817793	0.10372755253874999
17.80817507822834	0.10366467733649999
17.821473267638893	0.10359902886899999
17.834773443929674	0.10353069630224998
17.84807461366057	0.103459767789
17.861374789951356	0.10338633148200001
17.874671985921786	0.103310475534
17.887971168772452	0.10323228809775
17.901271345063233	0.10315185732599999
17.914572514794134	0.10306927339799998
17.927873684525032	0.102984626493
17.94117088049547	0.10289801286974999
17.954470063346132	0.10280953081349999
17.9677692461968	0.10271928063599998
17.981070415927697	0.10262737176825
17.99437059221848	0.102533916681
18.00766878162903	0.102439031898
18.02096697103958	0.10234284103574999
18.03426714733036	0.10224547277699998
18.04756831706126	0.10214705884424999
18.06086948679216	0.10204773501299999
18.07416767620271	0.10194763908525
18.087465865613254	0.1018469108895
18.100766041904038	0.10174569025424998
18.114066218194825	0.10164411498149999
18.127367387925723	0.1015423279395
18.140664583896154	0.10144045882424998
18.15396376674682	0.1013386322655
18.167262949597482	0.101236960734
18.180564119328384	0.10113556987274999
18.193865289059282	0.10103458025849998
18.207163478469834	0.10093411145475
18.220461667880382	0.10083427187925
18.233761844171163	0.10073515576424999
18.247062020461943	0.1006368512625
18.260364183632962	0.100539439434
18.273661379603393	0.10044299424599999
18.28695956901394	0.1003475845995
18.300258751864607	0.1002532712895
18.313559921595512	0.10016011409775
18.326861091326407	0.10006816773975
18.340160274177073	0.0999774889575
18.35345846358762	0.09988813347975
18.366757646438284	0.09980016108824999
18.38005782272907	0.09971363764425
18.393358992459973	0.09962863711499999
18.406658175310636	0.09954523954725
18.419955371281066	0.09946353917325
18.43325554757185	0.0993836393445
18.44655572386263	0.09930565253174999
18.459856893593532	0.09922970539124999
18.473156076444198	0.09915593167199999
18.486454265854746	0.09908447626874999
18.499753448705412	0.099015487116
18.513053624996196	0.098949115188
18.526354794727094	0.09888551247225
18.539653977577764	0.09882482690325001
18.552952166988305	0.09876719729625
18.566251349838975	0.09871275436049999
18.57955152612976	0.09866161259325
18.592852695860657	0.09861387230625
18.606152872151437	0.09856961354624999
18.61945106156199	0.09852889609499998
18.632749250972534	0.09849176149574998
18.646049427263318	0.098458227987
18.65935059699422	0.0984282986085
18.672650773285003	0.098401956135
18.685947969255434	0.098379170169
18.699247152106096	0.098359898154
18.712547328396884	0.0983440894275
18.725848498127785	0.098331685221
18.739149667858683	0.09832262879249999
18.75244686382911	0.09831685934699999
18.765746046679777	0.09831431912925
18.779045229530443	0.09831495545025
18.792346399261344	0.09831871866075
18.805647568992246	0.09832556215125
18.818944764962676	0.0983354443785
18.832242954373225	0.09834832278599999
18.845543130664005	0.09836415785699999
18.858844300394907	0.09838290298199999
18.872146463565926	0.098404509525
18.885443659536357	0.098428920744
18.898741848946905	0.098456071791
18.912042025237685	0.09848588464574999
18.92534220152847	0.09851827318199999
18.938644364699485	0.09855313810124999
18.951941560669916	0.09859037199899999
18.965239750080464	0.09862985835149998
18.97853893293113	0.09867147556875
18.991840102662028	0.09871509800775
19.00514127239293	0.098760602052
19.018439461803478	0.09880786813800001
19.031737651214026	0.0988567858215
19.04503782750481	0.09890725479075
19.058338003795594	0.098959190946
19.07164016696661	0.09901252437299998
19.08493736293704	0.0990672054225
19.09823555234759	0.09912320268375
19.11153473519826	0.099180500958
19.124835904929157	0.09923910429825
19.138137074660055	0.09929902689
19.151436257510717	0.09936029507774999
19.164734446921265	0.0994229412855
19.178033629771935	0.09948699895049999
19.19133380606272	0.09955249948349999
19.20463497579362	0.099619465176
19.21793415864428	0.09968790616049998
19.23123234805483	0.09975781939725
19.244531530905498	0.0998291775285
19.257831707196278	0.09990193597125
19.27113287692718	0.09997602177149999
19.28443305321796	0.1000513427235
19.29773024918839	0.10012777926375001
19.31102943203906	0.10020519055049999
19.32432960832984	0.10028341446375
19.33763077806074	0.10036227368475
19.350929960911408	0.100441575696
19.364228150321953	0.10052111886074999
19.377526339732505	0.10060069748924999
19.39082651602329	0.10068010589175
19.404127685754187	0.10075913939174999
19.417427862044967	0.100837606485
19.430725058015398	0.10091532478649999
19.44402324742595	0.10099212609675
19.45732342371673	0.1010678634945
19.470623600007514	0.10114240728375
19.483923776298298	0.10121564904675
19.497220972268728	0.10128750063075
19.510520155119394	0.10135789617449999
19.523820331410178	0.10142678704199999
19.537121501141076	0.10149414080924998
19.550423664312092	0.1015599422775
19.563722847162758	0.1016241863805
19.577022030013428	0.101686876158
19.59032220630421	0.101748019716
19.60362337603511	0.10180762820025
19.616924545766008	0.10186571073
19.630221741736438	0.10192227237149999
19.64351993114699	0.10197731109824999
19.65682010743777	0.10203081677774999
19.670120283728554	0.10208276813175
19.683421453459452	0.10213313273624998
19.696718649429883	0.10218186904799999
19.71001783228055	0.10222892133824998
19.723317015131215	0.10227422779874999
19.73661818486211	0.10231771446225
19.749920348033132	0.1023593033085
19.763217544003563	0.10239891023775001
19.77651573341411	0.10243645013699999
19.789814916264774	0.10247183586674999
19.803116085995676	0.10250498535374998
19.81641824916669	0.10253582057774999
19.829715445137122	0.10256426757149999
19.843013634547674	0.10259026452675
19.85631281739834	0.10261375774125
19.86961398712924	0.10263470364525
19.88291515686014	0.10265306981475
19.896214339710802	0.10266883699799999
19.909512529121354	0.102681993036
19.92281171197202	0.10269253995525
19.9361118882628	0.10270048383525
19.949413057993702	0.10270584190124998
19.962712240844365	0.10270863644475
19.976010430254917	0.10270889381024999


==> figures/update_mfcPaper_valBubScreen/mono_el.dat <==
time	p_mean	p_min	p_max
0.0	0.1013188562499999	0.10131885625	0.10131885625
0.013300338983050846	0.1013188562499999	0.10131885625	0.10131885625
0.02660067796610169	0.1013188562499999	0.10131885625	0.10131885625
0.039901694915254235	0.1013188562499999	0.10131885625	0.10131885625
0.053202033898305086	0.1013188562499999	0.10131885625	0.10131885625
0.06650237288135592	0.1013188562499999	0.10131885625	0.10131885625
0.07980271186440677	0.1013188562499999	0.10131885625	0.10131885625
0.09310305084745762	0.1013188562499999	0.10131885625	0.10131885625
0.10640338983050847	0.1013188562499999	0.10131885625	0.10131885625
0.11970372881355931	0.1013188562499999	0.10131885625	0.10131885625
0.13300406779661017	0.1013188562499999	0.10131885625	0.10131885625
0.146304406779661	0.1013188562499999	0.10131885625	0.10131885625
0.15960406779661016	0.1013188562499999	0.10131885625	0.10131885625
0.17290440677966099	0.1013188562499999	0.10131885625	0.10131885625
0.18620406779661017	0.1013188562499999	0.10131885625	0.10131885625
0.199504406779661	0.1013188562499999	0.10131885625	0.10131885625
0.21280406779661018	0.1013188562499999	0.10131885625	0.10131885625
0.2261037288135593	0.1013188562499999	0.10131885625	0.10131885625
0.23940338983050843	0.1013188562499999	0.10131885625	0.10131885625
0.2527030508474576	0.1013188562499999	0.10131885625	0.10131885625
0.26600271186440677	0.1013188562499999	0.10131885625	0.10131885625
0.2793016949152542	0.1013188562499999	0.10131885625	0.10131885625
0.2926013559322034	0.1013188562499999	0.10131885625	0.10131885625
0.30590033898305086	0.1013188562499999	0.10131885625	0.10131885625
0.3192	0.1013188562499999	0.10131885625	0.10131885625
0.33249898305084746	0.1013188562499999	0.10131885625	0.10131885625
0.34579864406779653	0.1013188562499999	0.10131885625	0.10131885625
0.359097627118644	0.1013188562499999	0.10131885625	0.10131885625
0.3723959322033898	0.1013188562499999	0.10131885625	0.10131885625
0.38569491525423727	0.1013188562499999	0.10131885625	0.10131885625
0.39899322033898305	0.1013188562499999	0.10131885625	0.10131885625
0.41229220338983047	0.1013188562499999	0.10131885625	0.10131885625
0.4255905084745763	0.1013188562499999	0.10131885625	0.10131885625
0.43888881355932197	0.1013188562499999	0.10131885625	0.10131885625
0.4521877966101695	0.1013188562499999	0.10131885625	0.10131885625
0.4654861016949152	0.1013188562499999	0.10131885625	0.10131885625
0.47878440677966105	0.1013188562499999	0.10131885625	0.10131885625
0.4920827118644067	0.1013188562499999	0.10131885625	0.10131885625
0.5053810169491525	0.1013188562499999	0.10131885625	0.10131885625
0.5186793220338982	0.1013188562499999	0.10131885625	0.10131885625
0.531977627118644	0.1013188562499999	0.10131885625	0.10131885625
0.5452759322033898	0.1013188562499999	0.10131885625	0.10131885625
0.5585742372881356	0.1013188562499999	0.10131885625	0.10131885625
0.5718725423728814	0.1013188562499999	0.10131885625	0.10131885625
0.5851701694915254	0.1013188562499999	0.10131885625	0.10131885625
0.5984684745762712	0.1013188562499999	0.10131885625	0.10131885625
0.611766779661017	0.1013188562499999	0.10131885625	0.10131885625
0.6250644067796609	0.1013188562499999	0.10131885625	0.10131885625
0.6383627118644067	0.1013188562499999	0.10131885625	0.10131885625
0.6516603389830509	0.1013188562499999	0.10131885625	0.10131885625
0.6649586440677965	0.1013188562499999	0.10131885625	0.10131885625
0.6782562711864407	0.1013188562499999	0.10131885625	0.10131885625
0.6915538983050846	0.1013188562499999	0.10131885625	0.10131885625
0.7048515254237286	0.1013188562499999	0.10131885625	0.10131885625
0.7181491525423729	0.1013188562499999	0.10131885625	0.10131885625
0.7314467796610169	0.1013188562499999	0.10131885625	0.10131885625
0.744744406779661	0.1013188562499999	0.10131885625	0.10131885625
0.758042033898305	0.1013188562499999	0.10131885625	0.10131885625
0.7713396610169492	0.1013188562499999	0.10131885625	0.10131885625
0.7846372881355932	0.1013188562499999	0.10131885625	0.10131885625
0.7979349152542373	0.1013188562499999	0.10131885625	0.10131885625
0.8112325423728813	0.1013188562499999	0.10131885625	0.10131885625
0.8245301694915255	0.1013188562499999	0.10131885625	0.10131885625
0.8378277966101694	0.1013188562499999	0.10131885625	0.10131885625
0.8511254237288135	0.1013188562499999	0.10131885625	0.10131885625
0.8644230508474575	0.1013188562499999	0.10131885625	0.10131885625
0.8777213559322035	0.1013188562499999	0.10131885625	0.10131885625
0.8910189830508474	0.1013188562499999	0.10131885625	0.10131885625
0.9043166101694914	0.1013188562499999	0.10131885625	0.10131885625
0.9176149152542372	0.1013188562499999	0.10131885625	0.10131885625
0.930913220338983	0.1013188562499999	0.10131885625	0.10131885625
0.9442108474576271	0.1013188562499999	0.10131885625	0.10131885625
0.9575091525423729	0.1013188562499999	0.10131885625	0.10131885625
0.9708074576271185	0.1013188562499999	0.10131885625	0.10131885625
0.9841057627118645	0.1013188562499999	0.10131885625	0.10131885625
0.9974033898305085	0.1013188562499999	0.10131885625	0.10131885625
1.010701694915254	0.1013188562499999	0.10131885625	0.10131885625
1.023999322033898	0.1013188562499999	0.10131885625	0.10131885625
1.037297627118644	0.1013188562499999	0.10131885625	0.10131885625
1.0505959322033898	0.1013188562499999	0.10131885625	0.10131885625
1.0638942372881357	0.1013188562499999	0.10131885625	0.10131885625
1.0771925423728814	0.1013188562499999	0.10131885625	0.10131885625
1.0904908474576271	0.1013188562499999	0.10131885625	0.10131885625
1.1037891525423726	0.1013188562499999	0.10131885625	0.10131885625
1.1170874576271186	0.1013188562499999	0.10131885625	0.10131885625
1.130386440677966	0.1013188562499999	0.10131885625	0.10131885625
1.1436854237288134	0.1013188562499999	0.10131885625	0.10131885625
1.1569837288135592	0.1013188562499999	0.10131885625	0.10131885625
1.170282033898305	0.1013188562499999	0.10131885625	0.10131885625
1.1835803389830508	0.1013188562499999	0.10131885625	0.10131885625
1.1968793220338982	0.1013188562499999	0.10131885625	0.10131885625
1.210177627118644	0.1013188562499999	0.10131885625	0.10131885625
1.2234766101694914	0.1013188562499999	0.10131885625	0.10131885625
1.236775593220339	0.1013188562499999	0.10131885625	0.10131885625
1.2500738983050845	0.1013188562499999	0.10131885625	0.10131885625
1.2633722033898305	0.1013188562499999	0.10131885625	0.10131885625
1.276671186440678	0.1013188562499999	0.10131885625	0.10131885625
1.2899701694915253	0.1013188562499999	0.10131885625	0.10131885625
1.303268474576271	0.1013188562499999	0.10131885625	0.10131885625
1.3165674576271187	0.1013188562499999	0.10131885625	0.10131885625
1.3298657627118644	0.1013188562499999	0.10131885625	0.10131885625
1.3431647457627118	0.1013188562499999	0.10131885625	0.10131885625
1.3564630508474578	0.1013188562499999	0.10131885625	0.10131885625
1.369762033898305	0.1013188562499999	0.10131885625	0.10131885625
1.383060338983051	0.1013188562499999	0.10131885625	0.10131885625
1.3963593220338981	0.1013188562499999	0.10131885625	0.10131885625
1.4096576271186438	0.1013188562499999	0.10131885625	0.10131885625
1.4229566101694915	0.1013188562499999	0.10131885625	0.10131885625
1.436255593220339	0.1013188562499999	0.10131885625	0.10131885625
1.4495538983050846	0.1013188562499999	0.10131885625	0.10131885625
1.4628522033898304	0.1013188562499999	0.10131885625	0.10131885625
1.476151186440678	0.1013188562499999	0.10131885625	0.10131885625
1.4894494915254235	0.1013188562499999	0.10131885625	0.10131885625
1.5027484745762711	0.1013188562499999	0.10131885625	0.10131885625
1.5160467796610169	0.1013188562499999	0.10131885625	0.10131885625
1.5293457627118643	0.1013188562499999	0.10131885625	0.10131885625
1.54264406779661	0.1013188562499999	0.10131885625	0.10131885625
1.5559430508474574	0.1013188562499999	0.10131885625	0.10131885625
1.569242033898305	0.1013188562499999	0.10131885625	0.10131885625
1.5825403389830506	0.1013188562499999	0.10131885625	0.10131885625
1.5958386440677965	0.1013188562499999	0.10131885625	0.10131885625
1.609137627118644	0.1013188562499999	0.10131885625	0.10131885625
1.6224366101694914	0.1013188562499999	0.10131885625	0.10131885625
1.635735593220339	0.1013188562499999	0.10131885625	0.10131885625
1.6490338983050847	0.1013188562499999	0.10131885625	0.10131885625
1.6623322033898305	0.1013188562499999	0.10131885625	0.10131885625
1.6756311864406779	0.1013188562499999	0.10131885625	0.10131885625
1.6889294915254236	0.1013188562499999	0.10131885625	0.10131885625
1.7022284745762712	0.1013188562499999	0.10131885625	0.10131885625
1.715526779661017	0.1013188562499999	0.10131885625	0.10131885625
1.7288257627118644	0.1013188562499999	0.10131885625	0.10131885625
1.74212406779661	0.1013188562499999	0.10131885625	0.10131885625
1.7554230508474578	0.1013188562499999	0.10131885625	0.10131885625
1.7687220338983052	0.1013188562499999	0.10131885625	0.10131885625
1.782020338983051	0.1013188562499999	0.10131885625	0.10131885625
1.7953186440677966	0.1013188562499999	0.10131885625	0.10131885625
1.808617627118644	0.1013188562499999	0.10131885625	0.10131885625
1.8219159322033898	0.1013188562499999	0.10131885625	0.10131885625
1.8352149152542374	0.1013188562499999	0.10131885625	0.10131885625
1.8485138983050846	0.1013188562499999	0.10131885625	0.10131885625
1.8618122033898306	0.1013188562499999	0.10131885625	0.10131885625
1.8751105084745763	0.1013188562499999	0.10131885625	0.10131885625
1.888409491525424	0.1013188562499999	0.10131885625	0.10131885625
1.901708474576271	0.1013188562499999	0.10131885625	0.10131885625
1.9150067796610168	0.1013188562499999	0.10131885625	0.10131885625
1.9283050847457626	0.1013188562499999	0.10131885625	0.10131885625
1.9416040677966102	0.1013188562499999	0.10131885625	0.10131885625
1.9549030508474572	0.1013188562499999	0.10131885625	0.10131885625
1.968201355932203	0.1013188562499999	0.10131885625	0.10131885625
1.9815003389830506	0.1013188562499999	0.10131885625	0.10131885625
1.9947986440677963	0.1013188562499999	0.10131885625	0.10131885625
2.0080969491525424	0.1013188562499999	0.10131885625	0.10131885625
2.0213959322033896	0.1013188562499999	0.10131885625	0.10131885625
2.034694915254237	0.1013188562499999	0.10131885625	0.10131885625
2.0479932203389826	0.1013188562499999	0.10131885625	0.10131885625
2.06129220338983	0.1013188562499999	0.10131885625	0.10131885625
2.074590508474576	0.1013188562499999	0.10131885625	0.10131885625
2.0878894915254236	0.1013188562499999	0.10131885625	0.10131885625
2.1011884745762712	0.1013188562499999	0.10131885625	0.10131885625
2.1144867796610165	0.1013188562499999	0.10131885625	0.10131885625
2.1277850847457622	0.1013188562499999	0.10131885625	0.10131885625
2.14108406779661	0.1013188562499999	0.10131885625	0.10131885625
2.1543823728813556	0.1013188562499999	0.10131885625	0.10131885625
2.1676813559322032	0.1013188562499999	0.10131885625	0.10131885625
2.180980338983051	0.1013188562499999	0.10131885625	0.10131885625
2.1942786440677966	0.1013188562499999	0.10131885625	0.10131885625
2.2075769491525423	0.1013188562499999	0.10131885625	0.10131885625
2.2208759322033895	0.1013188562499999	0.10131885625	0.10131885625
2.234174915254237	0.1013188562499999	0.10131885625	0.10131885625
2.247473220338983	0.1013188562499999	0.10131885625	0.10131885625
2.2607715254237286	0.1013188562499999	0.10131885625	0.10131885625
2.2740705084745763	0.1013188562499999	0.10131885625	0.10131885625
2.287368813559322	0.1013188562499999	0.10131885625	0.10131885625
2.3006677966101696	0.1013188562499999	0.10131885625	0.10131885625
2.313966779661017	0.1013188562499999	0.10131885625	0.10131885625
2.3272650847457625	0.1013188562499999	0.10131885625	0.10131885625
2.3405633898305083	0.1013188562499999	0.10131885625	0.10131885625
2.353862372881356	0.1013188562499999	0.10131885625	0.10131885625
2.3671613559322036	0.1013188562499999	0.10131885625	0.10131885625
2.3804603389830508	0.1013188562499999	0.10131885625	0.10131885625
2.3937586440677965	0.1013188562499999	0.10131885625	0.10131885625
2.407056949152542	0.1013188562499999	0.10131885625	0.10131885625
2.420355254237288	0.1013188562499999	0.10131885625	0.10131885625
2.4336542372881356	0.1013188562499999	0.10131885625	0.10131885625
2.4469532203389828	0.1013188562499999	0.10131885625	0.10131885625
2.460251525423729	0.1013188562499999	0.10131885625	0.10131885625
2.473550508474576	0.1013188562499999	0.10131885625	0.10131885625
2.4868488135593223	0.1013188562499999	0.10131885625	0.10131885625
2.500147796610169	0.1013188562499999	0.10131885625	0.10131885625
2.5134467796610167	0.1013188562499999	0.10131885625	0.10131885625
2.5267450847457624	0.1013188562499999	0.10131885625	0.10131885625
2.540043389830508	0.1013188562499999	0.10131885625	0.10131885625
2.553342372881356	0.1013188562499999	0.10131885625	0.10131885625
2.5666406779661015	0.1013188562499999	0.10131885625	0.10131885625
2.5799403389830506	0.1013188562499999	0.10131885625	0.10131885625
2.5932386440677964	0.1013188562499999	0.10131885625	0.10131885625
2.606536949152542	0.1013188562499999	0.10131885625	0.10131885625
2.619835254237288	0.1013188562499999	0.10131885625	0.10131885625
2.6331342372881354	0.1013188562499999	0.10131885625	0.10131885625
2.646433220338983	0.1013188562499999	0.10131885625	0.10131885625
2.659731525423729	0.1013188562499999	0.10131885625	0.10131885625
2.6730298305084745	0.1013188562499999	0.10131885625	0.10131885625
2.6863288135593217	0.1013188562499999	0.10131885625	0.10131885625
2.6996277966101694	0.1013188562499999	0.10131885625	0.10131885625
2.7129267796610166	0.1013188562499999	0.10131885625	0.10131885625
2.7262250847457623	0.1013188562499999	0.10131885625	0.10131885625
2.7395233898305085	0.1013188562499999	0.10131885625	0.10131885625
2.7528216949152546	0.1013188562499999	0.10131885625	0.10131885625
2.766120677966102	0.1013188562499999	0.10131885625	0.10131885625
2.7794196610169486	0.1013188562499999	0.10131885625	0.10131885625
2.7927186440677962	0.1013188562499999	0.10131885625	0.10131885625
2.806016949152542	0.1013188562499999	0.10131885625	0.10131885625
2.8193152542372877	0.1013188562499999	0.10131885625	0.10131885625
2.8326142372881353	0.1013188562499999	0.10131885625	0.10131885625
2.845913220338983	0.1013188562499999	0.10131885625	0.10131885625
2.8592115254237287	0.1013188562499999	0.10131885625	0.10131885625
2.8725098305084744	0.1013188562499999	0.10131885625	0.10131885625
2.8858088135593216	0.1013188562499999	0.10131885625	0.10131885625
2.8991071186440673	0.1013188562499999	0.10131885625	0.10131885625
2.912406101694915	0.1013188562499999	0.10131885625	0.10131885625
2.9257050847457626	0.1013188562499999	0.10131885625	0.10131885625
2.9390033898305084	0.1013188562499999	0.10131885625	0.10131885625
2.952301694915254	0.1013188562499999	0.10131885625	0.10131885625
2.9656006779661013	0.1013188562499999	0.10131885625	0.10131885625
2.978899661016949	0.1013188562499999	0.10131885625	0.10131885625
2.9921986440677966	0.1013188562499999	0.10131885625	0.10131885625
3.0054962711864404	0.1013188562499999	0.10131885625	0.10131885625
3.018795254237288	0.1013188562499999	0.10131885625	0.10131885625
3.0320935593220337	0.1013188562499999	0.10131885625	0.10131885625
3.0453925423728814	0.1013188562499999	0.10131885625	0.10131885625
3.0586915254237286	0.1013188562499999	0.10131885625	0.10131885625
3.0719898305084743	0.1013188562499999	0.10131885625	0.10131885625
3.08528813559322	0.1013188562499999	0.10131885625	0.10131885625
3.0985871186440677	0.1013188562499999	0.10131885625	0.10131885625
3.111886101694915	0.1013188562499999	0.10131885625	0.10131885625
3.1251850847457625	0.1013188562499999	0.10131885625	0.10131885625
3.1384833898305082	0.1013188562499999	0.10131885625	0.10131885625
3.151781694915254	0.1013188562499999	0.10131885625	0.10131885625
3.1650799999999997	0.1013188562499999	0.10131885625	0.10131885625
3.178378983050847	0.1013188562499999	0.10131885625	0.10131885625
3.1916786440677964	0.1013188562499999	0.10131885625	0.10131885625
3.2049762711864402	0.1013188562499999	0.10131885625	0.10131885625
3.2182745762711864	0.1013188562499999	0.10131885625	0.10131885625
3.2315735593220336	0.1013188562499999	0.10131885625	0.10131885625
3.2448725423728813	0.1013188562499999	0.10131885625	0.10131885625
3.2581715254237285	0.1013188562499999	0.10131885625	0.10131885625
3.271469830508474	0.1013188562499999	0.10131885625	0.10131885625
3.28476813559322	0.1013188562499999	0.10131885625	0.10131885625
3.2980671186440675	0.1013188562499999	0.10131885625	0.10131885625
3.311366101694915	0.1013188562499999	0.10131885625	0.10131885625
3.324665084745763	0.1013188562499999	0.10131885625	0.10131885625
3.337963389830508	0.1013188562499999	0.10131885625	0.10131885625
3.351261694915254	0.1013188562499999	0.10131885625	0.10131885625
3.3645599999999996	0.1013188562499999	0.10131885625	0.10131885625
3.377858983050847	0.1013188562499999	0.10131885625	0.10131885625
3.391157966101695	0.1013188562499999	0.10131885625	0.10131885625
3.4044562711864406	0.1013188562499999	0.10131885625	0.10131885625
3.4177545762711863	0.1013188562499999	0.10131885625	0.10131885625
3.431053559322034	0.1013188562499999	0.10131885625	0.10131885625
3.444352542372881	0.1013188562499999	0.10131885625	0.10131885625
3.4576515254237288	0.1013188562499999	0.10131885625	0.10131885625
3.4709498305084745	0.1013188562499999	0.10131885625	0.10131885625
3.48424813559322	0.1013188562499999	0.10131885625	0.10131885625
3.497546440677966	0.1013188562499999	0.10131885625	0.10131885625
3.5108454237288136	0.1013188562499999	0.10131885625	0.10131885625
3.5241450847457627	0.1013188562499999	0.10131885625	0.10131885625
3.5374433898305084	0.1013188562499999	0.10131885625	0.10131885625
3.550741694915254	0.1013188562499999	0.10131885625	0.10131885625
3.56404	0.1013188562499999	0.10131885625	0.10131885625
3.5773389830508475	0.1013188562499999	0.10131885625	0.10131885625
3.590637966101695	0.1013188562499999	0.10131885625	0.10131885625
3.603936271186441	0.1013188562499999	0.10131885625	0.10131885625
3.6172345762711866	0.1013188562499999	0.10131885625	0.10131885625
3.630532881355932	0.1013188562499999	0.10131885625	0.10131885625
3.6438318644067795	0.1013188562499999	0.10131885625	0.10131885625
3.657131525423729	0.1013188562499999	0.10131885625	0.10131885625
3.670429830508475	0.1013188562499999	0.10131885625	0.10131885625
3.6837281355932205	0.1013188562499999	0.10131885625	0.10131885625
3.6970264406779663	0.1013188562499999	0.10131885625	0.10131885625
3.710325423728814	0.1013188562499999	0.10131885625	0.10131885625
3.723624406779661	0.1013188562499999	0.10131885625	0.10131885625
3.736923389830508	0.1013188562499999	0.10131885625	0.10131885625
3.7502210169491526	0.1013188562499999	0.10131885625	0.10131885625
3.76352	0.1013188562499999	0.10131885625	0.10131885625
3.776818305084746	0.1013188562499999	0.10131885625	0.10131885625
3.7901179661016946	0.1013188562499999	0.10131885625	0.10131885625
3.8034162711864408	0.1013188562499999	0.10131885625	0.10131885625
3.8167145762711865	0.1013188562499999	0.10131885625	0.10131885625
3.8300128813559318	0.1013188562499999	0.10131885625	0.10131885625
3.84331186440678	0.1013188562499999	0.10131885625	0.10131885625
3.856610847457627	0.1013188562499999	0.10131885625	0.10131885625
3.8699098305084743	0.1013188562499999	0.10131885625	0.10131885625
3.8832081355932204	0.1013188562499999	0.10131885625	0.10131885625
3.8965064406779666	0.1013188562499999	0.10131885625	0.10131885625
3.9098054237288133	0.1013188562499999	0.10131885625	0.10131885625
3.9231044067796605	0.1013188562499999	0.10131885625	0.10131885625
3.9364033898305077	0.1013188562499999	0.10131885625	0.10131885625
3.949701694915254	0.1013188562499999	0.10131885625	0.10131885625
3.962999999999999	0.1013188562499999	0.10131885625	0.10131885625
3.9762989830508473	0.1013188562499999	0.10131885625	0.10131885625
3.9895979661016945	0.1013188562499999	0.10131885625	0.10131885625
4.002897627118644	0.1013188562499999	0.10131885625	0.10131885625
4.016196610169492	0.1013188562499999	0.10131885625	0.10131885625
4.029494915254237	0.1013188562499999	0.10131885625	0.10131885625
4.042793898305084	0.1013188562499999	0.10131885625	0.10131885625
4.056093559322034	0.1013188562499999	0.10131885625	0.10131885625
4.069393220338982	0.1013188562499999	0.10131885625	0.10131885625
4.082692881355931	0.1013188562499999	0.10131885625	0.10131885625
4.09599186440678	0.1013188562499999	0.10131885625	0.10131885625
4.109290847457626	0.1013188562499999	0.10131885625	0.10131885625
4.122590508474577	0.1013188562499999	0.10131885625	0.10131885625
4.135890847457627	0.1013188562499999	0.10131885625	0.10131885625
4.149189152542372	0.1013188562499999	0.10131885625	0.10131885625
4.16248813559322	0.1013188562499999	0.10131885625	0.10131885625
4.175787118644068	0.1013188562499999	0.10131885625	0.10131885625
4.189085423728813	0.1013188562499999	0.10131885625	0.10131885625
4.202382372881356	0.1013188562499999	0.10131885625	0.10131885625
4.21568	0.1013188562499999	0.10131885625	0.10131885625
4.228977627118644	0.1013188562499999	0.10131885625	0.10131885625
4.242275932203389	0.1013188562499999	0.10131885625	0.10131885625
4.255572881355932	0.1013188562499999	0.10131885625	0.10131885625
4.268869830508475	0.1013188562499999	0.10131885625	0.10131885625
4.282167457627118	0.1013188562499999	0.10131885625	0.10131885625
4.2954650847457625	0.1013188562499999	0.10131885625	0.10131885625
4.308763389830507	0.1013188562499999	0.10131885625	0.10131885625
4.322061694915255	0.1013188562499999	0.10131885625	0.10131885625
4.335360677966101	0.1013188562499999	0.10131885625	0.10131885625
4.34866033898305	0.1013188562499999	0.10131885625	0.10131885625
4.36196	0.1013188562499999	0.10131885625	0.10131885625
4.3752603389830504	0.1013188562499999	0.10131885625	0.10131885625
4.388561355932203	0.1013188562499999	0.10131885625	0.10131885625
4.4018616949152545	0.1013188562499999	0.10131885625	0.10131885625
4.415162711864407	0.1013188562499999	0.10131885625	0.10131885625
4.428463728813559	0.1013188562499999	0.10131885625	0.10131885625
4.441764745762711	0.1013188562499999	0.10131885625	0.10131885625
4.455065084745763	0.1013188562499999	0.10131885625	0.10131885625
4.468366101694915	0.1013188562499999	0.10131885625	0.10131885625
4.481667118644067	0.1013188562499999	0.10131885625	0.10131885625
4.494968813559321	0.1013188562499999	0.10131885625	0.10131885625
4.508270508474577	0.1013188562499999	0.10131885625	0.10131885625
4.521572881355932	0.1013188562499999	0.10131885625	0.10131885625
4.534875254237288	0.1013188562499999	0.10131885625	0.10131885625
4.548177627118643	0.1013188562499999	0.10131885625	0.10131885625
4.5614806779661015	0.1013188562499999	0.10131885625	0.10131885625
4.574783728813559	0.1013188562499999	0.10131885625	0.10131885625
4.588084745762712	0.1013188562499999	0.10131885625	0.10131885625
4.601385084745762	0.1013188562499999	0.10131885625	0.10131885625
4.6146854237288135	0.1013188562499999	0.10131885625	0.10131885625
4.627986440677965	0.1013188562499999	0.10131885625	0.10131885625
4.641287457627119	0.1013188562499999	0.10131885625	0.10131885625
4.654588474576271	0.1013188562499999	0.10131885625	0.10131885625
4.667890169491526	0.1013188562499999	0.10131885625	0.10131885625
4.681192542372881	0.1013188562499999	0.10131885625	0.10131885625
4.69449152542373	0.1013188562499999	0.10131885625	0.10131885625
4.707791186440677	0.1013188562499999	0.10131885625	0.10131885625
4.721091525423728	0.1013188562499999	0.10131885625	0.10131885625
4.73439186440678	0.1013188562499999	0.10131885625	0.10131885625
4.74769220338983	0.10131972649999989	0.10131885625	0.10134061249999998
4.76099186440678	0.10132407774999991	0.10131885625	0.10134061249999998
4.774291525423729	0.10132842899999993	0.10131885625	0.10134061249999998
4.787591864406779	0.10133365049999994	0.10131885625	0.10134061249999998
4.800892881355932	0.10134104762499996	0.10131885625	0.10136236874999999
4.814193898305084	0.10134670424999996	0.10131885625	0.10136236874999999
4.8274942372881355	0.10135627699999997	0.10131885625	0.10138412499999999
4.840793898305084	0.101370201	0.10134061249999998	0.10140588125
4.854093559322033	0.10138281962499995	0.10134061249999998	0.10142763749999999
4.867393898305085	0.10139978949999998	0.10134061249999998	0.10144939374999999
4.880693559322034	0.10142285112499999	0.10136236874999999	0.10147115000000001
4.893994576271186	0.10144939375	0.10136236874999999	0.10151466249999999
4.907295593220339	0.101482898375	0.10138412499999999	0.101558175
4.920596610169492	0.10152467037499997	0.10140588125	0.10162344374999999
4.933898305084745	0.10157601512500002	0.10142763749999999	0.1016887125
4.9472	0.10164258924999998	0.10147115000000001	0.1017757375
4.960502372881356	0.1017200415	0.10151466249999999	0.10188451874999999
4.973804745762712	0.101818814875	0.101558175	0.1019933
4.98710779661017	0.10193716887500004	0.10164519999999999	0.10214559375
5.000408813559321	0.10208641675	0.101732225	0.10234139999999999
5.013710508474576	0.10226612337499999	0.10184100625	0.10255896249999999
5.02701220338983	0.10249673962499997	0.1019933	0.10286355
5.040314576271186	0.10278957875	0.10218910625	0.10321164999999999
5.05361627118644	0.10316552675000003	0.10245018125	0.1036902875
5.066917966101695	0.10364372912499999	0.10279828125	0.10425594999999999
5.0802169491525415	0.10423723962499999	0.10327691874999999	0.10493039374999999
5.093514576271186	0.10495127975000001	0.10386433749999999	0.10575713124999998
5.106812881355932	0.105790635875	0.10458229374999999	0.10669264999999999
5.1201111864406785	0.10675095675	0.10540903125	0.1077804625
5.133410169491525	0.10783050187500003	0.10638806249999999	0.10897705625000001
5.146709152542373	0.10902143899999997	0.10745411875	0.11028243125
5.16000813559322	0.11031506562499999	0.10862895624999998	0.11169658749999999
5.173307118644067	0.11169571725	0.10989081875000001	0.113219525
5.186606779661017	0.11315425625000002	0.11121795	0.1148294875
5.199906440677966	0.11467893424999998	0.11261034999999998	0.11650471875
5.213206779661016	0.11624886524999997	0.11402450625	0.11822346249999999
5.226505762711864	0.11785708725000003	0.11548217499999999	0.120007475
5.2398047457627115	0.119486630375	0.11693984375	0.12181324375
5.253103728813559	0.12112618137500002	0.11841926875	0.12364076874999999
5.266404067796611	0.12275833525000002	0.11987693749999999	0.12546829375
5.279703728813558	0.12437525975	0.12131285	0.12729581875
5.29300406779661	0.125966947	0.12272700624999999	0.12910158749999998
5.306305084745763	0.12752034324999997	0.12409765	0.13086384375
5.319606101694915	0.129027181125	0.12542478125	0.13260434375
5.332907118644067	0.130478758125	0.1267084	0.13427957499999998
5.346209491525423	0.13187594449999998	0.12794850625	0.13588953749999996
5.35951186440678	0.13320394600000002	0.12910158749999998	0.13745598750000002
5.372814915254238	0.13446537337499997	0.13021115625	0.1389354125
5.386117288135593	0.13565587537499998	0.13125545624999999	0.14034956875
5.399418983050847	0.13677110074999999	0.13221273125	0.14169845625
5.412720677966101	0.13781453049999995	0.13312649375	0.14296031875
5.426022372881355	0.13877876749999996	0.13395323124999997	0.1441569125
5.439324067796609	0.13967512500000004	0.1347147	0.14526648125
5.452626440677966	0.14049794637500002	0.13543265625	0.146289025
5.465928813559322	0.14125071262500002	0.13608534375	0.14724630000000002
5.47923186440678	0.14193908037500003	0.1366727625	0.14813830625
5.492534915254238	0.14256348474999997	0.13721666875	0.1489432875
5.505838644067796	0.14313088775	0.1377170625	0.14968299999999998
5.519142372881355	0.14364172449999998	0.13817394374999997	0.15037920000000002
5.532442033898305	0.144103392125	0.1385873125	0.15098837499999998
5.545741694915254	0.14451502037499997	0.13895716874999997	0.15153228124999998
5.559042033898304	0.14488531174999994	0.13917473125000002	0.15201091874999997
5.572341016949153	0.14521339600000005	0.139327025	0.15244604374999998
5.585640677966102	0.14550667025	0.13947931874999997	0.15283765624999998
5.59894033898305	0.145764699375	0.13958809999999996	0.15314224375
5.612240677966102	0.14599314	0.13969688125	0.15342507499999997
5.625541016949152	0.146195038	0.13978390625	0.15366439375000002
5.638842033898305	0.14637126362500003	0.13987093125	0.15383844375
5.6521430508474575	0.146524427625	0.13995795625000002	0.15396898125
5.665444745762712	0.14665627050000002	0.140023225	0.1540777625
5.6787471186440674	0.14677027324999997	0.14008849375	0.15412127500000003
5.69204813559322	0.14686643587499998	0.14015376249999997	0.15414303125
5.70534847457627	0.14694388812499995	0.14019727499999998	0.15409951874999997
5.718648813559322	0.147006546125	0.1402843	0.15403424999999998
5.731949830508474	0.14705571525	0.14034956875	0.15392546875
5.745250847457626	0.14708921987499998	0.14043659375	0.15379493125
5.758551864406779	0.147107495125	0.1405018625	0.153599125
5.771851525423729	0.14711271662499997	0.1405888875	0.15338156249999998
5.785149830508474	0.14710749512500002	0.14067591249999997	0.15309873125
5.798448135593221	0.14709226574999998	0.14074118125	0.1528159
5.8117471186440675	0.14706963925000005	0.14082820624999998	0.15246780000000001
5.825046101694915	0.147038745375	0.140893475	0.15229375
5.838345762711865	0.1470043705	0.14095874374999998	0.1523372625
5.851646101694915	0.14696390387500002	0.14104576875	0.1523372625
5.864946440677966	0.14692213187499997	0.1411110375	0.15235901875000002
5.8782467796610165	0.1468860165	0.14121981875	0.15235901875000002
5.891547796610169	0.14685033624999996	0.1413286	0.15235901875000002
5.904849491525423	0.14681857212499996	0.14148089375	0.1523372625
5.918151864406779	0.14679420512499997	0.14165494375	0.1523372625
5.931453559322034	0.146778540625	0.14187250624999997	0.1523372625
5.944753220338983	0.146774189375	0.142111825	0.15231550625
5.9580542372881355	0.14678115137500003	0.1423729	0.15231550625
5.971355254237287	0.14680160224999997	0.14265573124999997	0.15231550625
5.984656949152542	0.14683728249999997	0.14298207500000001	0.15231550625
5.997959322033898	0.14688862725000004	0.14311261249999999	0.1523372625
6.0112623728813555	0.14696042287499997	0.14326490625	0.15235901875000002
6.02456406779661	0.147049188375	0.1434172	0.15240253125
6.03786440677966	0.14715492374999997	0.14361300625	0.15244604374999998
6.051164745762712	0.14728023975	0.1438088125	0.1525113125
6.064465084745763	0.14742470124999996	0.14354773750000002	0.152554825
6.077766101694915	0.14758526237499997	0.14311261249999999	0.15262009375
6.091065762711865	0.14776932025	0.142721	0.15270711874999998
6.104365423728813	0.14797165337500004	0.14230763125	0.1527723875
6.117663728813559	0.148190086125	0.14193777500000002	0.15305521875
6.130961355932203	0.148425923875	0.1415461625	0.15342507499999997
6.144260338983051	0.148677426125	0.1411980625	0.15383844375
6.157559322033898	0.14894676850000002	0.14084996249999998	0.15423005625
6.170858305084746	0.14922872950000002	0.1405018625	0.15462166874999997
6.1841586440677965	0.149524179375	0.14019727499999998	0.1550350375
6.197458983050847	0.14983094250000006	0.1398926875	0.15542665
6.210759322033898	0.150145973	0.13960985625	0.15581826249999997
6.22406033898305	0.15046709525000002	0.13934878125	0.156209875
6.237361355932204	0.15079039312499998	0.13910946249999998	0.15660148749999997
6.250663050847457	0.1511154315	0.13889189999999998	0.1569931
6.263964745762712	0.15143742400000001	0.1386743375	0.15736295625
6.277266440677965	0.151757240875	0.1385002875	0.15771105625
6.290568135593219	0.15206835524999998	0.13832623749999998	0.15805915625
6.303871186440677	0.152374248125	0.1381957	0.15838549999999998
6.317174237288135	0.152662736	0.13804340625	0.15866833125
6.330477966101695	0.15293947550000003	0.13791286875	0.15892940625
6.34378033898305	0.153195764125	0.13778233125	0.159168725
6.357082033898306	0.15343029650000004	0.13765179374999997	0.1593862875
6.37038440677966	0.15364002674999996	0.13752125625	0.15953858125
6.383686779661017	0.15381668749999997	0.13739071875	0.15966911874999998
6.396988474576271	0.15396724075	0.13726018125	0.1598214125
6.410286779661017	0.15408341912499998	0.1371078875	0.15995195
6.42358440677966	0.15416304699999997	0.13695559375	0.16003897499999997
6.436882033898304	0.15420351362500004	0.1368033	0.16006073125
6.450181016949153	0.154200032625	0.13662925	0.16019126874999998
6.463479322033899	0.15415477962499996	0.13643344375	0.16034356249999998
6.4767769491525415	0.15406209799999995	0.13623763749999998	0.1604305875
6.490075254237288	0.153919812125	0.13602007500000002	0.1604741
6.503373559322033	0.15372531125000002	0.13582426874999998	0.16045234375
6.5166725423728815	0.15347729	0.13558495	0.16036531874999999
6.529971525423728	0.15317313762499998	0.13536738749999996	0.16023478124999999
6.543271864406778	0.1528141595	0.13514982499999997	0.16003897499999997
6.556570169491525	0.152396874625	0.13491050625	0.15975614375000002
6.569868474576271	0.15192824500000002	0.13467118749999998	0.1594298
6.583167457627119	0.15140522475	0.13438835625	0.15901643125
6.5964671186440675	0.150835211	0.13410552499999998	0.15855955
6.609766779661016	0.15021385249999997	0.13377918125	0.15801564375
6.623067118644068	0.14954724099999994	0.13343108124999997	0.15744998125
6.63636813559322	0.14883711699999996	0.13308298125	0.15681905
6.649669152542372	0.14808391562499998	0.132713125	0.1561663625
6.662969491525423	0.14728763687500002	0.1323215125	0.15549191875
6.676270508474576	0.14645524274999996	0.13190814374999998	0.15479571875
6.689570847457627	0.145584557625	0.13147301875	0.1540777625
6.70287186440678	0.14467645175	0.13103789375	0.15333805
6.716172203389831	0.14373353587500007	0.13058101249999998	0.15253306875
6.729472542372881	0.1427540695	0.130102375	0.15168457500000002
6.74277220338983	0.14174457949999997	0.12960198125	0.15083608125
6.756071864406779	0.14070027950000003	0.12907983125	0.14992231875
6.76937220338983	0.139626826125	0.128535925	0.14898679999999997
6.782674576271186	0.1385281355	0.12797026250000001	0.14802952500000002
6.795976949152541	0.137401596875	0.12731757500000002	0.14702873749999998
6.809280677966101	0.13625156150000003	0.1261427375	0.14598443749999998
6.822582372881356	0.13507541862499997	0.12494614374999999	0.144896625
6.83588406779661	0.13388361125	0.12377130624999999	0.14378705625
6.849185762711864	0.13267178812499997	0.12257471249999999	0.142633975
6.86248813559322	0.131442124875	0.12137811874999999	0.14148089375
6.875789152542372	0.130199407875	0.12018152499999998	0.1402843
6.889089491525424	0.128937545375	0.1190066875	0.13910946249999998
6.902389152542373	0.12766611012499998	0.11781009375	0.13789111250000002
6.915688813559321	0.126384231875	0.11663525624999999	0.13669451875000002
6.928989152542373	0.12509234574999997	0.11546041874999999	0.13547616875
6.942287457627119	0.12379697862499998	0.11428558125	0.1342360625
6.9555864406779655	0.12249769537499995	0.11311074375	0.13299595625000002
6.968885423728814	0.12119797700000001	0.11195766249999999	0.13175585
6.982185762711864	0.11990130449999997	0.11080458124999999	0.1304939875
6.995486101694914	0.11861115887499998	0.1096515	0.129232125
7.008787118644068	0.11732754012499996	0.10854193124999999	0.12797026250000001
7.0220867796610165	0.116056104875	0.1074323625	0.1267084
7.035385762711864	0.11479815850000002	0.10634455	0.1254465375
7.048686101694916	0.11356022787499997	0.10530025	0.124184675
7.061985762711864	0.11234187787499998	0.10427770624999998	0.12294456875
7.075285423728813	0.11114528412500002	0.10327691874999999	0.1217044625
7.0885864406779655	0.10997566812499998	0.10231964375	0.12048611249999999
7.101887457627118	0.10883346499999998	0.10140588125	0.11928951875
7.1151898305084735	0.10772520162499999	0.10051387499999999	0.11811468124999999
7.12849220338983	0.10664957262499997	0.0996871375	0.1169616
7.141789830508475	0.10560918874999997	0.09888215624999999	0.11585203125
7.15508813559322	0.10460448512499995	0.09801190624999999	0.11474246249999999
7.16838779661017	0.10363807249999997	0.09696760624999999	0.11369816249999999
7.181687457627118	0.10270821037500001	0.09598857499999999	0.1126538625
7.194987118644066	0.10181707437500002	0.09505305624999999	0.111653075
7.208288135593221	0.10096771037500002	0.09416105	0.11067404374999999
7.221589152542373	0.10015707249999999	0.0933343125	0.10971676875
7.234890169491525	0.09938820662500002	0.0925510875	0.10880300624999999
7.248191186440677	0.09865719662499997	0.09183313124999999	0.10791099999999999
7.261490169491526	0.09796752349999995	0.0911586875	0.10706250624999998
7.274789830508474	0.097312660375	0.0905495125	0.10623576875
7.288089491525422	0.09670130975000003	0.09000560625	0.1054307875
7.301389830508475	0.09612302862499997	0.089374675	0.10466931874999999
7.314690847457626	0.09558216825000004	0.0887219875	0.10392960624999999
7.327991864406779	0.095078728625	0.08809105625	0.10321164999999999
7.3412908474576275	0.0946083585	0.0875036375	0.10251545000000001
7.354590508474575	0.09417671450000002	0.08695973124999999	0.10184100625
7.367890847457627	0.093781621	0.08645933750000001	0.10118831875
7.381191864406779	0.09342873462499997	0.08600245625	0.1006009
7.394492881355932	0.093111963625	0.08556733124999999	0.10040509375
7.407795254237288	0.092838705125	0.08519747499999998	0.10023104375
7.421097627118643	0.09260460787500001	0.08489288750000001	0.10007875
7.434397966101694	0.09241271774999998	0.0846318125	0.0999482125
7.447696949152542	0.09226346987499998	0.08441425	0.09983943125
7.460995254237288	0.09215686425000001	0.0842837125	0.09977416249999999
7.474294915254237	0.09208854962499999	0.08419668749999999	0.09970889375
7.487594576271186	0.09205983137500001	0.084153175	0.09966538124999999
7.5008942372881355	0.09206853387500002	0.084153175	0.099643625
7.514191864406779	0.09211117612499999	0.08421844375	0.09966538124999999
7.527490169491524	0.092184277125	0.08430546875	0.0996871375
7.540789830508474	0.092289577375	0.08443600625	0.09975240625
7.554088813559322	0.09242142025000001	0.0845883	0.099817675
7.567389152542372	0.09257937062500003	0.08478410624999999	0.09992645625
7.5806888135593224	0.092761688	0.08500166875	0.10003523749999998
7.593987118644067	0.09296358600000001	0.0852409875	0.10016577499999998
7.607286101694915	0.09318375924999996	0.08550206249999999	0.10031806874999999
7.620585762711864	0.09342612387499999	0.08580665	0.10049211875
7.633886101694916	0.09368415300000005	0.08615475	0.10066616875
7.647184406779662	0.09396002225000004	0.08650284999999999	0.10088373125
7.660483389830508	0.09425286137499995	0.08689446249999999	0.10110129374999999
7.673782372881356	0.094564410875	0.08732958749999999	0.10136236874999999
7.687082033898305	0.0948938005	0.0877647125	0.10164519999999999
7.70038033898305	0.09523667900000002	0.08824334999999998	0.10192803125
7.713677966101694	0.095593916625	0.08874374375	0.1022108625
7.726976271186439	0.09596420800000006	0.08928765	0.10253720624999998
7.740274576271187	0.09634581262500001	0.08983155624999999	0.10284179375
7.753574237288135	0.09673568462499997	0.090418975	0.10318989375
7.766873898305084	0.09713121325000001	0.09100639374999998	0.1035162375
7.78017220338983	0.097532833625	0.09161556875	0.10386433749999999
7.793470508474576	0.09794011062499998	0.0922465	0.10423419375
7.806769491525423	0.098349998375	0.09287743124999999	0.10471283125
7.820068474576271	0.098759451	0.0935083625	0.10514795625
7.833368813559321	0.09916324699999998	0.09416105	0.10558308124999999
7.846669152542373	0.09956573762500001	0.09479198124999999	0.10599644999999999
7.859970169491525	0.09995778525000003	0.09509656875	0.10640981874999998
7.873269152542373	0.10034026012499998	0.09527061875	0.10680143125
7.88656813559322	0.10071142175000002	0.095466425	0.10717128749999999
7.8998677966101685	0.10106735399999998	0.09566223125	0.1075193875
7.91316813559322	0.10140936225	0.09587979375000001	0.10784573125
7.926468474576272	0.10173744650000001	0.09609735624999999	0.10817207499999999
7.939770169491526	0.10205421749999999	0.09631491874999999	0.10845490625
7.953069830508475	0.10235662937500001	0.09653248125	0.1087377375
7.966369491525422	0.10265294950000001	0.09666301875	0.1089988125
7.979669830508474	0.10294143737500003	0.09679355625000001	0.10925988749999999
7.992970169491525	0.10322513887499996	0.09692409375	0.1096079875
8.006270508474575	0.10350492424999999	0.09703287499999999	0.1099560875
8.019571525423729	0.103784709625	0.09718516875	0.11032594375
8.032871186440678	0.10406623549999999	0.09731570625	0.1106958
8.046170847457626	0.10435254774999998	0.097468	0.1110874125
8.059471186440678	0.104645822	0.09766380624999998	0.111479025
8.072771525423729	0.10495215	0.0978596125	0.11191415
8.08607254237288	0.10525804287499999	0.098077175	0.11234927499999998
8.099373559322034	0.10557046262499997	0.09827298125	0.11278439999999999
8.112675254237287	0.1058833175	0.09846878749999999	0.113219525
8.12597627118644	0.10619225624999999	0.09864283750000001	0.11367640625
8.139277288135593	0.106489446625	0.09879513125	0.11411153125
8.152576949152541	0.1067709725	0.09894742499999999	0.11452489999999999
8.16587593220339	0.10703074212500001	0.09909971875	0.11493826875
8.179174915254237	0.10726527450000001	0.09923025624999998	0.115308125
8.192475254237287	0.10746717249999999	0.0993390375	0.11563446875
8.205775593220338	0.10763295512500001	0.09940430624999999	0.11589554375000001
8.21907593220339	0.10775914137499999	0.09944781875	0.11613486249999999
8.232376271186439	0.10784094487499997	0.0994260625	0.1163089125
8.245675932203389	0.10787183874999996	0.0993390375	0.11641769375
8.258976271186441	0.10784877712500002	0.09918674375	0.1164829625
8.27227661016949	0.10776305749999998	0.09896918125	0.11650471875
8.285576949152542	0.10759422899999999	0.09868635	0.11641769375
8.29887593220339	0.10733445937499997	0.09833825	0.11620013124999999
8.312174915254236	0.10696634362499999	0.09792488124999998	0.11585203125
8.325474576271185	0.106477263125	0.0974244875	0.11535163749999999
8.338774915254238	0.10584633187499998	0.0968153125	0.1146554375
8.35207593220339	0.10506397712500001	0.09607559999999998	0.1137851875
8.365375593220339	0.104126717875	0.09518359374999999	0.1127408875
8.378675254237288	0.10304195124999994	0.09413929374999999	0.11154429375000001
8.391975593220337	0.101813593375	0.0929862125	0.11019540624999999
8.40527661016949	0.1004529575	0.09170259374999999	0.10867246875
8.41857559322034	0.09897744862499995	0.09033195000000001	0.1069972375
8.431874576271186	0.09739837999999999	0.08887428124999999	0.10523498125
8.445174915254237	0.09573533225000003	0.08735134374999999	0.10340745625
8.458475254237287	0.09400135912500002	0.08578489375	0.10181925
8.471774915254237	0.09221256025	0.08419668749999999	0.10016577499999998
8.485073898305085	0.09038416499999996	0.08256496875	0.09844703125
8.498373559322033	0.08853270812499997	0.08091149375000001	0.09670653124999999
8.511673898305084	0.08666819749999999	0.07925801875	0.09492251875
8.524974237288134	0.08480325174999999	0.07760454375	0.09311675
8.538273898305086	0.08294961925	0.07595106875	0.09131098124999999
8.55157288135593	0.08111861325000001	0.07434110625	0.08952696874999999
8.56487254237288	0.07931197425000001	0.07273114374999999	0.08774295625
8.578172881355933	0.07753796962500002	0.07118645	0.08595894375
8.591473220338981	0.07580356137499998	0.06968526875	0.08421844375
8.604773559322034	0.07411179537500001	0.06824935624999999	0.08247794375
8.618072542372882	0.07246006087499998	0.06687871249999999	0.08075919999999999
8.63137220338983	0.07085444962500001	0.0655733375	0.0790622125
8.64467254237288	0.06929583187499999	0.06433323125	0.07736522499999998
8.657972881355931	0.06778246712499998	0.06307136875	0.07571175
8.671272542372881	0.066316966125	0.06172248125	0.07408003125
8.684571525423728	0.06489976400000001	0.06041710624999999	0.07247006874999999
8.697871186440677	0.06353608225	0.059177	0.0708818625
8.711170169491526	0.06221547787499999	0.05798040625	0.06933716875
8.724470508474575	0.060947088499999996	0.056588006249999996	0.06781423125
8.73777152542373	0.05973047899999999	0.055239118749999996	0.06633480625
8.751069830508476	0.058560427875	0.053955499999999997	0.06487713749999999
8.76436881355932	0.057444767375	0.052758906249999994	0.06346298125
8.77766847457627	0.056381321875	0.05162758125	0.0620923375
8.790968813559322	0.05536965624999999	0.05058328125	0.0610480375
8.804269152542373	0.054407594874999986	0.049212637499999996	0.060134275
8.817567457627119	0.05350253487500001	0.047754968749999994	0.059264025
8.830865762711865	0.05265099524999997	0.046340812499999995	0.058393775
8.844165423728812	0.051851670624999985	0.044991924999999995	0.057567037499999994
8.857465762711865	0.05110760687500001	0.04370830625	0.05676205625
8.870766101694915	0.05041532299999999	0.0424682	0.0560005875
8.884065084745762	0.0497783	0.0412933625	0.05528263125
8.897363389830508	0.049193056875	0.04020554999999999	0.054608187499999995
8.910663050847457	0.048660898999999994	0.0392047625	0.05397725625
8.923963389830508	0.04818313174999999	0.038291	0.053563887500000004
8.937263728813559	0.04775583900000001	0.037464262500000005	0.05334632499999999
8.950562711864407	0.047379455875	0.03674630625	0.053172275
8.963861694915254	0.047057028249999994	0.036137131249999996	0.052998224999999996
8.977161355932203	0.04678463999999999	0.035636737499999994	0.052867687499999996
8.990461694915254	0.0465601155	0.03522336875	0.052802418749999996
9.003762711864406	0.046386500625	0.03489702499999999	0.0529547125
9.017061016949151	0.04626161975000001	0.0346794625	0.053128762499999996
9.03036	0.046178075750000006	0.034548925	0.0533028125
9.04365966101695	0.046138044249999996	0.0345054125	0.053520374999999995
9.05696	0.04614152525000001	0.03452716875	0.05371618125
9.070261016949152	0.046179816250000005	0.034614193749999994	0.05393374375
9.08356	0.04625248212500001	0.03478824375	0.0541730625
9.096858983050845	0.04635734725	0.03500580625	0.054390625
9.110158644067797	0.046496152125	0.035288637500000004	0.0546517
9.123458983050849	0.046659324	0.035614981250000004	0.05491277499999999
9.136759999999999	0.046854695125	0.036006593749999996	0.055195606249999994
9.150058983050847	0.047079219624999995	0.03648523125	0.0554784375
9.163357966101694	0.047333332624999995	0.037007381250000006	0.05578302499999999
9.176657627118644	0.047616598999999996	0.037594800000000005	0.05610936874999999
9.189957966101694	0.04792510262500001	0.0382474875	0.05641395625
9.203258983050848	0.048267546	0.0389872	0.0567403
9.216557966101695	0.04863174562499999	0.039748668749999994	0.0570884
9.229856949152541	0.04902988500000001	0.0405971625	0.05741474375
9.243156610169493	0.049451085999999984	0.04148916874999999	0.057741087499999996
9.256456949152541	0.04990013500000002	0.042424687499999995	0.05804567499999999
9.269758644067796	0.05037659687500001	0.042751031249999995	0.05837201874999999
9.283056949152542	0.050876990625000014	0.04309913125	0.05869836249999999
9.296355932203388	0.051403926999999995	0.043512499999999996	0.0590464625
9.30965559322034	0.051954795250000005	0.04399113749999999	0.05941631875
9.322956610169491	0.05252785487499999	0.0445132875	0.059786175
9.336257627118643	0.053123105875	0.045057193749999995	0.060177787499999996
9.349556610169492	0.053740983375	0.04566636875	0.06059115625
9.362855593220338	0.054376265874999975	0.04631905625	0.061004525
9.376155254237288	0.05503460999999999	0.047015256250000005	0.06143965
9.389455593220339	0.05570687812499999	0.047754968749999994	0.06187477499999999
9.402756610169492	0.056401337625000006	0.04855995	0.06233165625
9.416055593220337	0.05711059137499999	0.0493866875	0.0627885375
9.429354576271185	0.057836814999999986	0.05027869375	0.06324541875
9.442654237288137	0.058574786999999996	0.0512142125	0.0637023
9.455955254237287	0.05932581275000001	0.05219324375	0.0641809375
9.46925627118644	0.06008641125000001	0.053172275	0.06463781874999999
9.482555254237289	0.06085701762499998	0.0539119875	0.06563860625
9.495854915254236	0.06163284549999999	0.054542918749999995	0.06666114999999999
9.509154576271186	0.06242172712499999	0.0552173625	0.06766193749999999
9.522454915254238	0.063214524875	0.0559135625	0.0689238
9.535755254237287	0.06401950612500001	0.05663151875	0.070403225
9.549054237288134	0.06482579275000001	0.057349475	0.07188265
9.562353898305085	0.06563991162499998	0.0580891875	0.07336207500000001
9.575653559322033	0.066458816875	0.0588724125	0.07481974375
9.588953220338983	0.067282943625	0.0596556375	0.0762774125
9.602253559322033	0.06811185675	0.06046061875	0.07769156875000001
9.615554576271185	0.068944686	0.061287356249999994	0.07912748124999999
9.628853559322033	0.06978404212500001	0.06213584999999999	0.08051988125000001
9.642152542372882	0.07062470362499998	0.0630061	0.08189052499999999
9.65545220338983	0.07147015149999998	0.06389810624999999	0.08326116874999999
9.66875186440678	0.07231821012499998	0.0647901125	0.08461005625000001
9.682052881355931	0.07316800925	0.065703875	0.08591543125000001
9.695351864406778	0.07401693812500003	0.0666176375	0.08719905
9.708650847457626	0.07486804262500002	0.06755315625	0.0884609125
9.721950508474576	0.07572045249999998	0.06842340625	0.08970101875
9.735250169491524	0.07656981649999998	0.06909785	0.090941125
9.748550508474574	0.07741656974999998	0.06977229375	0.09213771875
9.761850847457627	0.07826375812499997	0.07046849374999999	0.09331255624999998
9.775149830508473	0.07910659525	0.07118645	0.09446563749999999
9.788448813559322	0.07994943237499998	0.07192616249999999	0.09559696250000001
9.801747796610169	0.08078922362499999	0.07268763125000001	0.09670653124999999
9.815047457627118	0.08162596899999996	0.0734491	0.09779434375
9.828347796610169	0.082461409	0.07421056874999998	0.09883864374999998
9.841647457627118	0.08329075724999999	0.07501555	0.09986118749999999
9.854945762711864	0.084117929875	0.07582053125	0.100861975
9.868244745762711	0.08493857562499997	0.07664726875	0.10179749375
9.88154440677966	0.08575182425	0.0774957625	0.10271125624999998
9.894844745762713	0.08655724062499998	0.07834425625000001	0.10360326249999999
9.908145084745762	0.08735482475000002	0.07921450624999998	0.10445175625
9.921443389830507	0.08814675224999999	0.0801065125	0.1052567375
9.934742372881356	0.08892867187499999	0.0809767625	0.10603996249999999
9.948041355932203	0.08970406462500001	0.08145540000000001	0.10677967499999998
9.961341694915253	0.09046988462499998	0.08191228125	0.10749763125
9.974642033898306	0.09122656699999998	0.08234740624999999	0.10817207499999999
9.98794033898305	0.09196976050000001	0.08278253125	0.10880300624999999
10.001238644067795	0.09270251100000002	0.08321765625	0.10941218125
10.014538305084747	0.09342046725000004	0.08365278125	0.10997784375
10.027837966101695	0.094120583375	0.08408790625	0.11049999374999998
10.041138983050846	0.09481069162499998	0.084501275	0.11097863125
10.054437288135592	0.09548513537500002	0.0849364	0.11141375624999998
10.06773627118644	0.0961434795	0.08534976875	0.11180536875000001
10.081035254237287	0.096786159125	0.08574138124999998	0.11215346875
10.094335593220338	0.09741143375	0.08615475	0.11245805625000001
10.10763593220339	0.09801538725000002	0.08652460625	0.11271913125000001
10.120934237288134	0.09860454649999997	0.08691621875	0.11295844999999999
10.134233220338983	0.09916672800000002	0.08726431875	0.1131325
10.147532203389831	0.09970541274999999	0.08761241874999999	0.11328479374999999
10.16083254237288	0.100221035875	0.08791700625	0.11337181875
10.17413288135593	0.10070968124999999	0.08822159375	0.11339357500000001
10.187432542372882	0.10117178399999999	0.08850442499999998	0.11339357500000001
10.200730847457626	0.10160603875000002	0.08874374375	0.11332830624999998
10.214029830508474	0.10201331574999997	0.0889830625	0.113219525
10.227328813559321	0.1023883935	0.08917886874999999	0.11306723125
10.240629152542372	0.10273431787499998	0.08935291875	0.11284966875
10.253928813559321	0.103046737625	0.0895052125	0.11271913125000001
10.267227118644067	0.10333217962499998	0.08963575	0.1131325
10.280526101694916	0.103584552125	0.08972277499999999	0.1135241125
10.293826440677964	0.10380820637499999	0.08980979999999998	0.11387221249999999
10.307126779661017	0.10399966137499998	0.08985331249999999	0.11419855624999999
10.320426440677966	0.10416196299999994	0.08987506875	0.11450314375
10.33372474576271	0.10429728687500002	0.08987506875	0.11474246249999999
10.347023728813559	0.10439997637499998	0.08985331249999999	0.11496002500000001
10.360323389830508	0.10447307737499999	0.08980979999999998	0.11513407499999999
10.373623728813559	0.10452007087500002	0.08974453125	0.11526461249999999
10.386923389830509	0.10453355974999999	0.0896792625	0.11537339375
10.400221694915254	0.10451615474999996	0.08961399375	0.11543866249999998
10.4135206779661	0.10447090175000001	0.08952696874999999	0.11543866249999998
10.42682033898305	0.10439606025000003	0.08943994374999999	0.11541690624999999
10.440120677966101	0.10428945462500001	0.0893311625	0.11535163749999999
10.453421016949152	0.10415761175	0.08922238125	0.11524285625000001
10.466719322033898	0.10399443987500001	0.08909184375	0.1150905625
10.480018305084744	0.10380820637499999	0.08893954999999999	0.1149165125
10.493317966101696	0.10359717075000001	0.0887655	0.11469895
10.506618305084745	0.10335872224999999	0.08854793749999999	0.114437875
10.519917966101694	0.10309895262500002	0.08830861875	0.11415504374999999
10.53321627118644	0.10281481599999998	0.08802578750000001	0.11385045625
10.546515254237287	0.102512404125	0.08774295625	0.11350235624999999
10.559814915254238	0.10218823600000002	0.087460125	0.1131325
10.57311593220339	0.10184318187499997	0.08715553749999999	0.1127408875
10.586415593220337	0.101480287625	0.08685095	0.11230576249999999
10.599713898305083	0.10109868300000002	0.0865463625	0.11184888124999999
10.613012881355932	0.10070489487499995	0.08626353125	0.1115225375
10.626313220338982	0.10029935837500002	0.0859807	0.11154429375000001
10.639613559322033	0.09987902762499998	0.085719625	0.11154429375000001
10.652913220338982	0.09944999437500002	0.08548030624999998	0.11150078125
10.666211525423726	0.09900964787499995	0.08526274375000001	0.11143551249999999
10.679510508474577	0.09856320962500002	0.0850669375	0.11132673124999999
10.692810847457627	0.09810763375	0.08489288750000001	0.11121795
10.706111864406779	0.09764988224999996	0.08476235	0.11106565624999999
10.719411525423729	0.09718429849999997	0.08465356874999999	0.11086985
10.732709830508474	0.09672176062499997	0.08452303124999999	0.11067404374999999
10.746009491525422	0.09625487149999996	0.08419668749999999	0.110434725
10.759309152542372	0.095789722875	0.08365278125	0.11017365
10.772610169491525	0.09532674987499996	0.08278253125	0.10989081875000001
10.78590847457627	0.094867257875	0.08195579374999999	0.10958623124999999
10.799206779661016	0.09441429275000003	0.0811508125	0.10928164375
10.812506440677966	0.093970030125	0.0803675875	0.10895529999999999
10.825806101694916	0.093529683625	0.079627875	0.10862895624999998
10.839107118644067	0.09310282599999999	0.07893167499999999	0.10832436875000001
10.852406101694914	0.09268423575000001	0.078235475	0.10801978124999999
10.865704406779662	0.092276523625	0.07760454375	0.10769343749999999
10.87900406779661	0.09188447599999999	0.07699536874999999	0.10736709374999999
10.89230440677966	0.09150156599999999	0.07640795	0.10701899375
10.905604745762712	0.09113867175000001	0.07586404375000001	0.10667089375
10.918903728813557	0.09079231225000002	0.07536364999999999	0.1063010375
10.932202033898305	0.09046466312500001	0.07486325624999998	0.105909425
10.945501694915256	0.09015354874999998	0.074406375	0.10549605624999998
10.9588013559322	0.08986157987499997	0.07399300625	0.10510444375
10.972102372881356	0.08958919162500001	0.07357963749999999	0.10471283125
10.985401355932202	0.08933638399999999	0.07320978125	0.10432121875
10.998700338983049	0.08910272187499998	0.07286168124999999	0.10392960624999999
11.0119993220339	0.088886899875	0.0725353375	0.10353799374999999
11.025299661016948	0.08869152874999996	0.07227426249999999	0.10314638125
11.038600677966102	0.088518784125	0.07203494375	0.10277652500000001
11.051898983050847	0.088369101125	0.07186089375	0.1023849125
11.065197288135595	0.08824247975	0.07173035624999999	0.10201505624999999
11.078496949152541	0.08813979025	0.07164333125	0.10166695625
11.091797966101694	0.088061032625	0.071621575	0.1012971
11.105098305084745	0.08800838249999998	0.07164333125	0.100949
11.118397288135593	0.08797835887500001	0.07168684374999999	0.10057914375
11.13169627118644	0.08797531299999997	0.071795625	0.1002528
11.14499593220339	0.0879944585	0.07192616249999999	0.0999047
11.158296271186442	0.08804493299999999	0.07207845625	0.0996001125
11.171595932203388	0.08811933937500002	0.07227426249999999	0.0993390375
11.184895593220338	0.08822028837499998	0.07251358125	0.09909971875
11.198193898305085	0.08834865024999998	0.07277465625	0.09888215624999999
11.211494237288136	0.08849920349999998	0.0730574875	0.09870810625
11.224793220338983	0.08868065062500001	0.0734055875	0.09857756874999998
11.238093559322033	0.088886029625	0.07377544374999999	0.09846878749999999
11.251394576271187	0.08911664587499997	0.07416705624999999	0.0983817625
11.26469288135593	0.08937380474999998	0.0746239375	0.09833825
11.27799254237288	0.08965315499999997	0.07510257499999999	0.0985558125
11.291291525423729	0.08995687225000001	0.07562472499999999	0.09914323124999999
11.304591186440677	0.09028147550000001	0.0761903875	0.09973065
11.317891525423729	0.09062783500000002	0.07677780625000001	0.10031806874999999
11.331191186440677	0.09099464537500002	0.0774087375	0.10088373125
11.344489491525424	0.09138190662500001	0.07803966875	0.10147115000000001
11.357788474576271	0.09179266462499996	0.07869235625	0.10203681249999999
11.371088813559322	0.09222256812500002	0.0793668	0.10262423124999999
11.384389152542372	0.09267205224999996	0.08004124374999999	0.10321164999999999
11.397688813559322	0.09314068187500002	0.08041109999999999	0.1037773125
11.41098711864407	0.09362715162499997	0.08078095625	0.104342975
11.424286101694914	0.09412798050000001	0.08117256875000001	0.10488688125
11.437586440677965	0.09464273337499998	0.0815859375	0.1054307875
11.450886779661017	0.09517184537500001	0.08204281875	0.1059529375
11.464186440677965	0.09571270575000002	0.08252145624999999	0.10647508750000001
11.477484745762712	0.096264879375	0.08304360625000001	0.10697548124999999
11.49078372881356	0.09682836625	0.08358751249999999	0.107475875
11.504084067796608	0.0974001205	0.08417493124999999	0.1079545125
11.51738440677966	0.09798014212500003	0.08476235	0.10843314999999999
11.530684745762713	0.09856712575	0.08539328125	0.10891178749999998
11.543982372881354	0.09916150650000002	0.08604596875	0.10936866875
11.557281355932203	0.0997602385	0.0867204125	0.10984730624999998
11.570581016949154	0.10036158125	0.0874166125	0.1103041875
11.583881355932201	0.100967710375	0.0881128125	0.11076106874999998
11.597181694915253	0.10157079362500004	0.08883076875	0.11123970625
11.610479999999999	0.10217561737499996	0.08954872499999998	0.11169658749999999
11.623778983050848	0.10277478450000001	0.09026668125	0.11215346875
11.637078644067797	0.10337482187499997	0.0909846375	0.11261034999999998
11.650379661016949	0.10396441625	0.09172435	0.11304547499999999
11.66368	0.10455183500000005	0.09244230625000001	0.11356762499999999
11.676978305084745	0.10513055125000001	0.09318201875	0.1141332875
11.690277288135592	0.10569925962499999	0.09394348749999999	0.11467719375
11.703576949152541	0.10626492212499997	0.09470495625	0.1155256875
11.716877966101695	0.10681970650000001	0.095466425	0.11633066874999999
11.730176949152542	0.10736622350000002	0.09579276874999998	0.11711389374999999
11.74347593220339	0.10790142724999999	0.09609735624999999	0.11785360624999999
11.756774915254235	0.10842357725000001	0.09640194375	0.1185715625
11.770075254237288	0.10893267349999998	0.09672828749999998	0.11924600624999998
11.783374915254237	0.10942915112499998	0.09703287499999999	0.11987693749999999
11.796675254237288	0.10991257500000001	0.09735921874999999	0.12046435624999999
11.809974237288136	0.110379464125	0.09770731875000001	0.12100826249999999
11.82327254237288	0.11083460487499998	0.0980336625	0.12153041249999999
11.836571525423729	0.11126972987500001	0.09836000625	0.12198729374999999
11.849871186440678	0.11169223624999997	0.09868635	0.12242241875
11.863171525423729	0.11209777274999999	0.09901269375	0.12283578749999999
11.876470508474574	0.11248546912500001	0.09936079375	0.12320564375
11.889768813559321	0.11285706587500002	0.09970889375	0.12355374374999999
11.903067796610168	0.11320908200000002	0.10007875	0.12390184374999999
11.91636745762712	0.11354412825	0.10044860624999999	0.12420643124999999
11.92966779661017	0.11386263974999995	0.10079670624999999	0.12448926249999999
11.942968135593219	0.11416505162500001	0.1011665625	0.12472858125
11.956265762711864	0.11444614237500003	0.10153641875	0.12494614374999999
11.96956474576271	0.114712438875	0.10188451874999999	0.12512019375
11.98286440677966	0.11496568162500001	0.10227613124999999	0.12525073125
11.996164745762712	0.11520021400000001	0.1026459875	0.12533775625
12.00946440677966	0.11541516575	0.10301584374999999	0.1253595125
12.022762711864406	0.11561227737499995	0.10336394374999999	0.1253595125
12.036061694915254	0.11578937325	0.10371204375000001	0.12529424375
12.049361355932202	0.115946453375	0.1040383875	0.12520721875
12.062661694915253	0.116085693375	0.104342975	0.12507668125
12.075962033898305	0.11620230687499995	0.1046475625	0.12492438750000001
12.089259661016948	0.11630325587499998	0.10493039374999999	0.1247503375
12.102558644067797	0.11638592962500001	0.10521322499999998	0.12455453124999999
12.115858305084746	0.11644815250000001	0.10547429999999998	0.12433696875
12.129158644067797	0.116496451375	0.10575713124999998	0.12409765
12.142458305084746	0.11652429937499999	0.10603996249999999	0.12381481875
12.15575661016949	0.11653865849999995	0.10632279374999999	0.1235319875
12.169055593220339	0.11653169649999999	0.10662738125	0.12324915624999999
12.182355254237287	0.11650863487499999	0.10684494375	0.1232709125
12.195655593220339	0.11646903850000001	0.10704074999999999	0.1232709125
12.20895593220339	0.11640855612499998	0.1072148	0.12324915624999999
12.222254237288135	0.11633110387500002	0.10738885	0.12318388749999999
12.235552542372881	0.11624146812499997	0.1075629	0.12309686249999999
12.248852203389829	0.11613529762500002	0.10771519374999998	0.12296632499999999
12.26215254237288	0.11601215724999997	0.1078674875	0.122792275
12.275452881355932	0.115879009	0.10799802499999998	0.12268349374999998
12.288750508474577	0.11573106650000002	0.1078674875	0.12257471249999999
12.302049491525423	0.11556963512499997	0.10760641249999998	0.122444175
12.315349152542373	0.11539558512499998	0.10732358124999998	0.122270125
12.328649491525422	0.11520935162500001	0.10706250624999998	0.12205256249999999
12.341950508474575	0.11501223999999999	0.10680143125	0.12181324375
12.35524813559322	0.1148016395	0.10654035625	0.12155216875
12.368547118644068	0.11458146625	0.10627928125	0.12126933749999999
12.381846101694915	0.11434910949999998	0.10601820625	0.12094299375
12.395146440677966	0.11410500437499999	0.10577888749999999	0.12061664999999999
12.408446779661016	0.11384915087500001	0.10549605624999998	0.12024679375
12.421745084745764	0.11358764075	0.10523498125	0.11987693749999999
12.435043389830506	0.11331264175000001	0.10497390625	0.11957235
12.448343050847456	0.11303068074999997	0.10471283125	0.1193983
12.46164406779661	0.112740452375	0.10445175625	0.11920249375
12.47494440677966	0.11244543762499999	0.10419068124999999	0.11898493125
12.488242711864407	0.11214128525000001	0.10392960624999999	0.11876736874999999
12.501541016949151	0.11183495725000002	0.1036902875	0.11852805
12.514840677966099	0.11152123212499998	0.10345096875	0.11828873125
12.528141694915254	0.11120054499999998	0.10318989375	0.11802765625
12.541441355932204	0.11087724712500002	0.10279828125	0.11772306875
12.554739661016947	0.11055307899999997	0.102428425	0.1174402375
12.568037966101695	0.11022281912500001	0.10205856875	0.11711389374999999
12.581338305084746	0.10989168899999997	0.10171046874999999	0.11676579374999999
12.594638644067796	0.109557513	0.10136236874999999	0.11641769375
12.607939661016948	0.10922116137499999	0.101036025	0.1160478375
12.621237288135593	0.108885244875	0.10073143749999999	0.11565622499999999
12.63453627118644	0.10854802299999995	0.10044860624999999	0.11526461249999999
12.647835932203389	0.10820906062499996	0.10016577499999998	0.11485124375
12.661136271186441	0.10786705237500001	0.0999047	0.11441611875
12.674436610169492	0.10752721975000001	0.09966538124999999	0.11400275
12.687734915254236	0.10718564662499996	0.09944781875	0.11356762499999999
12.701033220338983	0.106842768125	0.09920849999999999	0.11311074375
12.714332881355931	0.10650424087499998	0.0989909375	0.11267561874999998
12.727633898305085	0.10616353799999999	0.09879513125	0.11221873749999998
12.740934915254236	0.10582457562499999	0.09857756874999998	0.1117836125
12.75423254237288	0.105488224	0.0983817625	0.11139199999999999
12.767531525423728	0.10515230749999999	0.09818595625	0.11106565624999999
12.780831186440677	0.10481508562499998	0.09799015	0.11071755625
12.79413152542373	0.10448134474999998	0.0978161	0.11036945624999998
12.80743254237288	0.104150214625	0.09766380624999998	0.11002135625
12.820730169491524	0.10382038987499997	0.0975115125	0.1096515
12.834029152542373	0.103491435375	0.09735921874999999	0.10928164375
12.84732881355932	0.10316726725	0.097206925	0.10891178749999998
12.860629152542373	0.10284483962499998	0.09707638750000001	0.10849841874999999
12.873930847457627	0.10252589299999997	0.09694585	0.10810680624999999
12.88722847457627	0.10220607612500002	0.0968153125	0.10767168125
12.900527457627119	0.10188887000000005	0.09664126249999999	0.10723655624999999
12.913827118644068	0.10157601512500002	0.09638018749999999	0.10677967499999998
12.927127457627119	0.10126490074999998	0.09611911249999999	0.10632279374999999
12.94042847457627	0.1009577025	0.09587979375000001	0.10584415625
12.953726101694915	0.10065050424999997	0.09564047499999999	0.1053437625
12.967025084745764	0.10034852749999999	0.09537939999999999	0.10484336874999999
12.980324745762712	0.10005046687499997	0.09492251875	0.104342975
12.993625084745764	0.09975458187499997	0.09446563749999999	0.10384258125
13.006926779661017	0.099459567125	0.09405226874999999	0.10345096875
13.02022440677966	0.099169773875	0.09363890000000001	0.10310286874999999
13.033523389830508	0.09888085087499997	0.09326904374999999	0.10305935625000001
13.04682305084746	0.09859627912499996	0.0928991875	0.10299408749999998
13.060123389830506	0.0983121425	0.09252933125	0.10292881875
13.073424406779662	0.09803540299999998	0.09220298749999999	0.10286355
13.086722033898305	0.09776040400000001	0.09187664375	0.10279828125
13.100021016949151	0.097486710375	0.09157205624999999	0.1027330125
13.113320677966103	0.09722041387500001	0.09128922499999999	0.1026459875
13.126621694915254	0.09695498762500002	0.09102814999999999	0.10258071875
13.139922711864404	0.09669565312500002	0.09078883125	0.10249369375
13.153221016949152	0.09643979962499999	0.0905495125	0.1023849125
13.166519322033897	0.09618525149999999	0.09031019375	0.10227613124999999
13.179818983050845	0.09593766537499997	0.09009263124999999	0.10223261875
13.19312	0.09569181974999998	0.089896825	0.10218910625
13.20642033898305	0.09545163075	0.08972277499999999	0.10212383750000001
13.219718644067795	0.09521448762500002	0.08954872499999998	0.10208032499999999
13.23301694915254	0.09498430649999996	0.08939643125	0.10201505624999999
13.246317288135593	0.09475673612499998	0.08926589375	0.1019497875
13.259617627118644	0.09453482237499998	0.08913535625	0.10188451874999999
13.272919322033898	0.094317259875	0.089026575	0.10181925
13.286216949152541	0.09410535400000003	0.08891779374999999	0.10171046874999999
13.299515932203391	0.09389910475000002	0.08883076875	0.10162344374999999
13.31281559322034	0.09369807699999999	0.0887655	0.10149290625
13.326115932203388	0.09350314100000003	0.08870023125	0.10138412499999999
13.339416949152541	0.093309510375	0.0883738875	0.10123183124999999
13.352714576271184	0.0931219715	0.08802578750000001	0.10110129374999999
13.366013559322035	0.09293791362500001	0.08767768749999999	0.10092724375
13.379313220338984	0.09275951237499998	0.08732958749999999	0.10077494999999999
13.392613559322031	0.09258415699999999	0.08700324375	0.1006009
13.405915254237287	0.09241489337499999	0.08667689999999999	0.10040509375
13.419212881355932	0.092248675625	0.08637231249999999	0.10023104375
13.432511864406777	0.092085068625	0.086067725	0.10003523749999998
13.445811525423727	0.091926683125	0.08576313749999999	0.09983943125
13.459112542372882	0.09177395425	0.08550206249999999	0.09966538124999999
13.47241288135593	0.09162601175000003	0.08521923125	0.099469575
13.485710508474575	0.09148459612499997	0.08495815625	0.09927376875
13.499009491525422	0.0913466615	0.0847188375	0.0990779625
13.51230915254237	0.0912109025	0.08447951875	0.09888215624999999
13.525610169491525	0.09108297574999998	0.08426195624999998	0.09866459375
13.53891186440678	0.09095983537499999	0.08406615	0.09846878749999999
13.552209491525424	0.09083974087499999	0.08387034374999999	0.09827298125
13.565508474576271	0.09072617324999996	0.08369629375000001	0.098077175
13.57880813559322	0.09061478124999997	0.083544	0.09788136875
13.59210915254237	0.090504694625	0.08341346250000001	0.0977725875
13.605410169491524	0.0904033105	0.08330468125	0.0978161
13.618707796610169	0.09030714787500001	0.08321765625	0.0978596125
13.632006101694916	0.09021229062500004	0.08313063125	0.097903125
13.645306440677965	0.090119173875	0.08308711875	0.09792488124999998
13.658606779661017	0.09003432450000001	0.08304360625000001	0.09794663749999999
13.671909152542373	0.08995208587499998	0.08302185000000001	0.09794663749999999
13.685206779661018	0.08987550387499997	0.08302185000000001	0.09794663749999999
13.698505762711864	0.08980022724999998	0.08304360625000001	0.09794663749999999
13.711805423728814	0.08973408824999998	0.08306536249999999	0.09794663749999999
13.725105762711863	0.08966577362499999	0.08313063125	0.09792488124999998
13.738406779661018	0.08960485612500001	0.08317414375	0.09788136875
13.751704406779663	0.08954741962500001	0.08319589999999999	0.0978596125
13.765003389830508	0.089496074875	0.08321765625	0.0978161
13.778303050847457	0.08944516525000001	0.083282925	0.0977725875
13.79160406779661	0.089400347375	0.08334819375	0.09770731875000001
13.804905762711863	0.08936075099999999	0.08343521875	0.09764204999999998
13.818203389830508	0.08932550587499997	0.083544	0.09757678125
13.831502372881355	0.089290695875	0.0836745375	0.09748975625
13.844802033898304	0.08926197762500002	0.08380507499999999	0.09740273125
13.858103050847458	0.08923674037500001	0.083979125	0.09729394999999999
13.871404067796611	0.08921672462499997	0.08408790625	0.097206925
13.884702372881353	0.08919757912499998	0.083979125	0.09709814374999999
13.8980006779661	0.08918583074999999	0.08387034374999999	0.09698936249999998
13.91130033898305	0.08917538775	0.0837615625	0.09690233749999999
13.924601355932202	0.08917060137499998	0.0836745375	0.09679355625000001
13.937903050847456	0.089172341875	0.08358751249999999	0.09670653124999999
13.951201355932204	0.08917495262499997	0.08352224374999999	0.09659775
13.964499661016948	0.08918626587499999	0.08347873125	0.096510725
13.977799322033897	0.08919844937499999	0.08343521875	0.09640194375
13.99110033898305	0.08921672462500002	0.08341346250000001	0.0962931625
14.004401355932202	0.08923717550000002	0.08330468125	0.09618438124999999
14.017699661016946	0.08926502350000001	0.08313063125	0.09607559999999998
14.030997966101694	0.08929330662500001	0.08300009374999999	0.09596681875
14.044297627118643	0.08933116249999999	0.08286955625	0.0958580375
14.057598644067795	0.08937032375	0.08276077500000001	0.09574925625
14.07089966101695	0.0894147065	0.08269550624999998	0.09564047499999999
14.084198644067795	0.08946387562499997	0.0826302375	0.09555345
14.097497627118642	0.08951478524999999	0.082586725	0.09548818125
14.11079661016949	0.08957091637499999	0.08254321249999999	0.09550993749999999
14.124097627118644	0.08963052849999997	0.08254321249999999	0.09550993749999999
14.137398644067796	0.08969623237499996	0.08256496875	0.09550993749999999
14.150696949152543	0.0897628065	0.082586725	0.09548818125
14.163995254237287	0.08983329675	0.0826302375	0.095466425
14.177294915254237	0.08990813825000002	0.08269550624999998	0.09550993749999999
14.190595254237289	0.08998602562500002	0.08278253125	0.0956839875
14.203896949152542	0.09006739400000001	0.08286955625	0.09596681875
14.217196610169491	0.09015050287499995	0.08300009374999999	0.09627140625
14.230494915254237	0.09024057375	0.08313063125	0.0965542375
14.243793898305084	0.09033107975000004	0.083282925	0.0968153125
14.257094237288134	0.09042289112499999	0.08345697499999999	0.09707638750000001
14.270395932203389	0.090522099625	0.08365278125	0.09731570625
14.283694237288136	0.09062000275000001	0.08387034374999999	0.09755502499999999
14.29699254237288	0.09072530300000001	0.08410966249999999	0.09779434375
14.31029220338983	0.09083060324999997	0.08426195624999998	0.09801190624999999
14.323592542372882	0.09093807912499997	0.08419668749999999	0.09831649374999998
14.336894237288135	0.09104990624999999	0.08417493124999999	0.09859932499999999
14.350193898305085	0.09116477925000002	0.08413141874999999	0.09886039999999999
14.36349220338983	0.09128095762499999	0.08413141874999999	0.09909971875
14.376791864406778	0.09140105212499999	0.084153175	0.0993390375
14.39009220338983	0.09152201687500001	0.08417493124999999	0.0995566
14.403393220338982	0.09164776799999999	0.08419668749999999	0.09977416249999999
14.41669220338983	0.09177656500000003	0.08426195624999998	0.0999482125
14.429990508474576	0.0919071025	0.084327225	0.10010050625
14.443290169491526	0.09203763999999998	0.08439249374999999	0.1002528
14.456590508474576	0.09217209362500002	0.08447951875	0.10036158125
14.469892203389831	0.09230611212499999	0.08456654374999999	0.1004703625
14.48319186440678	0.092441871125	0.08469708125	0.10057914375
14.496490169491524	0.092579370625	0.0848058625	0.10066616875
14.509789830508474	0.09271774037500002	0.0849364	0.10075319375
14.523090169491526	0.09285959112499999	0.0850669375	0.10084021875
14.536391186440676	0.09299926625000003	0.08521923125	0.10088373125
14.549690169491525	0.093142422375	0.08537152499999999	0.10092724375
14.56298847457627	0.09328775412500004	0.08554557500000001	0.10110129374999999
14.57628813559322	0.0934317805	0.08569786874999999	0.10125358749999999
14.58958779661017	0.09357885275	0.085893675	0.10140588125
14.602889491525424	0.09372331425000002	0.086067725	0.101558175
14.616189830508473	0.09386864600000003	0.0862852875	0.10171046874999999
14.62948813559322	0.094016153375	0.08648109375	0.10184100625
14.642787118644067	0.0941627905	0.0867204125	0.10197154374999999
14.656087457627118	0.09430855737500002	0.08687270625	0.10210208125
14.669387796610167	0.09445737012500001	0.08695973124999999	0.10223261875
14.682688135593219	0.094603137	0.08702499999999999	0.10234139999999999
14.695986440677965	0.09475151462500003	0.08711202500000001	0.10245018125
14.709285423728813	0.094899457125	0.08715553749999999	0.10255896249999999
14.722585084745763	0.09504522400000001	0.08722080624999999	0.1026459875
14.735886101694913	0.09519490699999998	0.08730783124999998	0.10275476875
14.749186440677965	0.095339803625	0.0873731	0.10284179375
14.762486101694915	0.09548687587499999	0.08748188125	0.10292881875
14.775785084745761	0.09563438325	0.08759066249999999	0.10321164999999999
14.789084745762711	0.09577884474999998	0.08774295625	0.10353799374999999
14.80238440677966	0.09592287112499999	0.08787349374999999	0.10386433749999999
14.815684745762711	0.09606733262499999	0.08802578750000001	0.104168925
14.828984406779659	0.096210053625	0.08817808125	0.10447351249999999
14.842282711864407	0.096351904375	0.088330375	0.1047781
14.855582372881356	0.09649462537500003	0.08848266875	0.1050826875
14.868882033898304	0.09663517074999996	0.08861320624999998	0.10536551875
14.882182372881354	0.09677571612499998	0.08874374375	0.10564835
14.895483389830508	0.09691365074999997	0.08887428124999999	0.105909425
14.908782372881355	0.09705115025000001	0.08900481875	0.10619225625
14.922081355932201	0.09718821462499999	0.08913535625	0.10645333124999999
14.935380338983052	0.09732310337499998	0.08926589375	0.10669264999999999
14.9486806779661	0.09745712187499998	0.0894181875	0.10693196875
14.961981694915254	0.097587659375	0.08954872499999998	0.10717128749999999
14.97528	0.09771732662500002	0.08965750625	0.10738885
14.988578305084745	0.09784829924999999	0.08972277499999999	0.10760641249999998
15.001877966101695	0.097971439625	0.0897662875	0.1077804625
15.015178305084746	0.09809632049999997	0.08983155624999999	0.1079545125
15.028479322033899	0.09821728525	0.089896825	0.10810680624999999
15.041778983050845	0.09833476900000003	0.08996209375	0.10825909999999998
15.055077288135593	0.098450947375	0.0900273625	0.1083896375
15.06837694915254	0.098564515	0.09011438749999999	0.10856368749999999
15.081676610169492	0.09867460162500001	0.09017965624999999	0.1087377375
15.094977627118643	0.09878381799999997	0.090244925	0.10889003124999999
15.108276610169488	0.09888955337499997	0.09033195000000001	0.1089988125
15.121574915254236	0.09899528874999998	0.090418975	0.10910759375
15.134873898305084	0.09909667287499997	0.09050599999999999	0.10919461874999999
15.148174237288135	0.09919675162500001	0.09059302500000001	0.10925988749999999
15.161474576271184	0.09929465475000003	0.09070180625	0.1093034
15.174774915254236	0.09938733637500001	0.09078883125	0.1093469125
15.188073220338982	0.09948045312499998	0.0908976125	0.1093469125
15.201372881355931	0.09956878350000002	0.09100639374999998	0.1093469125
15.214672542372883	0.09965711387500002	0.09113693124999998	0.10932515625
15.227972881355932	0.09974283350000002	0.0912457125	0.10928164375
15.241273220338982	0.09982507212499998	0.09137624999999999	0.10923813125
15.254571525423728	0.09990426487499998	0.0915067875	0.10919461874999999
15.267869830508475	0.09998476299999998	0.09165908125	0.10912935
15.281169491525423	0.100059169375	0.091811375	0.109042325
15.294470508474575	0.10013009475000001	0.09196366874999999	0.10910759375
15.30777152542373	0.10020014987500003	0.0921159625	0.10925988749999999
15.321069830508472	0.10026628887500003	0.09229001249999999	0.109390425
15.33436813559322	0.10032764150000001	0.0924640625	0.10949920625
15.34766779661017	0.100390734625	0.09257284375	0.1096079875
15.36096813559322	0.10044730087499999	0.09259459999999999	0.1096950125
15.374269152542375	0.10050125637500001	0.09261635624999999	0.10976028125
15.387567457627119	0.10055303624999999	0.0926381125	0.10982554999999998
15.400866440677964	0.10059828924999997	0.09265986874999999	0.10984730624999998
15.41416542372881	0.10064615299999997	0.0927251375	0.10986906249999999
15.427465762711863	0.10068705475	0.09276865	0.10989081875000001
15.440766779661013	0.100726651125	0.09283391875000001	0.10986906249999999
15.454065762711863	0.10076146112500001	0.0928991875	0.10984730624999998
15.46736406779661	0.10079453062499998	0.0929862125	0.10982554999999998
15.480663050847458	0.100824989375	0.09309499375000001	0.10976028125
15.493963389830508	0.10085240224999997	0.09311675	0.10971676875
15.50726440677966	0.100875463875	0.09294269999999999	0.10962974375
15.520563389830508	0.10089765525000001	0.09276865	0.1096079875
15.533861694915252	0.10091680075000001	0.09259459999999999	0.1097820375
15.5471606779661	0.10093420574999998	0.09244230625000001	0.10993433125
15.560461016949152	0.100946824375	0.09229001249999999	0.11006486875
15.573762033898301	0.10095770249999997	0.09213771875	0.11017365
15.587062372881354	0.10096509962499997	0.09200718125	0.11028243125
15.600359999999998	0.100969886	0.09187664375	0.11036945624999998
15.613658983050847	0.10097293187499995	0.09178961875000001	0.11045648124999999
15.626958644067797	0.10097206162500003	0.09170259374999999	0.11052175
15.640259661016948	0.10096988599999998	0.09161556875	0.1105652625
15.653559322033896	0.10096335912500003	0.09155029999999999	0.110608775
15.666857627118643	0.10095596200000001	0.09148503125	0.11063053125
15.68015661016949	0.10094551899999994	0.09144151874999999	0.11065228749999999
15.693456271186438	0.1009333355	0.09139800624999998	0.11065228749999999
15.70675728813559	0.10091854124999998	0.09135449375	0.11065228749999999
15.720058305084745	0.10090113625000002	0.0913327375	0.11063053125
15.733355932203388	0.100883296125	0.09131098124999999	0.110608775
15.746654915254238	0.10086066962500002	0.09128922499999999	0.1105652625
15.759954576271188	0.100838913375	0.09128922499999999	0.11052175
15.773254915254235	0.10081063025	0.09128922499999999	0.11045648124999999
15.78655593220339	0.10078495787499998	0.09128922499999999	0.11036945624999998
15.799853559322035	0.10075580449999996	0.09131098124999999	0.11028243125
15.813152542372881	0.1007244755	0.09135449375	0.11017365
15.82645220338983	0.10069314649999997	0.09139800624999998	0.11006486875
15.839752542372882	0.10065833649999999	0.09144151874999999	0.1099560875
15.853053559322031	0.10062613725000003	0.0915067875	0.10982554999999998
15.866352542372882	0.100590892125	0.09157205624999999	0.1096950125
15.87965084745763	0.10055347137499998	0.091637325	0.10954271874999999
15.892949830508476	0.10051692087499997	0.09172435	0.109390425
15.906250169491523	0.10047688937499999	0.091811375	0.10923813125
15.919551186440678	0.10043598762499997	0.0918984	0.10906408125
15.932849491525422	0.100395085875	0.091985425	0.10889003124999999
15.946147796610168	0.10035070312499997	0.09207244999999999	0.10871598125
15.959447457627117	0.10030675549999996	0.09218123125000001	0.10852017499999998
15.97274779661017	0.10026367812499996	0.09229001249999999	0.10832436875000001
15.98604881355932	0.10022016562499997	0.09242055	0.10810680624999999
15.99934779661017	0.10017273699999998	0.0925510875	0.10791099999999999
16.012646101694912	0.100125308375	0.09265986874999999	0.10769343749999999
16.025945762711864	0.10007962025000001	0.0928121625	0.107475875
16.03924542372881	0.10003001599999997	0.09294269999999999	0.1072583125
16.052546440677965	0.09998519812499998	0.09309499375000001	0.10704074999999999
16.065845423728813	0.09993863974999999	0.09322553125	0.10680143125
16.079143728813555	0.09989382187499998	0.09337782500000001	0.1067361625
16.092442711864404	0.09984769862499998	0.09335606875	0.10680143125
16.105743050847458	0.09980201049999998	0.09309499375000001	0.1068667
16.11904338983051	0.09975762775	0.09285567499999998	0.10691021249999999
16.13234372881356	0.09971455037500002	0.09261635624999999	0.10695372499999999
16.145642033898305	0.09967060275	0.09239879375	0.10697548124999999
16.15894101694915	0.0996279605	0.09220298749999999	0.1069972375
16.172240677966098	0.09958444799999996	0.09200718125	0.1069972375
16.18554033898305	0.09954398137499998	0.091811375	0.1069972375
16.198839999999997	0.099500904	0.091637325	0.10697548124999999
16.212139661016945	0.09946087250000002	0.09148503125	0.10695372499999999
16.225438644067797	0.09942345175	0.09135449375	0.10691021249999999
16.238737627118645	0.09938559587499997	0.09122395625	0.1068667
16.25203661016949	0.09934991562500002	0.09109341874999999	0.10680143125
16.26533694915254	0.09931728125000001	0.09100639374999998	0.10671440624999999
16.278637966101694	0.09928595224999999	0.0908976125	0.10664913749999999
16.29193627118644	0.099256798875	0.09083234375	0.1065621125
16.305234576271186	0.09923069137499997	0.09074531874999998	0.10645333124999999
16.318534237288134	0.099204583875	0.09068005	0.10634455
16.331833898305085	0.09918152225	0.09061478125	0.1062140125
16.34513491525424	0.09916281187499999	0.09057126875	0.106083475
16.35843322033898	0.09914410149999997	0.0905495125	0.1059529375
16.37173152542373	0.09912930724999999	0.0905495125	0.10580064374999999
16.385030508474575	0.09911364274999997	0.0905495125	0.10564835
16.398330847457625	0.099102764625	0.09059302500000001	0.10549605624999998
16.41163186440678	0.09909362699999996	0.09063653749999999	0.1053437625
16.424930847457627	0.09908579475	0.09070180625	0.10519146874999999
16.438228474576267	0.09908622987499997	0.09078883125	0.10501741875
16.45152745762712	0.09908622987500001	0.09087585625	0.10486512499999999
16.46482779661017	0.09909058112499998	0.09100639374999998	0.104691075
16.47812881355932	0.09909710799999999	0.09113693124999998	0.10453878124999999
16.49142711864407	0.09910842125000002	0.09128922499999999	0.1043864875
16.50472474576271	0.09912408575	0.09144151874999999	0.10425594999999999
16.518023728813557	0.09913975024999998	0.09161556875	0.10410365625
16.53132406779661	0.09916237675	0.091811375	0.103994875
16.54462508474576	0.09918717887499998	0.09200718125	0.10390784999999998
16.55792474576271	0.09921285124999997	0.09222474374999999	0.10379906875
16.571222372881355	0.09924635587499997	0.09244230625000001	0.10379906875
16.584521355932203	0.09928160099999998	0.09268162499999999	0.10386433749999999
16.597821694915254	0.09931597587499998	0.09292094375	0.10390784999999998
16.611122711864407	0.09935557225000002	0.0931602625	0.10397311875000001
16.624421694915252	0.099399519875	0.09342133749999999	0.10401663124999999
16.637719322033895	0.09944738362499997	0.09370416875	0.1040819
16.651018305084744	0.0994956825	0.09396524375	0.10412541249999999
16.66431796610169	0.09954920287499998	0.09424807499999999	0.104168925
16.677618983050845	0.09960533400000005	0.09446563749999999	0.10421243749999999
16.690919322033896	0.09966451100000001	0.09448739375	0.10427770624999998
16.704216949152542	0.09972455825000003	0.09453090624999999	0.10432121875
16.71751525423729	0.09978721624999996	0.09457441875000001	0.10436473125000001
16.73081559322034	0.099852049875	0.09459617499999999	0.10440824374999999
16.744116610169492	0.09992036449999998	0.09466144375	0.10456053749999998
16.75741559322034	0.09998998449999999	0.09470495625	0.10471283125
16.770713220338983	0.10006090987499999	0.094770225	0.10486512499999999
16.78401220338983	0.10013662162499996	0.09483549375	0.1049956625
16.797312542372882	0.10021276849999998	0.0949007625	0.10510444375
16.810613559322032	0.10028804512499999	0.09498778749999999	0.10521322499999998
16.82391322033898	0.100367237875	0.0950748125	0.10530025
16.837210847457627	0.10044556037500002	0.09518359374999999	0.10538727499999999
16.850509830508475	0.10052649362499999	0.095292375	0.10545254374999999
16.863809491525423	0.10060916737499999	0.09542291249999998	0.10551781249999999
16.877110508474576	0.10068966549999998	0.09555345	0.10558308124999999
16.890410847457627	0.10077190412499998	0.09570574374999999	0.10560483749999999
16.90370847457627	0.10085588325	0.0958580375	0.10564835
16.917006779661016	0.10093768674999998	0.09601033125	0.10567010624999999
16.930306440677963	0.10102210099999999	0.09618438124999999	0.10567010624999999
16.943607457627117	0.10110738549999997	0.096336675	0.10567010624999999
16.95690847457627	0.10119223487500002	0.096510725	0.10564835
16.970206101694917	0.10127838962499998	0.096684775	0.10562659375
16.98350440677966	0.10136584975	0.0968153125	0.10560483749999999
16.99680406779661	0.10144765325000002	0.09690233749999999	0.10553956875
17.010105084745764	0.10153337287500001	0.09701111874999999	0.10584415625
17.02340542372881	0.10161952762500003	0.0971199	0.10614874374999998
17.036703050847457	0.10170307162500002	0.09722868125	0.10645333124999999
17.050001355932203	0.10178705075000001	0.09735921874999999	0.1067361625
17.06330101694915	0.10186841912499998	0.0975115125	0.10701899375
17.076602033898304	0.10195152799999997	0.09764204999999998	0.10728006875
17.08990372881356	0.10203115587499997	0.09779434375	0.1075193875
17.1032006779661	0.102108608125	0.09794663749999999	0.10775870625
17.116498983050846	0.102186930625	0.09809893125	0.10799802499999998
17.129798644067794	0.10226394775000001	0.098251225	0.1082155875
17.143099661016947	0.10233748387499997	0.09840351875	0.10841139375
17.1564006779661	0.102412325375	0.0985558125	0.1086072
17.16969762711864	0.10248281562500003	0.0987298625	0.10875949375
17.18299593220339	0.10255156537500003	0.09888215624999999	0.10891178749999998
17.196295593220338	0.10261988000000001	0.09905620625	0.109042325
17.20959661016949	0.10268166775	0.09923025624999998	0.10915110625
17.222898305084744	0.10273953937499997	0.09938255	0.10923813125
17.23619593220339	0.10279392999999995	0.09957835624999999	0.1093034
17.249494237288133	0.10284919087500001	0.09975240625	0.10936866875
17.262793220338985	0.10289748974999999	0.09992645625	0.10941218125
17.27609355932203	0.102943613	0.0999482125	0.1094339375
17.289395254237284	0.10298625525000002	0.09986118749999999	0.10945569374999999
17.30269220338983	0.10303020287499999	0.09979591874999999	0.10945569374999999
17.315990508474574	0.103070234375	0.09973065	0.1094339375
17.329290169491525	0.10310504437500001	0.09966538124999999	0.10941218125
17.34259050847458	0.10314203	0.09962186875	0.109390425
17.355892203389832	0.10317553462500001	0.0995566	0.1093469125
17.369190508474574	0.10320599337499999	0.09951308749999999	0.1093034
17.38248813559322	0.10323471162499999	0.099469575	0.10923813125
17.39578779661017	0.10325994887500001	0.0994260625	0.10917286249999998
17.40908813559322	0.103282575375	0.09940430624999999	0.10910759375
17.422389152542372	0.10330389650000005	0.09938255	0.109042325
17.435686779661015	0.10331956099999996	0.09936079375	0.10897705625000001
17.44898508474576	0.10333348499999995	0.09936079375	0.10889003124999999
17.46228406779661	0.10334175237499998	0.09936079375	0.10880300624999999
17.47558440677966	0.1033491495	0.09938255	0.108694225
17.488886101694913	0.10335176025000001	0.09938255	0.10858544375
17.50218508474576	0.10335132512499999	0.09940430624999999	0.1084766625
17.515482711864404	0.10334740899999999	0.09940430624999999	0.10832436875000001
17.52878169491525	0.10333870649999997	0.0994260625	0.10819383125
17.542082033898303	0.103327828375	0.0994260625	0.1080415375
17.555383728813556	0.10331477462500001	0.09920849999999999	0.1078674875
17.568681355932203	0.10329693449999999	0.0989909375	0.10784573125
17.581979661016952	0.10327561337500002	0.09879513125	0.10808505
17.595278644067797	0.10325211662499999	0.09857756874999998	0.10832436875000001
17.608578983050844	0.10322600912499996	0.0983817625	0.10854193124999999
17.6218806779661	0.10319729087499997	0.0981642	0.1087377375
17.63517966101695	0.10316683212500001	0.09796839375	0.10893354374999999
17.64847728813559	0.10313463287499999	0.0977725875	0.10912935
17.66177694915254	0.10309938775	0.0975985375	0.1093034
17.67507661016949	0.103061531875	0.09740273125	0.10947744999999999
17.688378305084743	0.10302324087499999	0.0972504375	0.1096515
17.701676610169493	0.10298407962499999	0.09707638750000001	0.10980379375
17.714974915254235	0.102940132	0.09692409375	0.10993433125
17.728273898305087	0.10289487900000001	0.09679355625000001	0.11006486875
17.741574237288134	0.10285049625	0.09666301875	0.11019540624999999
17.754875932203387	0.10280219737500002	0.0965542375	0.1103041875
17.76817491525424	0.10275389849999998	0.09644545624999998	0.11041296874999999
17.781472542372878	0.10270037812499998	0.096336675	0.11052175
17.794771525423727	0.10264859825	0.09624965	0.110608775
17.808071186440678	0.10259159687499998	0.09618438124999999	0.1106958
17.82137288135593	0.10253416037500002	0.09611911249999999	0.11076106874999998
17.83467186440678	0.10247628875	0.09607559999999998	0.11080458124999999
17.847969491525426	0.10241450099999999	0.0960320875	0.11084809375
17.86126847457627	0.10235271325	0.09601033125	0.11089160625
17.87456881355932	0.10228874987499997	0.09598857499999999	0.11089160625
17.887869830508475	0.10222348112499997	0.09596681875	0.11089160625
17.901169491525422	0.102158212375	0.09598857499999999	0.11086985
17.914467118644065	0.10208989774999999	0.09598857499999999	0.11084809375
17.927766101694914	0.102021583125	0.09601033125	0.11078282499999999
17.941065762711865	0.10195152800000003	0.09605384374999999	0.11071755625
17.954366779661015	0.10188408362500001	0.09609735624999999	0.11063053125
17.967666440677966	0.10181272312499999	0.09614086875000001	0.11054350625
17.98096406779661	0.101742668	0.09601033125	0.110434725
17.994263050847454	0.10166695625	0.09581452499999998	0.1103041875
18.00756338983051	0.10159298499999998	0.09559696250000001	0.11017365
18.02086440677966	0.10152118937499999	0.09542291249999998	0.11002135625
18.03416474576271	0.10144504250000005	0.09522710625000001	0.10984730624999998
18.047462372881355	0.10136715512500002	0.09505305624999999	0.10967325625
18.060761355932204	0.101291443375	0.09487900624999998	0.10947744999999999
18.074061016949152	0.10121399112500003	0.09470495625	0.10928164375
18.087362033898305	0.101133928125	0.0945526625	0.10908583749999999
18.100661694915253	0.101054735375	0.0943786125	0.108868275
18.113959322033896	0.100977283125	0.09422631874999998	0.10865071249999998
18.127258305084744	0.10089591475000002	0.09407402499999999	0.10841139375
18.140557966101692	0.10081541662500001	0.09392173124999999	0.10815031874999999
18.153859661016945	0.100733613125	0.09379119374999999	0.10791099999999999
18.167160677966102	0.10065050424999997	0.09366065625	0.10762816874999999
18.180457627118642	0.10056913587500001	0.09353011874999999	0.10736709374999999
18.19375661016949	0.10048602699999998	0.09344309375	0.10708426249999999
18.207056271186442	0.10040291812500002	0.0933343125	0.10677967499999998
18.22035728813559	0.10032111462499999	0.0932472875	0.10647508750000001
18.233657627118642	0.10023974624999997	0.09318201875	0.10614874374999998
18.24695525423729	0.100155767125	0.09311675	0.10597469375
18.26025355932203	0.10007309337499998	0.0930732375	0.10584415625
18.273553220338982	0.09999303037499999	0.093029725	0.10573537499999999
18.286854915254235	0.09991253225000002	0.0929862125	0.10562659375
18.30015593220339	0.09983246924999997	0.09296445625	0.10551781249999999
18.313453559322035	0.099751971125	0.09294269999999999	0.10538727499999999
18.32675186440678	0.099673648625	0.09292094375	0.10527849375000001
18.34005152542373	0.09959576125000001	0.09292094375	0.10514795625
18.353352542372882	0.09952091975	0.09294269999999999	0.10501741875
18.366653559322035	0.099443032375	0.09294269999999999	0.10490863750000001
18.379950508474575	0.09937254212499994	0.09296445625	0.1047781
18.39324881355932	0.09929813574999999	0.0929862125	0.1046475625
18.40654847457627	0.09922895087499999	0.093029725	0.10453878124999999
18.419849491525422	0.09915889574999996	0.0930732375	0.10440824374999999
18.43315186440678	0.09909101625	0.09311675	0.10427770624999998
18.44644881355932	0.09902531237500004	0.0931602625	0.10414716874999999
18.459747118644067	0.09895960849999998	0.09322553125	0.10401663124999999
18.473046101694916	0.0988969505	0.0932908	0.10388609374999999
18.486347118644066	0.09883690325000001	0.09337782500000001	0.10395136249999999
18.49964881355932	0.09877859649999998	0.09346485	0.103994875
18.512945762711865	0.09872246537500001	0.09355187499999999	0.1040383875
18.526244067796608	0.0986672045	0.09366065625	0.10406014375
18.539543728813555	0.09861542462500003	0.09374768125	0.10410365625
18.55284406779661	0.09856756087500002	0.09359538749999999	0.10414716874999999
18.566146440677965	0.09852187275000002	0.09344309375	0.10419068124999999
18.579444067796608	0.09847836025000001	0.09331255624999998	0.10421243749999999
18.592741694915254	0.098437893625	0.093203775	0.10425594999999999
18.606041355932202	0.09840090799999997	0.09309499375000001	0.10427770624999998
18.619341694915253	0.09836653312499999	0.0929862125	0.1042994625
18.63264406779661	0.09833607437500001	0.0928991875	0.10432121875
18.645941016949152	0.09830692100000002	0.0928121625	0.104342975
18.659239322033894	0.09827994325000003	0.0927251375	0.104342975
18.672538305084746	0.09825775187500004	0.09265986874999999	0.10436473125000001
18.685839322033896	0.09823904149999999	0.09259459999999999	0.1043864875
18.699141016949152	0.09822424725000001	0.0925510875	0.1043864875
18.71244	0.09821075837500003	0.092507575	0.10440824374999999
18.725737627118644	0.09820205587499999	0.092507575	0.10440824374999999
18.739036610169492	0.09819291824999998	0.09248581874999999	0.10440824374999999
18.752337627118642	0.09818943725000003	0.09248581874999999	0.10440824374999999
18.765639322033895	0.09818856699999999	0.092507575	0.1043864875
18.77893694915254	0.09818987237500001	0.092507575	0.1043864875
18.792234576271184	0.09819596412499998	0.0925510875	0.10436473125000001
18.805534237288136	0.09820336125000001	0.09257284375	0.104342975
18.81883457627119	0.0982146745	0.0926381125	0.10432121875
18.832136271186442	0.09822903362500003	0.09270338125000001	0.1042994625
18.84543593220339	0.09824600350000001	0.09276865	0.10425594999999999
18.858733559322033	0.09826558412499999	0.09285567499999998	0.10421243749999999
18.87203254237288	0.09829082137499996	0.09296445625	0.104168925
18.88533220338983	0.09831388300000002	0.0930732375	0.10412541249999999
18.898633898305086	0.09834347149999999	0.09318201875	0.10406014375
18.91193288135593	0.09837262487500001	0.09331255624999998	0.10401663124999999
18.925230508474574	0.09840699975000002	0.09346485	0.10395136249999999
18.938529491525426	0.09844224487499999	0.09361714374999999	0.10388609374999999
18.951829830508476	0.09848010075000001	0.0937694375	0.10382082499999999
18.965132203389828	0.09852230787499998	0.09392173124999999	0.1037773125
18.97843186440678	0.09856364475000001	0.09400875625	0.1036902875
18.99172881355932	0.098611073375	0.09405226874999999	0.10362501874999999
19.005027796610168	0.09865893712500001	0.09409578125	0.10358150625
19.01832813559322	0.09870810624999998	0.09416105	0.1036902875
19.03162983050847	0.09876162662500003	0.09420456249999999	0.1037773125
19.04492881355932	0.09881253625	0.09426983125	0.10384258125
19.058226440677966	0.098869537625	0.09435685625	0.10392960624999999
19.071525423728815	0.09892566874999999	0.094422125	0.103994875
19.084825762711862	0.09898441062499998	0.09450914999999999	0.1040383875
19.09812745762712	0.09904619837499999	0.09459617499999999	0.10410365625
19.111427118644066	0.09910929149999997	0.09470495625	0.10414716874999999
19.12472474576271	0.09916977387499998	0.09479198124999999	0.10419068124999999
19.13802305084746	0.09923678312500003	0.0949007625	0.10421243749999999
19.151323389830505	0.09930509774999999	0.0950313	0.10423419375
19.164625084745758	0.099376023125	0.09516183749999998	0.10425594999999999
19.17792406779661	0.09944694849999998	0.095292375	0.10425594999999999
19.191221694915253	0.09951917925000003	0.09542291249999998	0.10427770624999998
19.2045206779661	0.09959402075000001	0.09557520625	0.10425594999999999
19.217821016949152	0.099670167625	0.0957275	0.10425594999999999
19.231122711864405	0.09974631450000002	0.09587979375000001	0.10423419375
19.244423050847455	0.09982420187499998	0.0960320875	0.10421243749999999
19.257720677966102	0.099903394625	0.0962061375	0.104168925
19.271018983050844	0.099980846875	0.09635843124999999	0.10414716874999999
19.284319322033895	0.100059169375	0.09653248125	0.10423419375
19.29762033898305	0.10013879725	0.09670653124999999	0.1043864875
19.310920677966102	0.10021668462499997	0.096858825	0.10453878124999999
19.324217627118642	0.10029631250000001	0.09703287499999999	0.104691075
19.33751661016949	0.10037855112499998	0.097206925	0.10484336874999999
19.35081627118644	0.10045556825000002	0.0973374625	0.10497390625
19.36411796610169	0.10053606637499996	0.09744624375000001	0.10510444375
19.377419661016948	0.10061525912499998	0.09755502499999999	0.10523498125
19.390716610169488	0.10069619237499998	0.09768556249999999	0.10536551875
19.40401559322034	0.10077494999999999	0.09779434375	0.10549605624999998
19.417315254237288	0.10085414274999999	0.097903125	0.10560483749999999
19.43061627118644	0.10093246525000002	0.0978596125	0.10573537499999999
19.443918644067793	0.10100904725	0.0978161	0.10584415625
19.457216271186443	0.101085194125	0.0977725875	0.1059529375
19.470515254237288	0.101160905875	0.097729075	0.10606171874999999
19.48381491525424	0.1012361825	0.09770731875000001	0.1061705
19.497116610169492	0.10131015374999999	0.09768556249999999	0.10625752499999999
19.510418983050847	0.10138499525000003	0.09766380624999998	0.10636630625
19.52371661016949	0.10145548550000001	0.09766380624999998	0.10645333124999999
19.537014915254236	0.10152597574999998	0.09766380624999998	0.10654035625
19.550314576271184	0.101593420125	0.09766380624999998	0.10662738125
19.563615593220337	0.10165999424999997	0.09768556249999999	0.10669264999999999
19.57691254237288	0.10172656837499998	0.09770731875000001	0.10675791875000001
19.59020881355932	0.10179096687499997	0.097729075	0.1068231875
19.603506440677965	0.10185406000000001	0.09775083125	0.10688845625
19.616806101694912	0.10191410725	0.09779434375	0.10693196875
19.630106440677963	0.101973719375	0.0978596125	0.10695372499999999
19.643406779661017	0.10202854512500004	0.097903125	0.1069972375
19.656703728813557	0.10208293574999999	0.09796839375	0.10701899375
19.670002033898303	0.10213428050000001	0.0980336625	0.10704074999999999
19.683301016949155	0.10218475499999999	0.09809893125	0.10704074999999999
19.696602033898305	0.10223261875000002	0.09818595625	0.10704074999999999
19.70990440677966	0.10227830687500003	0.09809893125	0.10704074999999999
19.723204067796612	0.10232138425000002	0.09801190624999999	0.10704074999999999
19.736502372881354	0.10236011037500001	0.09792488124999998	0.10719304375
19.749802033898302	0.1023988365	0.09783785625	0.107301825
19.763102372881356	0.10243538699999999	0.0977725875	0.1074323625
19.77640406779661	0.10246758624999998	0.09770731875000001	0.10754114375
19.789702372881354	0.102498045	0.09764204999999998	0.107649925
19.803	0.10252502275000001	0.0975985375	0.10773695
19.81629966101695	0.10254895462499998	0.09753326875	0.107823975
19.8296	0.10257114599999996	0.09748975625	0.10791099999999999
19.84290237288136	0.10258985637500002	0.09744624375000001	0.10797626874999998
19.8562006779661	0.10260769649999998	0.09740273125	0.10801978124999999
19.869498305084743	0.10262249075000002	0.09738097499999998	0.10808505
19.882797966101695	0.10263336887500002	0.0973374625	0.10810680624999999
19.89609830508474	0.10264294162499998	0.09731570625	0.10815031874999999
19.909399999999998	0.10264772800000001	0.09729394999999999	0.10817207499999999
19.922698305084744	0.10265164412500001	0.09727219374999999	0.10817207499999999
19.93599593220339	0.10265468999999999	0.0972504375	0.10819383125
19.94929491525424	0.10265207924999999	0.0972504375	0.10819383125
19.96259525423729	0.10264816312500001	0.0972504375	0.10817207499999999
19.975896949152542	0.1026425065	0.0972504375	0.10817207499999999


==> figures/update_mfcPaper_valBubScreen/mono_el_region.dat <==
time	pres
0.0	0.10131885625
0.013300338983050846	0.10131885625
0.02660067796610169	0.10131885625
0.039901694915254235	0.10131885625
0.053202033898305086	0.10131885625
0.06650237288135592	0.10131885625
0.07980271186440677	0.10131885625
0.09310305084745762	0.10131885625
0.10640338983050847	0.10131885625
0.11970372881355931	0.10131885625
0.13300406779661017	0.10131885625
0.146304406779661	0.10131885625
0.15960406779661016	0.10131885625
0.17290440677966099	0.10131885625
0.18620406779661017	0.10131885625
0.199504406779661	0.10131885625
0.21280406779661018	0.10131885625
0.2261037288135593	0.10131885625
0.23940338983050843	0.10131885625
0.2527030508474576	0.10131885625
0.26600271186440677	0.10131885625
0.2793016949152542	0.10131885625
0.2926013559322034	0.10131885625
0.30590033898305086	0.10131885625
0.3192	0.10131885625
0.33249898305084746	0.10131885625
0.34579864406779653	0.10131885625
0.359097627118644	0.10131885625
0.3723959322033898	0.10131885625
0.38569491525423727	0.10131885625
0.39899322033898305	0.10131885625
0.41229220338983047	0.10131885625
0.4255905084745763	0.10131885625
0.43888881355932197	0.10131885625
0.4521877966101695	0.10131885625
0.4654861016949152	0.10131885625
0.47878440677966105	0.10131885625
0.4920827118644067	0.10131885625
0.5053810169491525	0.10131885625
0.5186793220338982	0.10131885625
0.531977627118644	0.10131885625
0.5452759322033898	0.10131885625
0.5585742372881356	0.10131885625
0.5718725423728814	0.10131885625
0.5851701694915254	0.10131885625
0.5984684745762712	0.10131885625
0.611766779661017	0.10131885625
0.6250644067796609	0.10131885625
0.6383627118644067	0.10131885625
0.6516603389830509	0.10131885625
0.6649586440677965	0.10131885625
0.6782562711864407	0.10131885625
0.6915538983050846	0.10131885625
0.7048515254237286	0.10131885625
0.7181491525423729	0.10131885625
0.7314467796610169	0.10131885625
0.744744406779661	0.10131885625
0.758042033898305	0.10131885625
0.7713396610169492	0.10131885625
0.7846372881355932	0.10131885625
0.7979349152542373	0.10131885625
0.8112325423728813	0.10131885625
0.8245301694915255	0.10131885625
0.8378277966101694	0.10131885625
0.8511254237288135	0.10131885625
0.8644230508474575	0.10131885625
0.8777213559322035	0.10131885625
0.8910189830508474	0.10131885625
0.9043166101694914	0.10131885625
0.9176149152542372	0.10131885625
0.930913220338983	0.10131885625
0.9442108474576271	0.10131885625
0.9575091525423729	0.10131885625
0.9708074576271185	0.10131885625
0.9841057627118645	0.10131885625
0.9974033898305085	0.10131885625
1.010701694915254	0.10131885625
1.023999322033898	0.10131885625
1.037297627118644	0.10131885625
1.0505959322033898	0.10131885625
1.0638942372881357	0.10131885625
1.0771925423728814	0.10131885625
1.0904908474576271	0.10131885625
1.1037891525423726	0.10131885625
1.1170874576271186	0.10131885625
1.130386440677966	0.10131885625
1.1436854237288134	0.10131885625
1.1569837288135592	0.10131885625
1.170282033898305	0.10131885625
1.1835803389830508	0.10131885625
1.1968793220338982	0.10131885625
1.210177627118644	0.10131885625
1.2234766101694914	0.10131885625
1.236775593220339	0.10131885625
1.2500738983050845	0.10131885625
1.2633722033898305	0.10131885625
1.276671186440678	0.10131885625
1.2899701694915253	0.10131885625
1.303268474576271	0.10131885625
1.3165674576271187	0.10131885625
1.3298657627118644	0.10131885625
1.3431647457627118	0.10131885625
1.3564630508474578	0.10131885625
1.369762033898305	0.10131885625
1.383060338983051	0.10131885625
1.3963593220338981	0.10131885625
1.4096576271186438	0.10131885625
1.4229566101694915	0.10131885625
1.436255593220339	0.10131885625
1.4495538983050846	0.10131885625
1.4628522033898304	0.10131885625
1.476151186440678	0.10131885625
1.4894494915254235	0.10131885625
1.5027484745762711	0.10131885625
1.5160467796610169	0.10131885625
1.5293457627118643	0.10131885625
1.54264406779661	0.10131885625
1.5559430508474574	0.10131885625
1.569242033898305	0.10131885625
1.5825403389830506	0.10131885625
1.5958386440677965	0.10131885625
1.609137627118644	0.10131885625
1.6224366101694914	0.10131885625
1.635735593220339	0.10131885625
1.6490338983050847	0.10131885625
1.6623322033898305	0.10131885625
1.6756311864406779	0.10131885625
1.6889294915254236	0.10131885625
1.7022284745762712	0.10131885625
1.715526779661017	0.10131885625
1.7288257627118644	0.10131885625
1.74212406779661	0.10131885625
1.7554230508474578	0.10131885625
1.7687220338983052	0.10131885625
1.782020338983051	0.10131885625
1.7953186440677966	0.10131885625
1.808617627118644	0.10131885625
1.8219159322033898	0.10131885625
1.8352149152542374	0.10131885625
1.8485138983050846	0.10131885625
1.8618122033898306	0.10131885625
1.8751105084745763	0.10131885625
1.888409491525424	0.10131885625
1.901708474576271	0.10131885625
1.9150067796610168	0.10131885625
1.9283050847457626	0.10131885625
1.9416040677966102	0.10131885625
1.9549030508474572	0.10131885625
1.968201355932203	0.10131885625
1.9815003389830506	0.10131885625
1.9947986440677963	0.10131885625
2.0080969491525424	0.10131885625
2.0213959322033896	0.10131885625
2.034694915254237	0.10131885625
2.0479932203389826	0.10131885625
2.06129220338983	0.10131885625
2.074590508474576	0.10131885625
2.0878894915254236	0.10131885625
2.1011884745762712	0.10131885625
2.1144867796610165	0.10131885625
2.1277850847457622	0.10131885625
2.14108406779661	0.10131885625
2.1543823728813556	0.10131885625
2.1676813559322032	0.10131885625
2.180980338983051	0.10131885625
2.1942786440677966	0.10131885625
2.2075769491525423	0.10131885625
2.2208759322033895	0.10131885625
2.234174915254237	0.10131885625
2.247473220338983	0.10131885625
2.2607715254237286	0.10131885625
2.2740705084745763	0.10131885625
2.287368813559322	0.10131885625
2.3006677966101696	0.10131885625
2.313966779661017	0.10131885625
2.3272650847457625	0.10131885625
2.3405633898305083	0.10131885625
2.353862372881356	0.10131885625
2.3671613559322036	0.10131885625
2.3804603389830508	0.10131885625
2.3937586440677965	0.10131885625
2.407056949152542	0.10131885625
2.420355254237288	0.10131885625
2.4336542372881356	0.10131885625
2.4469532203389828	0.10131885625
2.460251525423729	0.10131885625
2.473550508474576	0.10131885625
2.4868488135593223	0.10131885625
2.500147796610169	0.10131885625
2.5134467796610167	0.10131885625
2.5267450847457624	0.10131885625
2.540043389830508	0.10131885625
2.553342372881356	0.10131885625
2.5666406779661015	0.10131885625
2.5799403389830506	0.10131885625
2.5932386440677964	0.10131885625
2.606536949152542	0.10131885625
2.619835254237288	0.10131885625
2.6331342372881354	0.10131885625
2.646433220338983	0.10131885625
2.659731525423729	0.10131885625
2.6730298305084745	0.10131885625
2.6863288135593217	0.10131885625
2.6996277966101694	0.10131885625
2.7129267796610166	0.10131885625
2.7262250847457623	0.10131885625
2.7395233898305085	0.10131885625
2.7528216949152546	0.10131885625
2.766120677966102	0.10131885625
2.7794196610169486	0.10131885625
2.7927186440677962	0.10131885625
2.806016949152542	0.10131885625
2.8193152542372877	0.10131885625
2.8326142372881353	0.10131885625
2.845913220338983	0.10131885625
2.8592115254237287	0.10131885625
2.8725098305084744	0.10131885625
2.8858088135593216	0.10131885625
2.8991071186440673	0.10131885625
2.912406101694915	0.10131885625
2.9257050847457626	0.10131885625
2.9390033898305084	0.10131885625
2.952301694915254	0.10131885625
2.9656006779661013	0.10131885625
2.978899661016949	0.10131885625
2.9921986440677966	0.10131885625
3.0054962711864404	0.10131885625
3.018795254237288	0.10131885625
3.0320935593220337	0.10131885625
3.0453925423728814	0.10131885625
3.0586915254237286	0.10131885625
3.0719898305084743	0.10131885625
3.08528813559322	0.10131885625
3.0985871186440677	0.10131885625
3.111886101694915	0.10131885625
3.1251850847457625	0.10131885625
3.1384833898305082	0.10131885625
3.151781694915254	0.10131885625
3.1650799999999997	0.10131885625
3.178378983050847	0.10131885625
3.1916786440677964	0.10131885625
3.2049762711864402	0.10131885625
3.2182745762711864	0.10131885625
3.2315735593220336	0.10131885625
3.2448725423728813	0.10131885625
3.2581715254237285	0.10131885625
3.271469830508474	0.10131885625
3.28476813559322	0.10131885625
3.2980671186440675	0.10131885625
3.311366101694915	0.10131885625
3.324665084745763	0.10131885625
3.337963389830508	0.10131885625
3.351261694915254	0.10131885625
3.3645599999999996	0.10131885625
3.377858983050847	0.10131885625
3.391157966101695	0.10131885625
3.4044562711864406	0.10131885625
3.4177545762711863	0.10131885625
3.431053559322034	0.10131885625
3.444352542372881	0.10131885625
3.4576515254237288	0.10131885625
3.4709498305084745	0.10131885625
3.48424813559322	0.10131885625
3.497546440677966	0.10131885625
3.5108454237288136	0.10131885625
3.5241450847457627	0.10131885625
3.5374433898305084	0.10131885625
3.550741694915254	0.10131885625
3.56404	0.10131885625
3.5773389830508475	0.10131885625
3.590637966101695	0.10131885625
3.603936271186441	0.10131885625
3.6172345762711866	0.10131885625
3.630532881355932	0.10131885625
3.6438318644067795	0.10131885625
3.657131525423729	0.10131885625
3.670429830508475	0.10131885625
3.6837281355932205	0.10131885625
3.6970264406779663	0.10131885625
3.710325423728814	0.10131885625
3.723624406779661	0.10131885625
3.736923389830508	0.10131885625
3.7502210169491526	0.10131885625
3.76352	0.10131885625
3.776818305084746	0.10131885625
3.7901179661016946	0.10131885625
3.8034162711864408	0.10131885625
3.8167145762711865	0.10131885625
3.8300128813559318	0.10131885625
3.84331186440678	0.10131885625
3.856610847457627	0.10131885625
3.8699098305084743	0.10131885625
3.8832081355932204	0.10131885625
3.8965064406779666	0.10131885625
3.9098054237288133	0.10131885625
3.9231044067796605	0.10131885625
3.9364033898305077	0.10131885625
3.949701694915254	0.10131885625
3.962999999999999	0.10131885625
3.9762989830508473	0.10131885625
3.9895979661016945	0.10131885625
4.002897627118644	0.10131885625
4.016196610169492	0.10131885625
4.029494915254237	0.10131885625
4.042793898305084	0.10131885625
4.056093559322034	0.10131885625
4.069393220338982	0.10131885625
4.082692881355931	0.10131885625
4.09599186440678	0.10131885625
4.109290847457626	0.10131885625
4.122590508474577	0.10131885625
4.135890847457627	0.10131885625
4.149189152542372	0.10131885625
4.16248813559322	0.10131885625
4.175787118644068	0.10131885625
4.189085423728813	0.10131885625
4.202382372881356	0.10131885625
4.21568	0.10131885625
4.228977627118644	0.10131885625
4.242275932203389	0.10131885625
4.255572881355932	0.10131885625
4.268869830508475	0.10131885625
4.282167457627118	0.10131885625
4.2954650847457625	0.10131885625
4.308763389830507	0.10131885625
4.322061694915255	0.10131885625
4.335360677966101	0.10131885625
4.34866033898305	0.10131885625
4.36196	0.10131885625
4.3752603389830504	0.10131885625
4.388561355932203	0.10131885625
4.4018616949152545	0.10131885625
4.415162711864407	0.10131885625
4.428463728813559	0.10131885625
4.441764745762711	0.10131885625
4.455065084745763	0.10131885625
4.468366101694915	0.10131885625
4.481667118644067	0.10131885625
4.494968813559321	0.10131885625
4.508270508474577	0.10131885625
4.521572881355932	0.10131885625
4.534875254237288	0.10131885625
4.548177627118643	0.10131885625
4.5614806779661015	0.10131885625
4.574783728813559	0.10131885625
4.588084745762712	0.10131885625
4.601385084745762	0.10131885625
4.6146854237288135	0.10131885625
4.627986440677965	0.10131885625
4.641287457627119	0.10131885625
4.654588474576271	0.10131885625
4.667890169491526	0.10131885625
4.681192542372881	0.10131885625
4.69449152542373	0.10131885625
4.707791186440677	0.10131885625
4.721091525423728	0.10131885625
4.73439186440678	0.10131885625
4.74769220338983	0.10131885625
4.76099186440678	0.10131885625
4.774291525423729	0.10131885625
4.787591864406779	0.10131885625
4.800892881355932	0.10131885625
4.814193898305084	0.10131885625
4.8274942372881355	0.10131885625
4.840793898305084	0.10134061249999998
4.854093559322033	0.10134061249999998
4.867393898305085	0.10134061249999998
4.880693559322034	0.10136236874999999
4.893994576271186	0.10136236874999999
4.907295593220339	0.10138412499999999
4.920596610169492	0.10140588125
4.933898305084745	0.10142763749999999
4.9472	0.10147115000000001
4.960502372881356	0.10151466249999999
4.973804745762712	0.101558175
4.98710779661017	0.10164519999999999
5.000408813559321	0.101732225
5.013710508474576	0.10184100625
5.02701220338983	0.1019933
5.040314576271186	0.10218910625
5.05361627118644	0.10245018125
5.066917966101695	0.10279828125
5.0802169491525415	0.10327691874999999
5.093514576271186	0.10386433749999999
5.106812881355932	0.10458229374999999
5.1201111864406785	0.10540903125
5.133410169491525	0.10638806249999999
5.146709152542373	0.10745411875
5.16000813559322	0.10862895624999998
5.173307118644067	0.10989081875000001
5.186606779661017	0.11121795
5.199906440677966	0.11261034999999998
5.213206779661016	0.11402450625
5.226505762711864	0.11548217499999999
5.2398047457627115	0.11693984375
5.253103728813559	0.11841926875
5.266404067796611	0.11987693749999999
5.279703728813558	0.12131285
5.29300406779661	0.12272700624999999
5.306305084745763	0.12409765
5.319606101694915	0.12542478125
5.332907118644067	0.1267084
5.346209491525423	0.12794850625
5.35951186440678	0.12910158749999998
5.372814915254238	0.13021115625
5.386117288135593	0.13125545624999999
5.399418983050847	0.13221273125
5.412720677966101	0.13312649375
5.426022372881355	0.13395323124999997
5.439324067796609	0.1347147
5.452626440677966	0.13543265625
5.465928813559322	0.13608534375
5.47923186440678	0.1366727625
5.492534915254238	0.13721666875
5.505838644067796	0.1377170625
5.519142372881355	0.13817394374999997
5.532442033898305	0.1385873125
5.545741694915254	0.13895716874999997
5.559042033898304	0.13917473125000002
5.572341016949153	0.139327025
5.585640677966102	0.13947931874999997
5.59894033898305	0.13958809999999996
5.612240677966102	0.13969688125
5.625541016949152	0.13978390625
5.638842033898305	0.13987093125
5.6521430508474575	0.13995795625000002
5.665444745762712	0.140023225
5.6787471186440674	0.14008849375
5.69204813559322	0.14015376249999997
5.70534847457627	0.14019727499999998
5.718648813559322	0.1402843
5.731949830508474	0.14034956875
5.745250847457626	0.14043659375
5.758551864406779	0.1405018625
5.771851525423729	0.1405888875
5.785149830508474	0.14067591249999997
5.798448135593221	0.14074118125
5.8117471186440675	0.14082820624999998
5.825046101694915	0.140893475
5.838345762711865	0.14095874374999998
5.851646101694915	0.14104576875
5.864946440677966	0.1411110375
5.8782467796610165	0.14121981875
5.891547796610169	0.1413286
5.904849491525423	0.14148089375
5.918151864406779	0.14165494375
5.931453559322034	0.14187250624999997
5.944753220338983	0.142111825
5.9580542372881355	0.1423729
5.971355254237287	0.14265573124999997
5.984656949152542	0.14298207500000001
5.997959322033898	0.14311261249999999
6.0112623728813555	0.14326490625
6.02456406779661	0.1434172
6.03786440677966	0.14361300625
6.051164745762712	0.1438088125
6.064465084745763	0.14354773750000002
6.077766101694915	0.14311261249999999
6.091065762711865	0.142721
6.104365423728813	0.14230763125
6.117663728813559	0.14193777500000002
6.130961355932203	0.1415461625
6.144260338983051	0.1411980625
6.157559322033898	0.14084996249999998
6.170858305084746	0.1405018625
6.1841586440677965	0.14019727499999998
6.197458983050847	0.1398926875
6.210759322033898	0.13960985625
6.22406033898305	0.13934878125
6.237361355932204	0.13910946249999998
6.250663050847457	0.13889189999999998
6.263964745762712	0.1386743375
6.277266440677965	0.1385002875
6.290568135593219	0.13832623749999998
6.303871186440677	0.1381957
6.317174237288135	0.13804340625
6.330477966101695	0.13791286875
6.34378033898305	0.13778233125
6.357082033898306	0.13765179374999997
6.37038440677966	0.13752125625
6.383686779661017	0.13739071875
6.396988474576271	0.13726018125
6.410286779661017	0.1371078875
6.42358440677966	0.13695559375
6.436882033898304	0.1368033
6.450181016949153	0.13662925
6.463479322033899	0.13643344375
6.4767769491525415	0.13623763749999998
6.490075254237288	0.13602007500000002
6.503373559322033	0.13582426874999998
6.5166725423728815	0.13558495
6.529971525423728	0.13536738749999996
6.543271864406778	0.13514982499999997
6.556570169491525	0.13491050625
6.569868474576271	0.13467118749999998
6.583167457627119	0.13438835625
6.5964671186440675	0.13410552499999998
6.609766779661016	0.13377918125
6.623067118644068	0.13343108124999997
6.63636813559322	0.13308298125
6.649669152542372	0.132713125
6.662969491525423	0.1323215125
6.676270508474576	0.13190814374999998
6.689570847457627	0.13147301875
6.70287186440678	0.13103789375
6.716172203389831	0.13058101249999998
6.729472542372881	0.130102375
6.74277220338983	0.12960198125
6.756071864406779	0.12907983125
6.76937220338983	0.128535925
6.782674576271186	0.12797026250000001
6.795976949152541	0.12731757500000002
6.809280677966101	0.1261427375
6.822582372881356	0.12494614374999999
6.83588406779661	0.12377130624999999
6.849185762711864	0.12257471249999999
6.86248813559322	0.12137811874999999
6.875789152542372	0.12018152499999998
6.889089491525424	0.1190066875
6.902389152542373	0.11781009375
6.915688813559321	0.11663525624999999
6.928989152542373	0.11546041874999999
6.942287457627119	0.11428558125
6.9555864406779655	0.11311074375
6.968885423728814	0.11195766249999999
6.982185762711864	0.11080458124999999
6.995486101694914	0.1096515
7.008787118644068	0.10854193124999999
7.0220867796610165	0.1074323625
7.035385762711864	0.10634455
7.048686101694916	0.10530025
7.061985762711864	0.10427770624999998
7.075285423728813	0.10327691874999999
7.0885864406779655	0.10231964375
7.101887457627118	0.10140588125
7.1151898305084735	0.10051387499999999
7.12849220338983	0.0996871375
7.141789830508475	0.09888215624999999
7.15508813559322	0.09801190624999999
7.16838779661017	0.09696760624999999
7.181687457627118	0.09598857499999999
7.194987118644066	0.09505305624999999
7.208288135593221	0.09416105
7.221589152542373	0.0933343125
7.234890169491525	0.0925510875
7.248191186440677	0.09183313124999999
7.261490169491526	0.0911586875
7.274789830508474	0.0905495125
7.288089491525422	0.09000560625
7.301389830508475	0.089374675
7.314690847457626	0.0887219875
7.327991864406779	0.08809105625
7.3412908474576275	0.0875036375
7.354590508474575	0.08695973124999999
7.367890847457627	0.08645933750000001
7.381191864406779	0.08600245625
7.394492881355932	0.08556733124999999
7.407795254237288	0.08519747499999998
7.421097627118643	0.08489288750000001
7.434397966101694	0.0846318125
7.447696949152542	0.08441425
7.460995254237288	0.0842837125
7.474294915254237	0.08419668749999999
7.487594576271186	0.084153175
7.5008942372881355	0.084153175
7.514191864406779	0.08421844375
7.527490169491524	0.08430546875
7.540789830508474	0.08443600625
7.554088813559322	0.0845883
7.567389152542372	0.08478410624999999
7.5806888135593224	0.08500166875
7.593987118644067	0.0852409875
7.607286101694915	0.08550206249999999
7.620585762711864	0.08580665
7.633886101694916	0.08615475
7.647184406779662	0.08650284999999999
7.660483389830508	0.08689446249999999
7.673782372881356	0.08732958749999999
7.687082033898305	0.0877647125
7.70038033898305	0.08824334999999998
7.713677966101694	0.08874374375
7.726976271186439	0.08928765
7.740274576271187	0.08983155624999999
7.753574237288135	0.090418975
7.766873898305084	0.09100639374999998
7.78017220338983	0.09161556875
7.793470508474576	0.0922465
7.806769491525423	0.09287743124999999
7.820068474576271	0.0935083625
7.833368813559321	0.09416105
7.846669152542373	0.09479198124999999
7.859970169491525	0.09509656875
7.873269152542373	0.09527061875
7.88656813559322	0.095466425
7.8998677966101685	0.09566223125
7.91316813559322	0.09587979375000001
7.926468474576272	0.09609735624999999
7.939770169491526	0.09631491874999999
7.953069830508475	0.09653248125
7.966369491525422	0.09666301875
7.979669830508474	0.09679355625000001
7.992970169491525	0.09692409375
8.006270508474575	0.09703287499999999
8.019571525423729	0.09718516875
8.032871186440678	0.09731570625
8.046170847457626	0.097468
8.059471186440678	0.09766380624999998
8.072771525423729	0.0978596125
8.08607254237288	0.098077175
8.099373559322034	0.09827298125
8.112675254237287	0.09846878749999999
8.12597627118644	0.09864283750000001
8.139277288135593	0.09879513125
8.152576949152541	0.09894742499999999
8.16587593220339	0.09909971875
8.179174915254237	0.09923025624999998
8.192475254237287	0.0993390375
8.205775593220338	0.09940430624999999
8.21907593220339	0.09944781875
8.232376271186439	0.0994260625
8.245675932203389	0.0993390375
8.258976271186441	0.09918674375
8.27227661016949	0.09896918125
8.285576949152542	0.09868635
8.29887593220339	0.09833825
8.312174915254236	0.09792488124999998
8.325474576271185	0.0974244875
8.338774915254238	0.0968153125
8.35207593220339	0.09607559999999998
8.365375593220339	0.09518359374999999
8.378675254237288	0.09413929374999999
8.391975593220337	0.0929862125
8.40527661016949	0.09170259374999999
8.41857559322034	0.09033195000000001
8.431874576271186	0.08887428124999999
8.445174915254237	0.08735134374999999
8.458475254237287	0.08578489375
8.471774915254237	0.08419668749999999
8.485073898305085	0.08256496875
8.498373559322033	0.08091149375000001
8.511673898305084	0.07925801875
8.524974237288134	0.07760454375
8.538273898305086	0.07595106875
8.55157288135593	0.07434110625
8.56487254237288	0.07273114374999999
8.578172881355933	0.07118645
8.591473220338981	0.06968526875
8.604773559322034	0.06824935624999999
8.618072542372882	0.06687871249999999
8.63137220338983	0.0655733375
8.64467254237288	0.06433323125
8.657972881355931	0.06307136875
8.671272542372881	0.06172248125
8.684571525423728	0.06041710624999999
8.697871186440677	0.059177
8.711170169491526	0.05798040625
8.724470508474575	0.056588006249999996
8.73777152542373	0.055239118749999996
8.751069830508476	0.053955499999999997
8.76436881355932	0.052758906249999994
8.77766847457627	0.05162758125
8.790968813559322	0.05058328125
8.804269152542373	0.049212637499999996
8.817567457627119	0.047754968749999994
8.830865762711865	0.046340812499999995
8.844165423728812	0.044991924999999995
8.857465762711865	0.04370830625
8.870766101694915	0.0424682
8.884065084745762	0.0412933625
8.897363389830508	0.04020554999999999
8.910663050847457	0.0392047625
8.923963389830508	0.038291
8.937263728813559	0.037464262500000005
8.950562711864407	0.03674630625
8.963861694915254	0.036137131249999996
8.977161355932203	0.035636737499999994
8.990461694915254	0.03522336875
9.003762711864406	0.03489702499999999
9.017061016949151	0.0346794625
9.03036	0.034548925
9.04365966101695	0.0345054125
9.05696	0.03452716875
9.070261016949152	0.034614193749999994
9.08356	0.03478824375
9.096858983050845	0.03500580625
9.110158644067797	0.035288637500000004
9.123458983050849	0.035614981250000004
9.136759999999999	0.036006593749999996
9.150058983050847	0.03648523125
9.163357966101694	0.037007381250000006
9.176657627118644	0.037594800000000005
9.189957966101694	0.0382474875
9.203258983050848	0.0389872
9.216557966101695	0.039748668749999994
9.229856949152541	0.0405971625
9.243156610169493	0.04148916874999999
9.256456949152541	0.042424687499999995
9.269758644067796	0.042751031249999995
9.283056949152542	0.04309913125
9.296355932203388	0.043512499999999996
9.30965559322034	0.04399113749999999
9.322956610169491	0.0445132875
9.336257627118643	0.045057193749999995
9.349556610169492	0.04566636875
9.362855593220338	0.04631905625
9.376155254237288	0.047015256250000005
9.389455593220339	0.047754968749999994
9.402756610169492	0.04855995
9.416055593220337	0.0493866875
9.429354576271185	0.05027869375
9.442654237288137	0.0512142125
9.455955254237287	0.05219324375
9.46925627118644	0.053172275
9.482555254237289	0.0539119875
9.495854915254236	0.054542918749999995
9.509154576271186	0.0552173625
9.522454915254238	0.0559135625
9.535755254237287	0.05663151875
9.549054237288134	0.057349475
9.562353898305085	0.0580891875
9.575653559322033	0.0588724125
9.588953220338983	0.0596556375
9.602253559322033	0.06046061875
9.615554576271185	0.061287356249999994
9.628853559322033	0.06213584999999999
9.642152542372882	0.0630061
9.65545220338983	0.06389810624999999
9.66875186440678	0.0647901125
9.682052881355931	0.065703875
9.695351864406778	0.0666176375
9.708650847457626	0.06755315625
9.721950508474576	0.06842340625
9.735250169491524	0.06909785
9.748550508474574	0.06977229375
9.761850847457627	0.07046849374999999
9.775149830508473	0.07118645
9.788448813559322	0.07192616249999999
9.801747796610169	0.07268763125000001
9.815047457627118	0.0734491
9.828347796610169	0.07421056874999998
9.841647457627118	0.07501555
9.854945762711864	0.07582053125
9.868244745762711	0.07664726875
9.88154440677966	0.0774957625
9.894844745762713	0.07834425625000001
9.908145084745762	0.07921450624999998
9.921443389830507	0.0801065125
9.934742372881356	0.0809767625
9.948041355932203	0.08145540000000001
9.961341694915253	0.08191228125
9.974642033898306	0.08234740624999999
9.98794033898305	0.08278253125
10.001238644067795	0.08321765625
10.014538305084747	0.08365278125
10.027837966101695	0.08408790625
10.041138983050846	0.084501275
10.054437288135592	0.0849364
10.06773627118644	0.08534976875
10.081035254237287	0.08574138124999998
10.094335593220338	0.08615475
10.10763593220339	0.08652460625
10.120934237288134	0.08691621875
10.134233220338983	0.08726431875
10.147532203389831	0.08761241874999999
10.16083254237288	0.08791700625
10.17413288135593	0.08822159375
10.187432542372882	0.08850442499999998
10.200730847457626	0.08874374375
10.214029830508474	0.0889830625
10.227328813559321	0.08917886874999999
10.240629152542372	0.08935291875
10.253928813559321	0.0895052125
10.267227118644067	0.08963575
10.280526101694916	0.08972277499999999
10.293826440677964	0.08980979999999998
10.307126779661017	0.08985331249999999
10.320426440677966	0.08987506875
10.33372474576271	0.08987506875
10.347023728813559	0.08985331249999999
10.360323389830508	0.08980979999999998
10.373623728813559	0.08974453125
10.386923389830509	0.0896792625
10.400221694915254	0.08961399375
10.4135206779661	0.08952696874999999
10.42682033898305	0.08943994374999999
10.440120677966101	0.0893311625
10.453421016949152	0.08922238125
10.466719322033898	0.08909184375
10.480018305084744	0.08893954999999999
10.493317966101696	0.0887655
10.506618305084745	0.08854793749999999
10.519917966101694	0.08830861875
10.53321627118644	0.08802578750000001
10.546515254237287	0.08774295625
10.559814915254238	0.087460125
10.57311593220339	0.08715553749999999
10.586415593220337	0.08685095
10.599713898305083	0.0865463625
10.613012881355932	0.08626353125
10.626313220338982	0.0859807
10.639613559322033	0.085719625
10.652913220338982	0.08548030624999998
10.666211525423726	0.08526274375000001
10.679510508474577	0.0850669375
10.692810847457627	0.08489288750000001
10.706111864406779	0.08476235
10.719411525423729	0.08465356874999999
10.732709830508474	0.08452303124999999
10.746009491525422	0.08419668749999999
10.759309152542372	0.08365278125
10.772610169491525	0.08278253125
10.78590847457627	0.08195579374999999
10.799206779661016	0.0811508125
10.812506440677966	0.0803675875
10.825806101694916	0.079627875
10.839107118644067	0.07893167499999999
10.852406101694914	0.078235475
10.865704406779662	0.07760454375
10.87900406779661	0.07699536874999999
10.89230440677966	0.07640795
10.905604745762712	0.07586404375000001
10.918903728813557	0.07536364999999999
10.932202033898305	0.07486325624999998
10.945501694915256	0.074406375
10.9588013559322	0.07399300625
10.972102372881356	0.07357963749999999
10.985401355932202	0.07320978125
10.998700338983049	0.07286168124999999
11.0119993220339	0.0725353375
11.025299661016948	0.07227426249999999
11.038600677966102	0.07203494375
11.051898983050847	0.07186089375
11.065197288135595	0.07173035624999999
11.078496949152541	0.07164333125
11.091797966101694	0.071621575
11.105098305084745	0.07164333125
11.118397288135593	0.07168684374999999
11.13169627118644	0.071795625
11.14499593220339	0.07192616249999999
11.158296271186442	0.07207845625
11.171595932203388	0.07227426249999999
11.184895593220338	0.07251358125
11.198193898305085	0.07277465625
11.211494237288136	0.0730574875
11.224793220338983	0.0734055875
11.238093559322033	0.07377544374999999
11.251394576271187	0.07416705624999999
11.26469288135593	0.0746239375
11.27799254237288	0.07510257499999999
11.291291525423729	0.07562472499999999
11.304591186440677	0.0761903875
11.317891525423729	0.07677780625000001
11.331191186440677	0.0774087375
11.344489491525424	0.07803966875
11.357788474576271	0.07869235625
11.371088813559322	0.0793668
11.384389152542372	0.08004124374999999
11.397688813559322	0.08041109999999999
11.41098711864407	0.08078095625
11.424286101694914	0.08117256875000001
11.437586440677965	0.0815859375
11.450886779661017	0.08204281875
11.464186440677965	0.08252145624999999
11.477484745762712	0.08304360625000001
11.49078372881356	0.08358751249999999
11.504084067796608	0.08417493124999999
11.51738440677966	0.08476235
11.530684745762713	0.08539328125
11.543982372881354	0.08604596875
11.557281355932203	0.0867204125
11.570581016949154	0.0874166125
11.583881355932201	0.0881128125
11.597181694915253	0.08883076875
11.610479999999999	0.08954872499999998
11.623778983050848	0.09026668125
11.637078644067797	0.0909846375
11.650379661016949	0.09172435
11.66368	0.09244230625000001
11.676978305084745	0.09318201875
11.690277288135592	0.09394348749999999
11.703576949152541	0.09470495625
11.716877966101695	0.095466425
11.730176949152542	0.09579276874999998
11.74347593220339	0.09609735624999999
11.756774915254235	0.09640194375
11.770075254237288	0.09672828749999998
11.783374915254237	0.09703287499999999
11.796675254237288	0.09735921874999999
11.809974237288136	0.09770731875000001
11.82327254237288	0.0980336625
11.836571525423729	0.09836000625
11.849871186440678	0.09868635
11.863171525423729	0.09901269375
11.876470508474574	0.09936079375
11.889768813559321	0.09970889375
11.903067796610168	0.10007875
11.91636745762712	0.10044860624999999
11.92966779661017	0.10079670624999999
11.942968135593219	0.1011665625
11.956265762711864	0.10153641875
11.96956474576271	0.10188451874999999
11.98286440677966	0.10227613124999999
11.996164745762712	0.1026459875
12.00946440677966	0.10301584374999999
12.022762711864406	0.10336394374999999
12.036061694915254	0.10371204375000001
12.049361355932202	0.1040383875
12.062661694915253	0.104342975
12.075962033898305	0.1046475625
12.089259661016948	0.10493039374999999
12.102558644067797	0.10521322499999998
12.115858305084746	0.10547429999999998
12.129158644067797	0.10575713124999998
12.142458305084746	0.10603996249999999
12.15575661016949	0.10632279374999999
12.169055593220339	0.10662738125
12.182355254237287	0.10684494375
12.195655593220339	0.10704074999999999
12.20895593220339	0.1072148
12.222254237288135	0.10738885
12.235552542372881	0.1075629
12.248852203389829	0.10771519374999998
12.26215254237288	0.1078674875
12.275452881355932	0.10799802499999998
12.288750508474577	0.1078674875
12.302049491525423	0.10760641249999998
12.315349152542373	0.10732358124999998
12.328649491525422	0.10706250624999998
12.341950508474575	0.10680143125
12.35524813559322	0.10654035625
12.368547118644068	0.10627928125
12.381846101694915	0.10601820625
12.395146440677966	0.10577888749999999
12.408446779661016	0.10549605624999998
12.421745084745764	0.10523498125
12.435043389830506	0.10497390625
12.448343050847456	0.10471283125
12.46164406779661	0.10445175625
12.47494440677966	0.10419068124999999
12.488242711864407	0.10392960624999999
12.501541016949151	0.1036902875
12.514840677966099	0.10345096875
12.528141694915254	0.10318989375
12.541441355932204	0.10279828125
12.554739661016947	0.102428425
12.568037966101695	0.10205856875
12.581338305084746	0.10171046874999999
12.594638644067796	0.10136236874999999
12.607939661016948	0.101036025
12.621237288135593	0.10073143749999999
12.63453627118644	0.10044860624999999
12.647835932203389	0.10016577499999998
12.661136271186441	0.0999047
12.674436610169492	0.09966538124999999
12.687734915254236	0.09944781875
12.701033220338983	0.09920849999999999
12.714332881355931	0.0989909375
12.727633898305085	0.09879513125
12.740934915254236	0.09857756874999998
12.75423254237288	0.0983817625
12.767531525423728	0.09818595625
12.780831186440677	0.09799015
12.79413152542373	0.0978161
12.80743254237288	0.09766380624999998
12.820730169491524	0.0975115125
12.834029152542373	0.09735921874999999
12.84732881355932	0.097206925
12.860629152542373	0.09707638750000001
12.873930847457627	0.09694585
12.88722847457627	0.0968153125
12.900527457627119	0.09664126249999999
12.913827118644068	0.09638018749999999
12.927127457627119	0.09611911249999999
12.94042847457627	0.09587979375000001
12.953726101694915	0.09564047499999999
12.967025084745764	0.09537939999999999
12.980324745762712	0.09492251875
12.993625084745764	0.09446563749999999
13.006926779661017	0.09405226874999999
13.02022440677966	0.09363890000000001
13.033523389830508	0.09326904374999999
13.04682305084746	0.0928991875
13.060123389830506	0.09252933125
13.073424406779662	0.09220298749999999
13.086722033898305	0.09187664375
13.100021016949151	0.09157205624999999
13.113320677966103	0.09128922499999999
13.126621694915254	0.09102814999999999
13.139922711864404	0.09078883125
13.153221016949152	0.0905495125
13.166519322033897	0.09031019375
13.179818983050845	0.09009263124999999
13.19312	0.089896825
13.20642033898305	0.08972277499999999
13.219718644067795	0.08954872499999998
13.23301694915254	0.08939643125
13.246317288135593	0.08926589375
13.259617627118644	0.08913535625
13.272919322033898	0.089026575
13.286216949152541	0.08891779374999999
13.299515932203391	0.08883076875
13.31281559322034	0.0887655
13.326115932203388	0.08870023125
13.339416949152541	0.0883738875
13.352714576271184	0.08802578750000001
13.366013559322035	0.08767768749999999
13.379313220338984	0.08732958749999999
13.392613559322031	0.08700324375
13.405915254237287	0.08667689999999999
13.419212881355932	0.08637231249999999
13.432511864406777	0.086067725
13.445811525423727	0.08576313749999999
13.459112542372882	0.08550206249999999
13.47241288135593	0.08521923125
13.485710508474575	0.08495815625
13.499009491525422	0.0847188375
13.51230915254237	0.08447951875
13.525610169491525	0.08426195624999998
13.53891186440678	0.08406615
13.552209491525424	0.08387034374999999
13.565508474576271	0.08369629375000001
13.57880813559322	0.083544
13.59210915254237	0.08341346250000001
13.605410169491524	0.08330468125
13.618707796610169	0.08321765625
13.632006101694916	0.08313063125
13.645306440677965	0.08308711875
13.658606779661017	0.08304360625000001
13.671909152542373	0.08302185000000001
13.685206779661018	0.08302185000000001
13.698505762711864	0.08304360625000001
13.711805423728814	0.08306536249999999
13.725105762711863	0.08313063125
13.738406779661018	0.08317414375
13.751704406779663	0.08319589999999999
13.765003389830508	0.08321765625
13.778303050847457	0.083282925
13.79160406779661	0.08334819375
13.804905762711863	0.08343521875
13.818203389830508	0.083544
13.831502372881355	0.0836745375
13.844802033898304	0.08380507499999999
13.858103050847458	0.083979125
13.871404067796611	0.08408790625
13.884702372881353	0.083979125
13.8980006779661	0.08387034374999999
13.91130033898305	0.0837615625
13.924601355932202	0.0836745375
13.937903050847456	0.08358751249999999
13.951201355932204	0.08352224374999999
13.964499661016948	0.08347873125
13.977799322033897	0.08343521875
13.99110033898305	0.08341346250000001
14.004401355932202	0.08330468125
14.017699661016946	0.08313063125
14.030997966101694	0.08300009374999999
14.044297627118643	0.08286955625
14.057598644067795	0.08276077500000001
14.07089966101695	0.08269550624999998
14.084198644067795	0.0826302375
14.097497627118642	0.082586725
14.11079661016949	0.08254321249999999
14.124097627118644	0.08254321249999999
14.137398644067796	0.08256496875
14.150696949152543	0.082586725
14.163995254237287	0.0826302375
14.177294915254237	0.08269550624999998
14.190595254237289	0.08278253125
14.203896949152542	0.08286955625
14.217196610169491	0.08300009374999999
14.230494915254237	0.08313063125
14.243793898305084	0.083282925
14.257094237288134	0.08345697499999999
14.270395932203389	0.08365278125
14.283694237288136	0.08387034374999999
14.29699254237288	0.08410966249999999
14.31029220338983	0.08426195624999998
14.323592542372882	0.08419668749999999
14.336894237288135	0.08417493124999999
14.350193898305085	0.08413141874999999
14.36349220338983	0.08413141874999999
14.376791864406778	0.084153175
14.39009220338983	0.08417493124999999
14.403393220338982	0.08419668749999999
14.41669220338983	0.08426195624999998
14.429990508474576	0.084327225
14.443290169491526	0.08439249374999999
14.456590508474576	0.08447951875
14.469892203389831	0.08456654374999999
14.48319186440678	0.08469708125
14.496490169491524	0.0848058625
14.509789830508474	0.0849364
14.523090169491526	0.0850669375
14.536391186440676	0.08521923125
14.549690169491525	0.08537152499999999
14.56298847457627	0.08554557500000001
14.57628813559322	0.08569786874999999
14.58958779661017	0.085893675
14.602889491525424	0.086067725
14.616189830508473	0.0862852875
14.62948813559322	0.08648109375
14.642787118644067	0.0867204125
14.656087457627118	0.08687270625
14.669387796610167	0.08695973124999999
14.682688135593219	0.08702499999999999
14.695986440677965	0.08711202500000001
14.709285423728813	0.08715553749999999
14.722585084745763	0.08722080624999999
14.735886101694913	0.08730783124999998
14.749186440677965	0.0873731
14.762486101694915	0.08748188125
14.775785084745761	0.08759066249999999
14.789084745762711	0.08774295625
14.80238440677966	0.08787349374999999
14.815684745762711	0.08802578750000001
14.828984406779659	0.08817808125
14.842282711864407	0.088330375
14.855582372881356	0.08848266875
14.868882033898304	0.08861320624999998
14.882182372881354	0.08874374375
14.895483389830508	0.08887428124999999
14.908782372881355	0.08900481875
14.922081355932201	0.08913535625
14.935380338983052	0.08926589375
14.9486806779661	0.0894181875
14.961981694915254	0.08954872499999998
14.97528	0.08965750625
14.988578305084745	0.08972277499999999
15.001877966101695	0.0897662875
15.015178305084746	0.08983155624999999
15.028479322033899	0.089896825
15.041778983050845	0.08996209375
15.055077288135593	0.0900273625
15.06837694915254	0.09011438749999999
15.081676610169492	0.09017965624999999
15.094977627118643	0.090244925
15.108276610169488	0.09033195000000001
15.121574915254236	0.090418975
15.134873898305084	0.09050599999999999
15.148174237288135	0.09059302500000001
15.161474576271184	0.09070180625
15.174774915254236	0.09078883125
15.188073220338982	0.0908976125
15.201372881355931	0.09100639374999998
15.214672542372883	0.09113693124999998
15.227972881355932	0.0912457125
15.241273220338982	0.09137624999999999
15.254571525423728	0.0915067875
15.267869830508475	0.09165908125
15.281169491525423	0.091811375
15.294470508474575	0.09196366874999999
15.30777152542373	0.0921159625
15.321069830508472	0.09229001249999999
15.33436813559322	0.0924640625
15.34766779661017	0.09257284375
15.36096813559322	0.09259459999999999
15.374269152542375	0.09261635624999999
15.387567457627119	0.0926381125
15.400866440677964	0.09265986874999999
15.41416542372881	0.0927251375
15.427465762711863	0.09276865
15.440766779661013	0.09283391875000001
15.454065762711863	0.0928991875
15.46736406779661	0.0929862125
15.480663050847458	0.09309499375000001
15.493963389830508	0.09311675
15.50726440677966	0.09294269999999999
15.520563389830508	0.09276865
15.533861694915252	0.09259459999999999
15.5471606779661	0.09244230625000001
15.560461016949152	0.09229001249999999
15.573762033898301	0.09213771875
15.587062372881354	0.09200718125
15.600359999999998	0.09187664375
15.613658983050847	0.09178961875000001
15.626958644067797	0.09170259374999999
15.640259661016948	0.09161556875
15.653559322033896	0.09155029999999999
15.666857627118643	0.09148503125
15.68015661016949	0.09144151874999999
15.693456271186438	0.09139800624999998
15.70675728813559	0.09135449375
15.720058305084745	0.0913327375
15.733355932203388	0.09131098124999999
15.746654915254238	0.09128922499999999
15.759954576271188	0.09128922499999999
15.773254915254235	0.09128922499999999
15.78655593220339	0.09128922499999999
15.799853559322035	0.09131098124999999
15.813152542372881	0.09135449375
15.82645220338983	0.09139800624999998
15.839752542372882	0.09144151874999999
15.853053559322031	0.0915067875
15.866352542372882	0.09157205624999999
15.87965084745763	0.091637325
15.892949830508476	0.09172435
15.906250169491523	0.091811375
15.919551186440678	0.0918984
15.932849491525422	0.091985425
15.946147796610168	0.09207244999999999
15.959447457627117	0.09218123125000001
15.97274779661017	0.09229001249999999
15.98604881355932	0.09242055
15.99934779661017	0.0925510875
16.012646101694912	0.09265986874999999
16.025945762711864	0.0928121625
16.03924542372881	0.09294269999999999
16.052546440677965	0.09309499375000001
16.065845423728813	0.09322553125
16.079143728813555	0.09337782500000001
16.092442711864404	0.09335606875
16.105743050847458	0.09309499375000001
16.11904338983051	0.09285567499999998
16.13234372881356	0.09261635624999999
16.145642033898305	0.09239879375
16.15894101694915	0.09220298749999999
16.172240677966098	0.09200718125
16.18554033898305	0.091811375
16.198839999999997	0.091637325
16.212139661016945	0.09148503125
16.225438644067797	0.09135449375
16.238737627118645	0.09122395625
16.25203661016949	0.09109341874999999
16.26533694915254	0.09100639374999998
16.278637966101694	0.0908976125
16.29193627118644	0.09083234375
16.305234576271186	0.09074531874999998
16.318534237288134	0.09068005
16.331833898305085	0.09061478125
16.34513491525424	0.09057126875
16.35843322033898	0.0905495125
16.37173152542373	0.0905495125
16.385030508474575	0.0905495125
16.398330847457625	0.09059302500000001
16.41163186440678	0.09063653749999999
16.424930847457627	0.09070180625
16.438228474576267	0.09078883125
16.45152745762712	0.09087585625
16.46482779661017	0.09100639374999998
16.47812881355932	0.09113693124999998
16.49142711864407	0.09128922499999999
16.50472474576271	0.09144151874999999
16.518023728813557	0.09161556875
16.53132406779661	0.091811375
16.54462508474576	0.09200718125
16.55792474576271	0.09222474374999999
16.571222372881355	0.09244230625000001
16.584521355932203	0.09268162499999999
16.597821694915254	0.09292094375
16.611122711864407	0.0931602625
16.624421694915252	0.09342133749999999
16.637719322033895	0.09370416875
16.651018305084744	0.09396524375
16.66431796610169	0.09424807499999999
16.677618983050845	0.09446563749999999
16.690919322033896	0.09448739375
16.704216949152542	0.09453090624999999
16.71751525423729	0.09457441875000001
16.73081559322034	0.09459617499999999
16.744116610169492	0.09466144375
16.75741559322034	0.09470495625
16.770713220338983	0.094770225
16.78401220338983	0.09483549375
16.797312542372882	0.0949007625
16.810613559322032	0.09498778749999999
16.82391322033898	0.0950748125
16.837210847457627	0.09518359374999999
16.850509830508475	0.095292375
16.863809491525423	0.09542291249999998
16.877110508474576	0.09555345
16.890410847457627	0.09570574374999999
16.90370847457627	0.0958580375
16.917006779661016	0.09601033125
16.930306440677963	0.09618438124999999
16.943607457627117	0.096336675
16.95690847457627	0.096510725
16.970206101694917	0.096684775
16.98350440677966	0.0968153125
16.99680406779661	0.09690233749999999
17.010105084745764	0.09701111874999999
17.02340542372881	0.0971199
17.036703050847457	0.09722868125
17.050001355932203	0.09735921874999999
17.06330101694915	0.0975115125
17.076602033898304	0.09764204999999998
17.08990372881356	0.09779434375
17.1032006779661	0.09794663749999999
17.116498983050846	0.09809893125
17.129798644067794	0.098251225
17.143099661016947	0.09840351875
17.1564006779661	0.0985558125
17.16969762711864	0.0987298625
17.18299593220339	0.09888215624999999
17.196295593220338	0.09905620625
17.20959661016949	0.09923025624999998
17.222898305084744	0.09938255
17.23619593220339	0.09957835624999999
17.249494237288133	0.09975240625
17.262793220338985	0.09992645625
17.27609355932203	0.0999482125
17.289395254237284	0.09986118749999999
17.30269220338983	0.09979591874999999
17.315990508474574	0.09973065
17.329290169491525	0.09966538124999999
17.34259050847458	0.09962186875
17.355892203389832	0.0995566
17.369190508474574	0.09951308749999999
17.38248813559322	0.099469575
17.39578779661017	0.0994260625
17.40908813559322	0.09940430624999999
17.422389152542372	0.09938255
17.435686779661015	0.09936079375
17.44898508474576	0.09936079375
17.46228406779661	0.09936079375
17.47558440677966	0.09938255
17.488886101694913	0.09938255
17.50218508474576	0.09940430624999999
17.515482711864404	0.09940430624999999
17.52878169491525	0.0994260625
17.542082033898303	0.0994260625
17.555383728813556	0.09920849999999999
17.568681355932203	0.0989909375
17.581979661016952	0.09879513125
17.595278644067797	0.09857756874999998
17.608578983050844	0.0983817625
17.6218806779661	0.0981642
17.63517966101695	0.09796839375
17.64847728813559	0.0977725875
17.66177694915254	0.0975985375
17.67507661016949	0.09740273125
17.688378305084743	0.0972504375
17.701676610169493	0.09707638750000001
17.714974915254235	0.09692409375
17.728273898305087	0.09679355625000001
17.741574237288134	0.09666301875
17.754875932203387	0.0965542375
17.76817491525424	0.09644545624999998
17.781472542372878	0.096336675
17.794771525423727	0.09624965
17.808071186440678	0.09618438124999999
17.82137288135593	0.09611911249999999
17.83467186440678	0.09607559999999998
17.847969491525426	0.0960320875
17.86126847457627	0.09601033125
17.87456881355932	0.09598857499999999
17.887869830508475	0.09596681875
17.901169491525422	0.09598857499999999
17.914467118644065	0.09598857499999999
17.927766101694914	0.09601033125
17.941065762711865	0.09605384374999999
17.954366779661015	0.09609735624999999
17.967666440677966	0.09614086875000001
17.98096406779661	0.09601033125
17.994263050847454	0.09581452499999998
18.00756338983051	0.09559696250000001
18.02086440677966	0.09542291249999998
18.03416474576271	0.09522710625000001
18.047462372881355	0.09505305624999999
18.060761355932204	0.09487900624999998
18.074061016949152	0.09470495625
18.087362033898305	0.0945526625
18.100661694915253	0.0943786125
18.113959322033896	0.09422631874999998
18.127258305084744	0.09407402499999999
18.140557966101692	0.09392173124999999
18.153859661016945	0.09379119374999999
18.167160677966102	0.09366065625
18.180457627118642	0.09353011874999999
18.19375661016949	0.09344309375
18.207056271186442	0.0933343125
18.22035728813559	0.0932472875
18.233657627118642	0.09318201875
18.24695525423729	0.09311675
18.26025355932203	0.0930732375
18.273553220338982	0.093029725
18.286854915254235	0.0929862125
18.30015593220339	0.09296445625
18.313453559322035	0.09294269999999999
18.32675186440678	0.09292094375
18.34005152542373	0.09292094375
18.353352542372882	0.09294269999999999
18.366653559322035	0.09294269999999999
18.379950508474575	0.09296445625
18.39324881355932	0.0929862125
18.40654847457627	0.093029725
18.419849491525422	0.0930732375
18.43315186440678	0.09311675
18.44644881355932	0.0931602625
18.459747118644067	0.09322553125
18.473046101694916	0.0932908
18.486347118644066	0.09337782500000001
18.49964881355932	0.09346485
18.512945762711865	0.09355187499999999
18.526244067796608	0.09366065625
18.539543728813555	0.09374768125
18.55284406779661	0.09359538749999999
18.566146440677965	0.09344309375
18.579444067796608	0.09331255624999998
18.592741694915254	0.093203775
18.606041355932202	0.09309499375000001
18.619341694915253	0.0929862125
18.63264406779661	0.0928991875
18.645941016949152	0.0928121625
18.659239322033894	0.0927251375
18.672538305084746	0.09265986874999999
18.685839322033896	0.09259459999999999
18.699141016949152	0.0925510875
18.71244	0.092507575
18.725737627118644	0.092507575
18.739036610169492	0.09248581874999999
18.752337627118642	0.09248581874999999
18.765639322033895	0.092507575
18.77893694915254	0.092507575
18.792234576271184	0.0925510875
18.805534237288136	0.09257284375
18.81883457627119	0.0926381125
18.832136271186442	0.09270338125000001
18.84543593220339	0.09276865
18.858733559322033	0.09285567499999998
18.87203254237288	0.09296445625
18.88533220338983	0.0930732375
18.898633898305086	0.09318201875
18.91193288135593	0.09331255624999998
18.925230508474574	0.09346485
18.938529491525426	0.09361714374999999
18.951829830508476	0.0937694375
18.965132203389828	0.09392173124999999
18.97843186440678	0.09400875625
18.99172881355932	0.09405226874999999
19.005027796610168	0.09409578125
19.01832813559322	0.09416105
19.03162983050847	0.09420456249999999
19.04492881355932	0.09426983125
19.058226440677966	0.09435685625
19.071525423728815	0.094422125
19.084825762711862	0.09450914999999999
19.09812745762712	0.09459617499999999
19.111427118644066	0.09470495625
19.12472474576271	0.09479198124999999
19.13802305084746	0.0949007625
19.151323389830505	0.0950313
19.164625084745758	0.09516183749999998
19.17792406779661	0.095292375
19.191221694915253	0.09542291249999998
19.2045206779661	0.09557520625
19.217821016949152	0.0957275
19.231122711864405	0.09587979375000001
19.244423050847455	0.0960320875
19.257720677966102	0.0962061375
19.271018983050844	0.09635843124999999
19.284319322033895	0.09653248125
19.29762033898305	0.09670653124999999
19.310920677966102	0.096858825
19.324217627118642	0.09703287499999999
19.33751661016949	0.097206925
19.35081627118644	0.0973374625
19.36411796610169	0.09744624375000001
19.377419661016948	0.09755502499999999
19.390716610169488	0.09768556249999999
19.40401559322034	0.09779434375
19.417315254237288	0.097903125
19.43061627118644	0.0978596125
19.443918644067793	0.0978161
19.457216271186443	0.0977725875
19.470515254237288	0.097729075
19.48381491525424	0.09770731875000001
19.497116610169492	0.09768556249999999
19.510418983050847	0.09766380624999998
19.52371661016949	0.09766380624999998
19.537014915254236	0.09766380624999998
19.550314576271184	0.09766380624999998
19.563615593220337	0.09768556249999999
19.57691254237288	0.09770731875000001
19.59020881355932	0.097729075
19.603506440677965	0.09775083125
19.616806101694912	0.09779434375
19.630106440677963	0.0978596125
19.643406779661017	0.097903125
19.656703728813557	0.09796839375
19.670002033898303	0.0980336625
19.683301016949155	0.09809893125
19.696602033898305	0.09818595625
19.70990440677966	0.09809893125
19.723204067796612	0.09801190624999999
19.736502372881354	0.09792488124999998
19.749802033898302	0.09783785625
19.763102372881356	0.0977725875
19.77640406779661	0.09770731875000001
19.789702372881354	0.09764204999999998
19.803	0.0975985375
19.81629966101695	0.09753326875
19.8296	0.09748975625
19.84290237288136	0.09744624375000001
19.8562006779661	0.09740273125
19.869498305084743	0.09738097499999998
19.882797966101695	0.0973374625
19.89609830508474	0.09731570625
19.909399999999998	0.09729394999999999
19.922698305084744	0.09727219374999999
19.93599593220339	0.0972504375
19.94929491525424	0.0972504375
19.96259525423729	0.0972504375
19.975896949152542	0.0972504375
19.975896949152542	0.10817207499999999
19.96259525423729	0.10817207499999999
19.94929491525424	0.10819383125
19.93599593220339	0.10819383125
19.922698305084744	0.10817207499999999
19.909399999999998	0.10817207499999999
19.89609830508474	0.10815031874999999
19.882797966101695	0.10810680624999999
19.869498305084743	0.10808505
19.8562006779661	0.10801978124999999
19.84290237288136	0.10797626874999998
19.8296	0.10791099999999999
19.81629966101695	0.107823975
19.803	0.10773695
19.789702372881354	0.107649925
19.77640406779661	0.10754114375
19.763102372881356	0.1074323625
19.749802033898302	0.107301825
19.736502372881354	0.10719304375
19.723204067796612	0.10704074999999999
19.70990440677966	0.10704074999999999
19.696602033898305	0.10704074999999999
19.683301016949155	0.10704074999999999
19.670002033898303	0.10704074999999999
19.656703728813557	0.10701899375
19.643406779661017	0.1069972375
19.630106440677963	0.10695372499999999
19.616806101694912	0.10693196875
19.603506440677965	0.10688845625
19.59020881355932	0.1068231875
19.57691254237288	0.10675791875000001
19.563615593220337	0.10669264999999999
19.550314576271184	0.10662738125
19.537014915254236	0.10654035625
19.52371661016949	0.10645333124999999
19.510418983050847	0.10636630625
19.497116610169492	0.10625752499999999
19.48381491525424	0.1061705
19.470515254237288	0.10606171874999999
19.457216271186443	0.1059529375
19.443918644067793	0.10584415625
19.43061627118644	0.10573537499999999
19.417315254237288	0.10560483749999999
19.40401559322034	0.10549605624999998
19.390716610169488	0.10536551875
19.377419661016948	0.10523498125
19.36411796610169	0.10510444375
19.35081627118644	0.10497390625
19.33751661016949	0.10484336874999999
19.324217627118642	0.104691075
19.310920677966102	0.10453878124999999
19.29762033898305	0.1043864875
19.284319322033895	0.10423419375
19.271018983050844	0.10414716874999999
19.257720677966102	0.104168925
19.244423050847455	0.10421243749999999
19.231122711864405	0.10423419375
19.217821016949152	0.10425594999999999
19.2045206779661	0.10425594999999999
19.191221694915253	0.10427770624999998
19.17792406779661	0.10425594999999999
19.164625084745758	0.10425594999999999
19.151323389830505	0.10423419375
19.13802305084746	0.10421243749999999
19.12472474576271	0.10419068124999999
19.111427118644066	0.10414716874999999
19.09812745762712	0.10410365625
19.084825762711862	0.1040383875
19.071525423728815	0.103994875
19.058226440677966	0.10392960624999999
19.04492881355932	0.10384258125
19.03162983050847	0.1037773125
19.01832813559322	0.1036902875
19.005027796610168	0.10358150625
18.99172881355932	0.10362501874999999
18.97843186440678	0.1036902875
18.965132203389828	0.1037773125
18.951829830508476	0.10382082499999999
18.938529491525426	0.10388609374999999
18.925230508474574	0.10395136249999999
18.91193288135593	0.10401663124999999
18.898633898305086	0.10406014375
18.88533220338983	0.10412541249999999
18.87203254237288	0.104168925
18.858733559322033	0.10421243749999999
18.84543593220339	0.10425594999999999
18.832136271186442	0.1042994625
18.81883457627119	0.10432121875
18.805534237288136	0.104342975
18.792234576271184	0.10436473125000001
18.77893694915254	0.1043864875
18.765639322033895	0.1043864875
18.752337627118642	0.10440824374999999
18.739036610169492	0.10440824374999999
18.725737627118644	0.10440824374999999
18.71244	0.10440824374999999
18.699141016949152	0.1043864875
18.685839322033896	0.1043864875
18.672538305084746	0.10436473125000001
18.659239322033894	0.104342975
18.645941016949152	0.104342975
18.63264406779661	0.10432121875
18.619341694915253	0.1042994625
18.606041355932202	0.10427770624999998
18.592741694915254	0.10425594999999999
18.579444067796608	0.10421243749999999
18.566146440677965	0.10419068124999999
18.55284406779661	0.10414716874999999
18.539543728813555	0.10410365625
18.526244067796608	0.10406014375
18.512945762711865	0.1040383875
18.49964881355932	0.103994875
18.486347118644066	0.10395136249999999
18.473046101694916	0.10388609374999999
18.459747118644067	0.10401663124999999
18.44644881355932	0.10414716874999999
18.43315186440678	0.10427770624999998
18.419849491525422	0.10440824374999999
18.40654847457627	0.10453878124999999
18.39324881355932	0.1046475625
18.379950508474575	0.1047781
18.366653559322035	0.10490863750000001
18.353352542372882	0.10501741875
18.34005152542373	0.10514795625
18.32675186440678	0.10527849375000001
18.313453559322035	0.10538727499999999
18.30015593220339	0.10551781249999999
18.286854915254235	0.10562659375
18.273553220338982	0.10573537499999999
18.26025355932203	0.10584415625
18.24695525423729	0.10597469375
18.233657627118642	0.10614874374999998
18.22035728813559	0.10647508750000001
18.207056271186442	0.10677967499999998
18.19375661016949	0.10708426249999999
18.180457627118642	0.10736709374999999
18.167160677966102	0.10762816874999999
18.153859661016945	0.10791099999999999
18.140557966101692	0.10815031874999999
18.127258305084744	0.10841139375
18.113959322033896	0.10865071249999998
18.100661694915253	0.108868275
18.087362033898305	0.10908583749999999
18.074061016949152	0.10928164375
18.060761355932204	0.10947744999999999
18.047462372881355	0.10967325625
18.03416474576271	0.10984730624999998
18.02086440677966	0.11002135625
18.00756338983051	0.11017365
17.994263050847454	0.1103041875
17.98096406779661	0.110434725
17.967666440677966	0.11054350625
17.954366779661015	0.11063053125
17.941065762711865	0.11071755625
17.927766101694914	0.11078282499999999
17.914467118644065	0.11084809375
17.901169491525422	0.11086985
17.887869830508475	0.11089160625
17.87456881355932	0.11089160625
17.86126847457627	0.11089160625
17.847969491525426	0.11084809375
17.83467186440678	0.11080458124999999
17.82137288135593	0.11076106874999998
17.808071186440678	0.1106958
17.794771525423727	0.110608775
17.781472542372878	0.11052175
17.76817491525424	0.11041296874999999
17.754875932203387	0.1103041875
17.741574237288134	0.11019540624999999
17.728273898305087	0.11006486875
17.714974915254235	0.10993433125
17.701676610169493	0.10980379375
17.688378305084743	0.1096515
17.67507661016949	0.10947744999999999
17.66177694915254	0.1093034
17.64847728813559	0.10912935
17.63517966101695	0.10893354374999999
17.6218806779661	0.1087377375
17.608578983050844	0.10854193124999999
17.595278644067797	0.10832436875000001
17.581979661016952	0.10808505
17.568681355932203	0.10784573125
17.555383728813556	0.1078674875
17.542082033898303	0.1080415375
17.52878169491525	0.10819383125
17.515482711864404	0.10832436875000001
17.50218508474576	0.1084766625
17.488886101694913	0.10858544375
17.47558440677966	0.108694225
17.46228406779661	0.10880300624999999
17.44898508474576	0.10889003124999999
17.435686779661015	0.10897705625000001
17.422389152542372	0.109042325
17.40908813559322	0.10910759375
17.39578779661017	0.10917286249999998
17.38248813559322	0.10923813125
17.369190508474574	0.1093034
17.355892203389832	0.1093469125
17.34259050847458	0.109390425
17.329290169491525	0.10941218125
17.315990508474574	0.1094339375
17.30269220338983	0.10945569374999999
17.289395254237284	0.10945569374999999
17.27609355932203	0.1094339375
17.262793220338985	0.10941218125
17.249494237288133	0.10936866875
17.23619593220339	0.1093034
17.222898305084744	0.10923813125
17.20959661016949	0.10915110625
17.196295593220338	0.109042325
17.18299593220339	0.10891178749999998
17.16969762711864	0.10875949375
17.1564006779661	0.1086072
17.143099661016947	0.10841139375
17.129798644067794	0.1082155875
17.116498983050846	0.10799802499999998
17.1032006779661	0.10775870625
17.08990372881356	0.1075193875
17.076602033898304	0.10728006875
17.06330101694915	0.10701899375
17.050001355932203	0.1067361625
17.036703050847457	0.10645333124999999
17.02340542372881	0.10614874374999998
17.010105084745764	0.10584415625
16.99680406779661	0.10553956875
16.98350440677966	0.10560483749999999
16.970206101694917	0.10562659375
16.95690847457627	0.10564835
16.943607457627117	0.10567010624999999
16.930306440677963	0.10567010624999999
16.917006779661016	0.10567010624999999
16.90370847457627	0.10564835
16.890410847457627	0.10560483749999999
16.877110508474576	0.10558308124999999
16.863809491525423	0.10551781249999999
16.850509830508475	0.10545254374999999
16.837210847457627	0.10538727499999999
16.82391322033898	0.10530025
16.810613559322032	0.10521322499999998
16.797312542372882	0.10510444375
16.78401220338983	0.1049956625
16.770713220338983	0.10486512499999999
16.75741559322034	0.10471283125
16.744116610169492	0.10456053749999998
16.73081559322034	0.10440824374999999
16.71751525423729	0.10436473125000001
16.704216949152542	0.10432121875
16.690919322033896	0.10427770624999998
16.677618983050845	0.10421243749999999
16.66431796610169	0.104168925
16.651018305084744	0.10412541249999999
16.637719322033895	0.1040819
16.624421694915252	0.10401663124999999
16.611122711864407	0.10397311875000001
16.597821694915254	0.10390784999999998
16.584521355932203	0.10386433749999999
16.571222372881355	0.10379906875
16.55792474576271	0.10379906875
16.54462508474576	0.10390784999999998
16.53132406779661	0.103994875
16.518023728813557	0.10410365625
16.50472474576271	0.10425594999999999
16.49142711864407	0.1043864875
16.47812881355932	0.10453878124999999
16.46482779661017	0.104691075
16.45152745762712	0.10486512499999999
16.438228474576267	0.10501741875
16.424930847457627	0.10519146874999999
16.41163186440678	0.1053437625
16.398330847457625	0.10549605624999998
16.385030508474575	0.10564835
16.37173152542373	0.10580064374999999
16.35843322033898	0.1059529375
16.34513491525424	0.106083475
16.331833898305085	0.1062140125
16.318534237288134	0.10634455
16.305234576271186	0.10645333124999999
16.29193627118644	0.1065621125
16.278637966101694	0.10664913749999999
16.26533694915254	0.10671440624999999
16.25203661016949	0.10680143125
16.238737627118645	0.1068667
16.225438644067797	0.10691021249999999
16.212139661016945	0.10695372499999999
16.198839999999997	0.10697548124999999
16.18554033898305	0.1069972375
16.172240677966098	0.1069972375
16.15894101694915	0.1069972375
16.145642033898305	0.10697548124999999
16.13234372881356	0.10695372499999999
16.11904338983051	0.10691021249999999
16.105743050847458	0.1068667
16.092442711864404	0.10680143125
16.079143728813555	0.1067361625
16.065845423728813	0.10680143125
16.052546440677965	0.10704074999999999
16.03924542372881	0.1072583125
16.025945762711864	0.107475875
16.012646101694912	0.10769343749999999
15.99934779661017	0.10791099999999999
15.98604881355932	0.10810680624999999
15.97274779661017	0.10832436875000001
15.959447457627117	0.10852017499999998
15.946147796610168	0.10871598125
15.932849491525422	0.10889003124999999
15.919551186440678	0.10906408125
15.906250169491523	0.10923813125
15.892949830508476	0.109390425
15.87965084745763	0.10954271874999999
15.866352542372882	0.1096950125
15.853053559322031	0.10982554999999998
15.839752542372882	0.1099560875
15.82645220338983	0.11006486875
15.813152542372881	0.11017365
15.799853559322035	0.11028243125
15.78655593220339	0.11036945624999998
15.773254915254235	0.11045648124999999
15.759954576271188	0.11052175
15.746654915254238	0.1105652625
15.733355932203388	0.110608775
15.720058305084745	0.11063053125
15.70675728813559	0.11065228749999999
15.693456271186438	0.11065228749999999
15.68015661016949	0.11065228749999999
15.666857627118643	0.11063053125
15.653559322033896	0.110608775
15.640259661016948	0.1105652625
15.626958644067797	0.11052175
15.613658983050847	0.11045648124999999
15.600359999999998	0.11036945624999998
15.587062372881354	0.11028243125
15.573762033898301	0.11017365
15.560461016949152	0.11006486875
15.5471606779661	0.10993433125
15.533861694915252	0.1097820375
15.520563389830508	0.1096079875
15.50726440677966	0.10962974375
15.493963389830508	0.10971676875
15.480663050847458	0.10976028125
15.46736406779661	0.10982554999999998
15.454065762711863	0.10984730624999998
15.440766779661013	0.10986906249999999
15.427465762711863	0.10989081875000001
15.41416542372881	0.10986906249999999
15.400866440677964	0.10984730624999998
15.387567457627119	0.10982554999999998
15.374269152542375	0.10976028125
15.36096813559322	0.1096950125
15.34766779661017	0.1096079875
15.33436813559322	0.10949920625
15.321069830508472	0.109390425
15.30777152542373	0.10925988749999999
15.294470508474575	0.10910759375
15.281169491525423	0.109042325
15.267869830508475	0.10912935
15.254571525423728	0.10919461874999999
15.241273220338982	0.10923813125
15.227972881355932	0.10928164375
15.214672542372883	0.10932515625
15.201372881355931	0.1093469125
15.188073220338982	0.1093469125
15.174774915254236	0.1093469125
15.161474576271184	0.1093034
15.148174237288135	0.10925988749999999
15.134873898305084	0.10919461874999999
15.121574915254236	0.10910759375
15.108276610169488	0.1089988125
15.094977627118643	0.10889003124999999
15.081676610169492	0.1087377375
15.06837694915254	0.10856368749999999
15.055077288135593	0.1083896375
15.041778983050845	0.10825909999999998
15.028479322033899	0.10810680624999999
15.015178305084746	0.1079545125
15.001877966101695	0.1077804625
14.988578305084745	0.10760641249999998
14.97528	0.10738885
14.961981694915254	0.10717128749999999
14.9486806779661	0.10693196875
14.935380338983052	0.10669264999999999
14.922081355932201	0.10645333124999999
14.908782372881355	0.10619225625
14.895483389830508	0.105909425
14.882182372881354	0.10564835
14.868882033898304	0.10536551875
14.855582372881356	0.1050826875
14.842282711864407	0.1047781
14.828984406779659	0.10447351249999999
14.815684745762711	0.104168925
14.80238440677966	0.10386433749999999
14.789084745762711	0.10353799374999999
14.775785084745761	0.10321164999999999
14.762486101694915	0.10292881875
14.749186440677965	0.10284179375
14.735886101694913	0.10275476875
14.722585084745763	0.1026459875
14.709285423728813	0.10255896249999999
14.695986440677965	0.10245018125
14.682688135593219	0.10234139999999999
14.669387796610167	0.10223261875
14.656087457627118	0.10210208125
14.642787118644067	0.10197154374999999
14.62948813559322	0.10184100625
14.616189830508473	0.10171046874999999
14.602889491525424	0.101558175
14.58958779661017	0.10140588125
14.57628813559322	0.10125358749999999
14.56298847457627	0.10110129374999999
14.549690169491525	0.10092724375
14.536391186440676	0.10088373125
14.523090169491526	0.10084021875
14.509789830508474	0.10075319375
14.496490169491524	0.10066616875
14.48319186440678	0.10057914375
14.469892203389831	0.1004703625
14.456590508474576	0.10036158125
14.443290169491526	0.1002528
14.429990508474576	0.10010050625
14.41669220338983	0.0999482125
14.403393220338982	0.09977416249999999
14.39009220338983	0.0995566
14.376791864406778	0.0993390375
14.36349220338983	0.09909971875
14.350193898305085	0.09886039999999999
14.336894237288135	0.09859932499999999
14.323592542372882	0.09831649374999998
14.31029220338983	0.09801190624999999
14.29699254237288	0.09779434375
14.283694237288136	0.09755502499999999
14.270395932203389	0.09731570625
14.257094237288134	0.09707638750000001
14.243793898305084	0.0968153125
14.230494915254237	0.0965542375
14.217196610169491	0.09627140625
14.203896949152542	0.09596681875
14.190595254237289	0.0956839875
14.177294915254237	0.09550993749999999
14.163995254237287	0.095466425
14.150696949152543	0.09548818125
14.137398644067796	0.09550993749999999
14.124097627118644	0.09550993749999999
14.11079661016949	0.09550993749999999
14.097497627118642	0.09548818125
14.084198644067795	0.09555345
14.07089966101695	0.09564047499999999
14.057598644067795	0.09574925625
14.044297627118643	0.0958580375
14.030997966101694	0.09596681875
14.017699661016946	0.09607559999999998
14.004401355932202	0.09618438124999999
13.99110033898305	0.0962931625
13.977799322033897	0.09640194375
13.964499661016948	0.096510725
13.951201355932204	0.09659775
13.937903050847456	0.09670653124999999
13.924601355932202	0.09679355625000001
13.91130033898305	0.09690233749999999
13.8980006779661	0.09698936249999998
13.884702372881353	0.09709814374999999
13.871404067796611	0.097206925
13.858103050847458	0.09729394999999999
13.844802033898304	0.09740273125
13.831502372881355	0.09748975625
13.818203389830508	0.09757678125
13.804905762711863	0.09764204999999998
13.79160406779661	0.09770731875000001
13.778303050847457	0.0977725875
13.765003389830508	0.0978161
13.751704406779663	0.0978596125
13.738406779661018	0.09788136875
13.725105762711863	0.09792488124999998
13.711805423728814	0.09794663749999999
13.698505762711864	0.09794663749999999
13.685206779661018	0.09794663749999999
13.671909152542373	0.09794663749999999
13.658606779661017	0.09794663749999999
13.645306440677965	0.09792488124999998
13.632006101694916	0.097903125
13.618707796610169	0.0978596125
13.605410169491524	0.0978161
13.59210915254237	0.0977725875
13.57880813559322	0.09788136875
13.565508474576271	0.098077175
13.552209491525424	0.09827298125
13.53891186440678	0.09846878749999999
13.525610169491525	0.09866459375
13.51230915254237	0.09888215624999999
13.499009491525422	0.0990779625
13.485710508474575	0.09927376875
13.47241288135593	0.099469575
13.459112542372882	0.09966538124999999
13.445811525423727	0.09983943125
13.432511864406777	0.10003523749999998
13.419212881355932	0.10023104375
13.405915254237287	0.10040509375
13.392613559322031	0.1006009
13.379313220338984	0.10077494999999999
13.366013559322035	0.10092724375
13.352714576271184	0.10110129374999999
13.339416949152541	0.10123183124999999
13.326115932203388	0.10138412499999999
13.31281559322034	0.10149290625
13.299515932203391	0.10162344374999999
13.286216949152541	0.10171046874999999
13.272919322033898	0.10181925
13.259617627118644	0.10188451874999999
13.246317288135593	0.1019497875
13.23301694915254	0.10201505624999999
13.219718644067795	0.10208032499999999
13.20642033898305	0.10212383750000001
13.19312	0.10218910625
13.179818983050845	0.10223261875
13.166519322033897	0.10227613124999999
13.153221016949152	0.1023849125
13.139922711864404	0.10249369375
13.126621694915254	0.10258071875
13.113320677966103	0.1026459875
13.100021016949151	0.1027330125
13.086722033898305	0.10279828125
13.073424406779662	0.10286355
13.060123389830506	0.10292881875
13.04682305084746	0.10299408749999998
13.033523389830508	0.10305935625000001
13.02022440677966	0.10310286874999999
13.006926779661017	0.10345096875
12.993625084745764	0.10384258125
12.980324745762712	0.104342975
12.967025084745764	0.10484336874999999
12.953726101694915	0.1053437625
12.94042847457627	0.10584415625
12.927127457627119	0.10632279374999999
12.913827118644068	0.10677967499999998
12.900527457627119	0.10723655624999999
12.88722847457627	0.10767168125
12.873930847457627	0.10810680624999999
12.860629152542373	0.10849841874999999
12.84732881355932	0.10891178749999998
12.834029152542373	0.10928164375
12.820730169491524	0.1096515
12.80743254237288	0.11002135625
12.79413152542373	0.11036945624999998
12.780831186440677	0.11071755625
12.767531525423728	0.11106565624999999
12.75423254237288	0.11139199999999999
12.740934915254236	0.1117836125
12.727633898305085	0.11221873749999998
12.714332881355931	0.11267561874999998
12.701033220338983	0.11311074375
12.687734915254236	0.11356762499999999
12.674436610169492	0.11400275
12.661136271186441	0.11441611875
12.647835932203389	0.11485124375
12.63453627118644	0.11526461249999999
12.621237288135593	0.11565622499999999
12.607939661016948	0.1160478375
12.594638644067796	0.11641769375
12.581338305084746	0.11676579374999999
12.568037966101695	0.11711389374999999
12.554739661016947	0.1174402375
12.541441355932204	0.11772306875
12.528141694915254	0.11802765625
12.514840677966099	0.11828873125
12.501541016949151	0.11852805
12.488242711864407	0.11876736874999999
12.47494440677966	0.11898493125
12.46164406779661	0.11920249375
12.448343050847456	0.1193983
12.435043389830506	0.11957235
12.421745084745764	0.11987693749999999
12.408446779661016	0.12024679375
12.395146440677966	0.12061664999999999
12.381846101694915	0.12094299375
12.368547118644068	0.12126933749999999
12.35524813559322	0.12155216875
12.341950508474575	0.12181324375
12.328649491525422	0.12205256249999999
12.315349152542373	0.122270125
12.302049491525423	0.122444175
12.288750508474577	0.12257471249999999
12.275452881355932	0.12268349374999998
12.26215254237288	0.122792275
12.248852203389829	0.12296632499999999
12.235552542372881	0.12309686249999999
12.222254237288135	0.12318388749999999
12.20895593220339	0.12324915624999999
12.195655593220339	0.1232709125
12.182355254237287	0.1232709125
12.169055593220339	0.12324915624999999
12.15575661016949	0.1235319875
12.142458305084746	0.12381481875
12.129158644067797	0.12409765
12.115858305084746	0.12433696875
12.102558644067797	0.12455453124999999
12.089259661016948	0.1247503375
12.075962033898305	0.12492438750000001
12.062661694915253	0.12507668125
12.049361355932202	0.12520721875
12.036061694915254	0.12529424375
12.022762711864406	0.1253595125
12.00946440677966	0.1253595125
11.996164745762712	0.12533775625
11.98286440677966	0.12525073125
11.96956474576271	0.12512019375
11.956265762711864	0.12494614374999999
11.942968135593219	0.12472858125
11.92966779661017	0.12448926249999999
11.91636745762712	0.12420643124999999
11.903067796610168	0.12390184374999999
11.889768813559321	0.12355374374999999
11.876470508474574	0.12320564375
11.863171525423729	0.12283578749999999
11.849871186440678	0.12242241875
11.836571525423729	0.12198729374999999
11.82327254237288	0.12153041249999999
11.809974237288136	0.12100826249999999
11.796675254237288	0.12046435624999999
11.783374915254237	0.11987693749999999
11.770075254237288	0.11924600624999998
11.756774915254235	0.1185715625
11.74347593220339	0.11785360624999999
11.730176949152542	0.11711389374999999
11.716877966101695	0.11633066874999999
11.703576949152541	0.1155256875
11.690277288135592	0.11467719375
11.676978305084745	0.1141332875
11.66368	0.11356762499999999
11.650379661016949	0.11304547499999999
11.637078644067797	0.11261034999999998
11.623778983050848	0.11215346875
11.610479999999999	0.11169658749999999
11.597181694915253	0.11123970625
11.583881355932201	0.11076106874999998
11.570581016949154	0.1103041875
11.557281355932203	0.10984730624999998
11.543982372881354	0.10936866875
11.530684745762713	0.10891178749999998
11.51738440677966	0.10843314999999999
11.504084067796608	0.1079545125
11.49078372881356	0.107475875
11.477484745762712	0.10697548124999999
11.464186440677965	0.10647508750000001
11.450886779661017	0.1059529375
11.437586440677965	0.1054307875
11.424286101694914	0.10488688125
11.41098711864407	0.104342975
11.397688813559322	0.1037773125
11.384389152542372	0.10321164999999999
11.371088813559322	0.10262423124999999
11.357788474576271	0.10203681249999999
11.344489491525424	0.10147115000000001
11.331191186440677	0.10088373125
11.317891525423729	0.10031806874999999
11.304591186440677	0.09973065
11.291291525423729	0.09914323124999999
11.27799254237288	0.0985558125
11.26469288135593	0.09833825
11.251394576271187	0.0983817625
11.238093559322033	0.09846878749999999
11.224793220338983	0.09857756874999998
11.211494237288136	0.09870810625
11.198193898305085	0.09888215624999999
11.184895593220338	0.09909971875
11.171595932203388	0.0993390375
11.158296271186442	0.0996001125
11.14499593220339	0.0999047
11.13169627118644	0.1002528
11.118397288135593	0.10057914375
11.105098305084745	0.100949
11.091797966101694	0.1012971
11.078496949152541	0.10166695625
11.065197288135595	0.10201505624999999
11.051898983050847	0.1023849125
11.038600677966102	0.10277652500000001
11.025299661016948	0.10314638125
11.0119993220339	0.10353799374999999
10.998700338983049	0.10392960624999999
10.985401355932202	0.10432121875
10.972102372881356	0.10471283125
10.9588013559322	0.10510444375
10.945501694915256	0.10549605624999998
10.932202033898305	0.105909425
10.918903728813557	0.1063010375
10.905604745762712	0.10667089375
10.89230440677966	0.10701899375
10.87900406779661	0.10736709374999999
10.865704406779662	0.10769343749999999
10.852406101694914	0.10801978124999999
10.839107118644067	0.10832436875000001
10.825806101694916	0.10862895624999998
10.812506440677966	0.10895529999999999
10.799206779661016	0.10928164375
10.78590847457627	0.10958623124999999
10.772610169491525	0.10989081875000001
10.759309152542372	0.11017365
10.746009491525422	0.110434725
10.732709830508474	0.11067404374999999
10.719411525423729	0.11086985
10.706111864406779	0.11106565624999999
10.692810847457627	0.11121795
10.679510508474577	0.11132673124999999
10.666211525423726	0.11143551249999999
10.652913220338982	0.11150078125
10.639613559322033	0.11154429375000001
10.626313220338982	0.11154429375000001
10.613012881355932	0.1115225375
10.599713898305083	0.11184888124999999
10.586415593220337	0.11230576249999999
10.57311593220339	0.1127408875
10.559814915254238	0.1131325
10.546515254237287	0.11350235624999999
10.53321627118644	0.11385045625
10.519917966101694	0.11415504374999999
10.506618305084745	0.114437875
10.493317966101696	0.11469895
10.480018305084744	0.1149165125
10.466719322033898	0.1150905625
10.453421016949152	0.11524285625000001
10.440120677966101	0.11535163749999999
10.42682033898305	0.11541690624999999
10.4135206779661	0.11543866249999998
10.400221694915254	0.11543866249999998
10.386923389830509	0.11537339375
10.373623728813559	0.11526461249999999
10.360323389830508	0.11513407499999999
10.347023728813559	0.11496002500000001
10.33372474576271	0.11474246249999999
10.320426440677966	0.11450314375
10.307126779661017	0.11419855624999999
10.293826440677964	0.11387221249999999
10.280526101694916	0.1135241125
10.267227118644067	0.1131325
10.253928813559321	0.11271913125000001
10.240629152542372	0.11284966875
10.227328813559321	0.11306723125
10.214029830508474	0.113219525
10.200730847457626	0.11332830624999998
10.187432542372882	0.11339357500000001
10.17413288135593	0.11339357500000001
10.16083254237288	0.11337181875
10.147532203389831	0.11328479374999999
10.134233220338983	0.1131325
10.120934237288134	0.11295844999999999
10.10763593220339	0.11271913125000001
10.094335593220338	0.11245805625000001
10.081035254237287	0.11215346875
10.06773627118644	0.11180536875000001
10.054437288135592	0.11141375624999998
10.041138983050846	0.11097863125
10.027837966101695	0.11049999374999998
10.014538305084747	0.10997784375
10.001238644067795	0.10941218125
9.98794033898305	0.10880300624999999
9.974642033898306	0.10817207499999999
9.961341694915253	0.10749763125
9.948041355932203	0.10677967499999998
9.934742372881356	0.10603996249999999
9.921443389830507	0.1052567375
9.908145084745762	0.10445175625
9.894844745762713	0.10360326249999999
9.88154440677966	0.10271125624999998
9.868244745762711	0.10179749375
9.854945762711864	0.100861975
9.841647457627118	0.09986118749999999
9.828347796610169	0.09883864374999998
9.815047457627118	0.09779434375
9.801747796610169	0.09670653124999999
9.788448813559322	0.09559696250000001
9.775149830508473	0.09446563749999999
9.761850847457627	0.09331255624999998
9.748550508474574	0.09213771875
9.735250169491524	0.090941125
9.721950508474576	0.08970101875
9.708650847457626	0.0884609125
9.695351864406778	0.08719905
9.682052881355931	0.08591543125000001
9.66875186440678	0.08461005625000001
9.65545220338983	0.08326116874999999
9.642152542372882	0.08189052499999999
9.628853559322033	0.08051988125000001
9.615554576271185	0.07912748124999999
9.602253559322033	0.07769156875000001
9.588953220338983	0.0762774125
9.575653559322033	0.07481974375
9.562353898305085	0.07336207500000001
9.549054237288134	0.07188265
9.535755254237287	0.070403225
9.522454915254238	0.0689238
9.509154576271186	0.06766193749999999
9.495854915254236	0.06666114999999999
9.482555254237289	0.06563860625
9.46925627118644	0.06463781874999999
9.455955254237287	0.0641809375
9.442654237288137	0.0637023
9.429354576271185	0.06324541875
9.416055593220337	0.0627885375
9.402756610169492	0.06233165625
9.389455593220339	0.06187477499999999
9.376155254237288	0.06143965
9.362855593220338	0.061004525
9.349556610169492	0.06059115625
9.336257627118643	0.060177787499999996
9.322956610169491	0.059786175
9.30965559322034	0.05941631875
9.296355932203388	0.0590464625
9.283056949152542	0.05869836249999999
9.269758644067796	0.05837201874999999
9.256456949152541	0.05804567499999999
9.243156610169493	0.057741087499999996
9.229856949152541	0.05741474375
9.216557966101695	0.0570884
9.203258983050848	0.0567403
9.189957966101694	0.05641395625
9.176657627118644	0.05610936874999999
9.163357966101694	0.05578302499999999
9.150058983050847	0.0554784375
9.136759999999999	0.055195606249999994
9.123458983050849	0.05491277499999999
9.110158644067797	0.0546517
9.096858983050845	0.054390625
9.08356	0.0541730625
9.070261016949152	0.05393374375
9.05696	0.05371618125
9.04365966101695	0.053520374999999995
9.03036	0.0533028125
9.017061016949151	0.053128762499999996
9.003762711864406	0.0529547125
8.990461694915254	0.052802418749999996
8.977161355932203	0.052867687499999996
8.963861694915254	0.052998224999999996
8.950562711864407	0.053172275
8.937263728813559	0.05334632499999999
8.923963389830508	0.053563887500000004
8.910663050847457	0.05397725625
8.897363389830508	0.054608187499999995
8.884065084745762	0.05528263125
8.870766101694915	0.0560005875
8.857465762711865	0.05676205625
8.844165423728812	0.057567037499999994
8.830865762711865	0.058393775
8.817567457627119	0.059264025
8.804269152542373	0.060134275
8.790968813559322	0.0610480375
8.77766847457627	0.0620923375
8.76436881355932	0.06346298125
8.751069830508476	0.06487713749999999
8.73777152542373	0.06633480625
8.724470508474575	0.06781423125
8.711170169491526	0.06933716875
8.697871186440677	0.0708818625
8.684571525423728	0.07247006874999999
8.671272542372881	0.07408003125
8.657972881355931	0.07571175
8.64467254237288	0.07736522499999998
8.63137220338983	0.0790622125
8.618072542372882	0.08075919999999999
8.604773559322034	0.08247794375
8.591473220338981	0.08421844375
8.578172881355933	0.08595894375
8.56487254237288	0.08774295625
8.55157288135593	0.08952696874999999
8.538273898305086	0.09131098124999999
8.524974237288134	0.09311675
8.511673898305084	0.09492251875
8.498373559322033	0.09670653124999999
8.485073898305085	0.09844703125
8.471774915254237	0.10016577499999998
8.458475254237287	0.10181925
8.445174915254237	0.10340745625
8.431874576271186	0.10523498125
8.41857559322034	0.1069972375
8.40527661016949	0.10867246875
8.391975593220337	0.11019540624999999
8.378675254237288	0.11154429375000001
8.365375593220339	0.1127408875
8.35207593220339	0.1137851875
8.338774915254238	0.1146554375
8.325474576271185	0.11535163749999999
8.312174915254236	0.11585203125
8.29887593220339	0.11620013124999999
8.285576949152542	0.11641769375
8.27227661016949	0.11650471875
8.258976271186441	0.1164829625
8.245675932203389	0.11641769375
8.232376271186439	0.1163089125
8.21907593220339	0.11613486249999999
8.205775593220338	0.11589554375000001
8.192475254237287	0.11563446875
8.179174915254237	0.115308125
8.16587593220339	0.11493826875
8.152576949152541	0.11452489999999999
8.139277288135593	0.11411153125
8.12597627118644	0.11367640625
8.112675254237287	0.113219525
8.099373559322034	0.11278439999999999
8.08607254237288	0.11234927499999998
8.072771525423729	0.11191415
8.059471186440678	0.111479025
8.046170847457626	0.1110874125
8.032871186440678	0.1106958
8.019571525423729	0.11032594375
8.006270508474575	0.1099560875
7.992970169491525	0.1096079875
7.979669830508474	0.10925988749999999
7.966369491525422	0.1089988125
7.953069830508475	0.1087377375
7.939770169491526	0.10845490625
7.926468474576272	0.10817207499999999
7.91316813559322	0.10784573125
7.8998677966101685	0.1075193875
7.88656813559322	0.10717128749999999
7.873269152542373	0.10680143125
7.859970169491525	0.10640981874999998
7.846669152542373	0.10599644999999999
7.833368813559321	0.10558308124999999
7.820068474576271	0.10514795625
7.806769491525423	0.10471283125
7.793470508474576	0.10423419375
7.78017220338983	0.10386433749999999
7.766873898305084	0.1035162375
7.753574237288135	0.10318989375
7.740274576271187	0.10284179375
7.726976271186439	0.10253720624999998
7.713677966101694	0.1022108625
7.70038033898305	0.10192803125
7.687082033898305	0.10164519999999999
7.673782372881356	0.10136236874999999
7.660483389830508	0.10110129374999999
7.647184406779662	0.10088373125
7.633886101694916	0.10066616875
7.620585762711864	0.10049211875
7.607286101694915	0.10031806874999999
7.593987118644067	0.10016577499999998
7.5806888135593224	0.10003523749999998
7.567389152542372	0.09992645625
7.554088813559322	0.099817675
7.540789830508474	0.09975240625
7.527490169491524	0.0996871375
7.514191864406779	0.09966538124999999
7.5008942372881355	0.099643625
7.487594576271186	0.09966538124999999
7.474294915254237	0.09970889375
7.460995254237288	0.09977416249999999
7.447696949152542	0.09983943125
7.434397966101694	0.0999482125
7.421097627118643	0.10007875
7.407795254237288	0.10023104375
7.394492881355932	0.10040509375
7.381191864406779	0.1006009
7.367890847457627	0.10118831875
7.354590508474575	0.10184100625
7.3412908474576275	0.10251545000000001
7.327991864406779	0.10321164999999999
7.314690847457626	0.10392960624999999
7.301389830508475	0.10466931874999999
7.288089491525422	0.1054307875
7.274789830508474	0.10623576875
7.261490169491526	0.10706250624999998
7.248191186440677	0.10791099999999999
7.234890169491525	0.10880300624999999
7.221589152542373	0.10971676875
7.208288135593221	0.11067404374999999
7.194987118644066	0.111653075
7.181687457627118	0.1126538625
7.16838779661017	0.11369816249999999
7.15508813559322	0.11474246249999999
7.141789830508475	0.11585203125
7.12849220338983	0.1169616
7.1151898305084735	0.11811468124999999
7.101887457627118	0.11928951875
7.0885864406779655	0.12048611249999999
7.075285423728813	0.1217044625
7.061985762711864	0.12294456875
7.048686101694916	0.124184675
7.035385762711864	0.1254465375
7.0220867796610165	0.1267084
7.008787118644068	0.12797026250000001
6.995486101694914	0.129232125
6.982185762711864	0.1304939875
6.968885423728814	0.13175585
6.9555864406779655	0.13299595625000002
6.942287457627119	0.1342360625
6.928989152542373	0.13547616875
6.915688813559321	0.13669451875000002
6.902389152542373	0.13789111250000002
6.889089491525424	0.13910946249999998
6.875789152542372	0.1402843
6.86248813559322	0.14148089375
6.849185762711864	0.142633975
6.83588406779661	0.14378705625
6.822582372881356	0.144896625
6.809280677966101	0.14598443749999998
6.795976949152541	0.14702873749999998
6.782674576271186	0.14802952500000002
6.76937220338983	0.14898679999999997
6.756071864406779	0.14992231875
6.74277220338983	0.15083608125
6.729472542372881	0.15168457500000002
6.716172203389831	0.15253306875
6.70287186440678	0.15333805
6.689570847457627	0.1540777625
6.676270508474576	0.15479571875
6.662969491525423	0.15549191875
6.649669152542372	0.1561663625
6.63636813559322	0.15681905
6.623067118644068	0.15744998125
6.609766779661016	0.15801564375
6.5964671186440675	0.15855955
6.583167457627119	0.15901643125
6.569868474576271	0.1594298
6.556570169491525	0.15975614375000002
6.543271864406778	0.16003897499999997
6.529971525423728	0.16023478124999999
6.5166725423728815	0.16036531874999999
6.503373559322033	0.16045234375
6.490075254237288	0.1604741
6.4767769491525415	0.1604305875
6.463479322033899	0.16034356249999998
6.450181016949153	0.16019126874999998
6.436882033898304	0.16006073125
6.42358440677966	0.16003897499999997
6.410286779661017	0.15995195
6.396988474576271	0.1598214125
6.383686779661017	0.15966911874999998
6.37038440677966	0.15953858125
6.357082033898306	0.1593862875
6.34378033898305	0.159168725
6.330477966101695	0.15892940625
6.317174237288135	0.15866833125
6.303871186440677	0.15838549999999998
6.290568135593219	0.15805915625
6.277266440677965	0.15771105625
6.263964745762712	0.15736295625
6.250663050847457	0.1569931
6.237361355932204	0.15660148749999997
6.22406033898305	0.156209875
6.210759322033898	0.15581826249999997
6.197458983050847	0.15542665
6.1841586440677965	0.1550350375
6.170858305084746	0.15462166874999997
6.157559322033898	0.15423005625
6.144260338983051	0.15383844375
6.130961355932203	0.15342507499999997
6.117663728813559	0.15305521875
6.104365423728813	0.1527723875
6.091065762711865	0.15270711874999998
6.077766101694915	0.15262009375
6.064465084745763	0.152554825
6.051164745762712	0.1525113125
6.03786440677966	0.15244604374999998
6.02456406779661	0.15240253125
6.0112623728813555	0.15235901875000002
5.997959322033898	0.1523372625
5.984656949152542	0.15231550625
5.971355254237287	0.15231550625
5.9580542372881355	0.15231550625
5.944753220338983	0.15231550625
5.931453559322034	0.1523372625
5.918151864406779	0.1523372625
5.904849491525423	0.1523372625
5.891547796610169	0.15235901875000002
5.8782467796610165	0.15235901875000002
5.864946440677966	0.15235901875000002
5.851646101694915	0.1523372625
5.838345762711865	0.1523372625
5.825046101694915	0.15229375
5.8117471186440675	0.15246780000000001
5.798448135593221	0.1528159
5.785149830508474	0.15309873125
5.771851525423729	0.15338156249999998
5.758551864406779	0.153599125
5.745250847457626	0.15379493125
5.731949830508474	0.15392546875
5.718648813559322	0.15403424999999998
5.70534847457627	0.15409951874999997
5.69204813559322	0.15414303125
5.6787471186440674	0.15412127500000003
5.665444745762712	0.1540777625
5.6521430508474575	0.15396898125
5.638842033898305	0.15383844375
5.625541016949152	0.15366439375000002
5.612240677966102	0.15342507499999997
5.59894033898305	0.15314224375
5.585640677966102	0.15283765624999998
5.572341016949153	0.15244604374999998
5.559042033898304	0.15201091874999997
5.545741694915254	0.15153228124999998
5.532442033898305	0.15098837499999998
5.519142372881355	0.15037920000000002
5.505838644067796	0.14968299999999998
5.492534915254238	0.1489432875
5.47923186440678	0.14813830625
5.465928813559322	0.14724630000000002
5.452626440677966	0.146289025
5.439324067796609	0.14526648125
5.426022372881355	0.1441569125
5.412720677966101	0.14296031875
5.399418983050847	0.14169845625
5.386117288135593	0.14034956875
5.372814915254238	0.1389354125
5.35951186440678	0.13745598750000002
5.346209491525423	0.13588953749999996
5.332907118644067	0.13427957499999998
5.319606101694915	0.13260434375
5.306305084745763	0.13086384375
5.29300406779661	0.12910158749999998
5.279703728813558	0.12729581875
5.266404067796611	0.12546829375
5.253103728813559	0.12364076874999999
5.2398047457627115	0.12181324375
5.226505762711864	0.120007475
5.213206779661016	0.11822346249999999
5.199906440677966	0.11650471875
5.186606779661017	0.1148294875
5.173307118644067	0.113219525
5.16000813559322	0.11169658749999999
5.146709152542373	0.11028243125
5.133410169491525	0.10897705625000001
5.1201111864406785	0.1077804625
5.106812881355932	0.10669264999999999
5.093514576271186	0.10575713124999998
5.0802169491525415	0.10493039374999999
5.066917966101695	0.10425594999999999
5.05361627118644	0.1036902875
5.040314576271186	0.10321164999999999
5.02701220338983	0.10286355
5.013710508474576	0.10255896249999999
5.000408813559321	0.10234139999999999
4.98710779661017	0.10214559375
4.973804745762712	0.1019933
4.960502372881356	0.10188451874999999
4.9472	0.1017757375
4.933898305084745	0.1016887125
4.920596610169492	0.10162344374999999
4.907295593220339	0.101558175
4.893994576271186	0.10151466249999999
4.880693559322034	0.10147115000000001
4.867393898305085	0.10144939374999999
4.854093559322033	0.10142763749999999
4.840793898305084	0.10140588125
4.8274942372881355	0.10138412499999999
4.814193898305084	0.10136236874999999
4.800892881355932	0.10136236874999999
4.787591864406779	0.10134061249999998
4.774291525423729	0.10134061249999998
4.76099186440678	0.10134061249999998
4.74769220338983	0.10134061249999998
4.73439186440678	0.10131885625
4.721091525423728	0.10131885625
4.707791186440677	0.10131885625
4.69449152542373	0.10131885625
4.681192542372881	0.10131885625
4.667890169491526	0.10131885625
4.654588474576271	0.10131885625
4.641287457627119	0.10131885625
4.627986440677965	0.10131885625
4.6146854237288135	0.10131885625
4.601385084745762	0.10131885625
4.588084745762712	0.10131885625
4.574783728813559	0.10131885625
4.5614806779661015	0.10131885625
4.548177627118643	0.10131885625
4.534875254237288	0.10131885625
4.521572881355932	0.10131885625
4.508270508474577	0.10131885625
4.494968813559321	0.10131885625
4.481667118644067	0.10131885625
4.468366101694915	0.10131885625
4.455065084745763	0.10131885625
4.441764745762711	0.10131885625
4.428463728813559	0.10131885625
4.415162711864407	0.10131885625
4.4018616949152545	0.10131885625
4.388561355932203	0.10131885625
4.3752603389830504	0.10131885625
4.36196	0.10131885625
4.34866033898305	0.10131885625
4.335360677966101	0.10131885625
4.322061694915255	0.10131885625
4.308763389830507	0.10131885625
4.2954650847457625	0.10131885625
4.282167457627118	0.10131885625
4.268869830508475	0.10131885625
4.255572881355932	0.10131885625
4.242275932203389	0.10131885625
4.228977627118644	0.10131885625
4.21568	0.10131885625
4.202382372881356	0.10131885625
4.189085423728813	0.10131885625
4.175787118644068	0.10131885625
4.16248813559322	0.10131885625
4.149189152542372	0.10131885625
4.135890847457627	0.10131885625
4.122590508474577	0.10131885625
4.109290847457626	0.10131885625
4.09599186440678	0.10131885625
4.082692881355931	0.10131885625
4.069393220338982	0.10131885625
4.056093559322034	0.10131885625
4.042793898305084	0.10131885625
4.029494915254237	0.10131885625
4.016196610169492	0.10131885625
4.002897627118644	0.10131885625
3.9895979661016945	0.10131885625
3.9762989830508473	0.10131885625
3.962999999999999	0.10131885625
3.949701694915254	0.10131885625
3.9364033898305077	0.10131885625
3.9231044067796605	0.10131885625
3.9098054237288133	0.10131885625
3.8965064406779666	0.10131885625
3.8832081355932204	0.10131885625
3.8699098305084743	0.10131885625
3.856610847457627	0.10131885625
3.84331186440678	0.10131885625
3.8300128813559318	0.10131885625
3.8167145762711865	0.10131885625
3.8034162711864408	0.10131885625
3.7901179661016946	0.10131885625
3.776818305084746	0.10131885625
3.76352	0.10131885625
3.7502210169491526	0.10131885625
3.736923389830508	0.10131885625
3.723624406779661	0.10131885625
3.710325423728814	0.10131885625
3.6970264406779663	0.10131885625
3.6837281355932205	0.10131885625
3.670429830508475	0.10131885625
3.657131525423729	0.10131885625
3.6438318644067795	0.10131885625
3.630532881355932	0.10131885625
3.6172345762711866	0.10131885625
3.603936271186441	0.10131885625
3.590637966101695	0.10131885625
3.5773389830508475	0.10131885625
3.56404	0.10131885625
3.550741694915254	0.10131885625
3.5374433898305084	0.10131885625
3.5241450847457627	0.10131885625
3.5108454237288136	0.10131885625
3.497546440677966	0.10131885625
3.48424813559322	0.10131885625
3.4709498305084745	0.10131885625
3.4576515254237288	0.10131885625
3.444352542372881	0.10131885625
3.431053559322034	0.10131885625
3.4177545762711863	0.10131885625
3.4044562711864406	0.10131885625
3.391157966101695	0.10131885625
3.377858983050847	0.10131885625
3.3645599999999996	0.10131885625
3.351261694915254	0.10131885625
3.337963389830508	0.10131885625
3.324665084745763	0.10131885625
3.311366101694915	0.10131885625
3.2980671186440675	0.10131885625
3.28476813559322	0.10131885625
3.271469830508474	0.10131885625
3.2581715254237285	0.10131885625
3.2448725423728813	0.10131885625
3.2315735593220336	0.10131885625
3.2182745762711864	0.10131885625
3.2049762711864402	0.10131885625
3.1916786440677964	0.10131885625
3.178378983050847	0.10131885625
3.1650799999999997	0.10131885625
3.151781694915254	0.10131885625
3.1384833898305082	0.10131885625
3.1251850847457625	0.10131885625
3.111886101694915	0.10131885625
3.0985871186440677	0.10131885625
3.08528813559322	0.10131885625
3.0719898305084743	0.10131885625
3.0586915254237286	0.10131885625
3.0453925423728814	0.10131885625
3.0320935593220337	0.10131885625
3.018795254237288	0.10131885625
3.0054962711864404	0.10131885625
2.9921986440677966	0.10131885625
2.978899661016949	0.10131885625
2.9656006779661013	0.10131885625
2.952301694915254	0.10131885625
2.9390033898305084	0.10131885625
2.9257050847457626	0.10131885625
2.912406101694915	0.10131885625
2.8991071186440673	0.10131885625
2.8858088135593216	0.10131885625
2.8725098305084744	0.10131885625
2.8592115254237287	0.10131885625
2.845913220338983	0.10131885625
2.8326142372881353	0.10131885625
2.8193152542372877	0.10131885625
2.806016949152542	0.10131885625
2.7927186440677962	0.10131885625
2.7794196610169486	0.10131885625
2.766120677966102	0.10131885625
2.7528216949152546	0.10131885625
2.7395233898305085	0.10131885625
2.7262250847457623	0.10131885625
2.7129267796610166	0.10131885625
2.6996277966101694	0.10131885625
2.6863288135593217	0.10131885625
2.6730298305084745	0.10131885625
2.659731525423729	0.10131885625
2.646433220338983	0.10131885625
2.6331342372881354	0.10131885625
2.619835254237288	0.10131885625
2.606536949152542	0.10131885625
2.5932386440677964	0.10131885625
2.5799403389830506	0.10131885625
2.5666406779661015	0.10131885625
2.553342372881356	0.10131885625
2.540043389830508	0.10131885625
2.5267450847457624	0.10131885625
2.5134467796610167	0.10131885625
2.500147796610169	0.10131885625
2.4868488135593223	0.10131885625
2.473550508474576	0.10131885625
2.460251525423729	0.10131885625
2.4469532203389828	0.10131885625
2.4336542372881356	0.10131885625
2.420355254237288	0.10131885625
2.407056949152542	0.10131885625
2.3937586440677965	0.10131885625
2.3804603389830508	0.10131885625
2.3671613559322036	0.10131885625
2.353862372881356	0.10131885625
2.3405633898305083	0.10131885625
2.3272650847457625	0.10131885625
2.313966779661017	0.10131885625
2.3006677966101696	0.10131885625
2.287368813559322	0.10131885625
2.2740705084745763	0.10131885625
2.2607715254237286	0.10131885625
2.247473220338983	0.10131885625
2.234174915254237	0.10131885625
2.2208759322033895	0.10131885625
2.2075769491525423	0.10131885625
2.1942786440677966	0.10131885625
2.180980338983051	0.10131885625
2.1676813559322032	0.10131885625
2.1543823728813556	0.10131885625
2.14108406779661	0.10131885625
2.1277850847457622	0.10131885625
2.1144867796610165	0.10131885625
2.1011884745762712	0.10131885625
2.0878894915254236	0.10131885625
2.074590508474576	0.10131885625
2.06129220338983	0.10131885625
2.0479932203389826	0.10131885625
2.034694915254237	0.10131885625
2.0213959322033896	0.10131885625
2.0080969491525424	0.10131885625
1.9947986440677963	0.10131885625
1.9815003389830506	0.10131885625
1.968201355932203	0.10131885625
1.9549030508474572	0.10131885625
1.9416040677966102	0.10131885625
1.9283050847457626	0.10131885625
1.9150067796610168	0.10131885625
1.901708474576271	0.10131885625
1.888409491525424	0.10131885625
1.8751105084745763	0.10131885625
1.8618122033898306	0.10131885625
1.8485138983050846	0.10131885625
1.8352149152542374	0.10131885625
1.8219159322033898	0.10131885625
1.808617627118644	0.10131885625
1.7953186440677966	0.10131885625
1.782020338983051	0.10131885625
1.7687220338983052	0.10131885625
1.7554230508474578	0.10131885625
1.74212406779661	0.10131885625
1.7288257627118644	0.10131885625
1.715526779661017	0.10131885625
1.7022284745762712	0.10131885625
1.6889294915254236	0.10131885625
1.6756311864406779	0.10131885625
1.6623322033898305	0.10131885625
1.6490338983050847	0.10131885625
1.635735593220339	0.10131885625
1.6224366101694914	0.10131885625
1.609137627118644	0.10131885625
1.5958386440677965	0.10131885625
1.5825403389830506	0.10131885625
1.569242033898305	0.10131885625
1.5559430508474574	0.10131885625
1.54264406779661	0.10131885625
1.5293457627118643	0.10131885625
1.5160467796610169	0.10131885625
1.5027484745762711	0.10131885625
1.4894494915254235	0.10131885625
1.476151186440678	0.10131885625
1.4628522033898304	0.10131885625
1.4495538983050846	0.10131885625
1.436255593220339	0.10131885625
1.4229566101694915	0.10131885625
1.4096576271186438	0.10131885625
1.3963593220338981	0.10131885625
1.383060338983051	0.10131885625
1.369762033898305	0.10131885625
1.3564630508474578	0.10131885625
1.3431647457627118	0.10131885625
1.3298657627118644	0.10131885625
1.3165674576271187	0.10131885625
1.303268474576271	0.10131885625
1.2899701694915253	0.10131885625
1.276671186440678	0.10131885625
1.2633722033898305	0.10131885625
1.2500738983050845	0.10131885625
1.236775593220339	0.10131885625
1.2234766101694914	0.10131885625
1.210177627118644	0.10131885625
1.1968793220338982	0.10131885625
1.1835803389830508	0.10131885625
1.170282033898305	0.10131885625
1.1569837288135592	0.10131885625
1.1436854237288134	0.10131885625
1.130386440677966	0.10131885625
1.1170874576271186	0.10131885625
1.1037891525423726	0.10131885625
1.0904908474576271	0.10131885625
1.0771925423728814	0.10131885625
1.0638942372881357	0.10131885625
1.0505959322033898	0.10131885625
1.037297627118644	0.10131885625
1.023999322033898	0.10131885625
1.010701694915254	0.10131885625
0.9974033898305085	0.10131885625
0.9841057627118645	0.10131885625
0.9708074576271185	0.10131885625
0.9575091525423729	0.10131885625
0.9442108474576271	0.10131885625
0.930913220338983	0.10131885625
0.9176149152542372	0.10131885625
0.9043166101694914	0.10131885625
0.8910189830508474	0.10131885625
0.8777213559322035	0.10131885625
0.8644230508474575	0.10131885625
0.8511254237288135	0.10131885625
0.8378277966101694	0.10131885625
0.8245301694915255	0.10131885625
0.8112325423728813	0.10131885625
0.7979349152542373	0.10131885625
0.7846372881355932	0.10131885625
0.7713396610169492	0.10131885625
0.758042033898305	0.10131885625
0.744744406779661	0.10131885625
0.7314467796610169	0.10131885625
0.7181491525423729	0.10131885625
0.7048515254237286	0.10131885625
0.6915538983050846	0.10131885625
0.6782562711864407	0.10131885625
0.6649586440677965	0.10131885625
0.6516603389830509	0.10131885625
0.6383627118644067	0.10131885625
0.6250644067796609	0.10131885625
0.611766779661017	0.10131885625
0.5984684745762712	0.10131885625
0.5851701694915254	0.10131885625
0.5718725423728814	0.10131885625
0.5585742372881356	0.10131885625
0.5452759322033898	0.10131885625
0.531977627118644	0.10131885625
0.5186793220338982	0.10131885625
0.5053810169491525	0.10131885625
0.4920827118644067	0.10131885625
0.47878440677966105	0.10131885625
0.4654861016949152	0.10131885625
0.4521877966101695	0.10131885625
0.43888881355932197	0.10131885625
0.4255905084745763	0.10131885625
0.41229220338983047	0.10131885625
0.39899322033898305	0.10131885625
0.38569491525423727	0.10131885625
0.3723959322033898	0.10131885625
0.359097627118644	0.10131885625
0.34579864406779653	0.10131885625
0.33249898305084746	0.10131885625
0.3192	0.10131885625
0.30590033898305086	0.10131885625
0.2926013559322034	0.10131885625
0.2793016949152542	0.10131885625
0.26600271186440677	0.10131885625
0.2527030508474576	0.10131885625
0.23940338983050843	0.10131885625
0.2261037288135593	0.10131885625
0.21280406779661018	0.10131885625
0.199504406779661	0.10131885625
0.18620406779661017	0.10131885625
0.17290440677966099	0.10131885625
0.15960406779661016	0.10131885625
0.146304406779661	0.10131885625
0.13300406779661017	0.10131885625
0.11970372881355931	0.10131885625
0.10640338983050847	0.10131885625
0.09310305084745762	0.10131885625
0.07980271186440677	0.10131885625
0.06650237288135592	0.10131885625
0.053202033898305086	0.10131885625
0.039901694915254235	0.10131885625
0.02660067796610169	0.10131885625
0.013300338983050846	0.10131885625
0.0	0.10131885625


==> figures/update_mfcPaper_valBubScreen/poly_ee.dat <==
time	p_ensemble
0.0	0.101325
0.013300176290782834	0.101325
0.026600352581565668	0.101325
0.039899535432231174	0.101325
0.05319971172301401	0.101325
0.06649988801379685	0.101325
0.07980006430457967	0.101325
0.09310024059536251	0.101325
0.10639942344602803	0.101325
0.11969959973681085	0.101325
0.1329997760275937	0.101325
0.14629995231837653	0.101325
0.15960012860915934	0.101325
0.17289931145982487	0.101325
0.18619948775060774	0.101325
0.19949966404139052	0.101325
0.21279984033217333	0.101325
0.22609902318283887	0.101325
0.2393991994736217	0.101325
0.25269937576440454	0.101325
0.2659995520551874	0.101325
0.2792997283459702	0.101325
0.2925989111966357	0.101325
0.3058990874874185	0.101325
0.319198270338084	0.101325
0.33249645974863223	0.101325
0.34579564259929774	0.101325
0.3590948254499633	0.101325
0.37239400830062874	0.101325
0.38569219771117697	0.101325
0.3989913805618424	0.101325
0.4122895699723906	0.101325
0.4255887528230561	0.101325
0.4388869422336043	0.101325
0.4521861250842698	0.101325
0.465484314494818	0.101325
0.47878250390536614	0.101325
0.49208069331591436	0.101325
0.5053788827264625	0.101325
0.5186770721370108	0.101325
0.5319742681074415	0.101325
0.5452724575179898	0.101325
0.558570646928538	0.101325
0.571868836339086	0.101325
0.585166032309517	0.101325
0.598464221720065	0.101325
0.6117624111306132	0.101325
0.6250596071010442	0.101325
0.6383577965115922	0.101325
0.6516549924820232	0.101325
0.6649531818925715	0.101325
0.6782503778630021	0.101325
0.6915485672735504	0.101325
0.7048457632439813	0.101325
0.7181439526545295	0.101325
0.7314411486249602	0.101325
0.7447393380355085	0.101325
0.7580365340059393	0.101325
0.7713347234164876	0.101325
0.7846319193869183	0.101325
0.7979301087974665	0.101325
0.8112273047678973	0.101325
0.8245254941784456	0.101325
0.8378236835889936	0.101325
0.8511218729995418	0.101325
0.8644200624100902	0.101325
0.8777172583805208	0.101325
0.8910154477910691	0.101325
0.9043136372016173	0.101325
0.9176118266121656	0.101325
0.9309100160227137	0.101325
0.9442082054332618	0.101325
0.9575063948438101	0.101325
0.9708045842543582	0.101325
0.9841027736649063	0.101325
0.9974009630754546	0.101325
1.0106991524860027	0.101325
1.0239973418965507	0.101325
1.0372965247472163	0.101325
1.0505947141577645	0.101325
1.063892903568313	0.101325
1.0771920864189781	0.101325
1.0904902758295265	0.101325
1.1037884652400747	0.101325
1.1170876480907401	0.101325
1.1303858375012883	0.101325
1.143685020351954	0.101325
1.156983209762502	0.101325
1.1702823926131676	0.101325
1.1835805820237157	0.101325
1.196878771434264	0.101325
1.2101779542849294	0.101325
1.223477137135595	0.101325
1.2367753265461432	0.101325
1.2500735159566911	0.101325
1.2633726988073568	0.101325
1.276670888217905	0.101325
1.2899700710685706	0.101325
1.3032682604791186	0.101325
1.3165674433297843	0.101325
1.3298656327403322	0.101325
1.3431648155909979	0.101325
1.356463005001546	0.101325
1.3697621878522115	0.101325
1.3830603772627597	0.101325
1.3963595601134253	0.101325
1.4096577495239733	0.101325
1.422956932374639	0.101325
1.436255121785187	0.101325
1.4495533111957353	0.101325
1.4628524940464007	0.101325
1.4761506834569487	0.101325
1.4894498663076143	0.101325
1.50274904915828	0.101325
1.516047238568828	0.101325
1.5293454279793763	0.101325
1.5426446108300418	0.101325
1.55594280024059	0.101325
1.5692419830912556	0.101325
1.5825401725018036	0.101325
1.5958393553524692	0.101325
1.6091375447630172	0.101325
1.6224367276136828	0.101325
1.6357349170242308	0.101325
1.6490340998748965	0.101325
1.6623322892854444	0.101325
1.6756304786959928	0.101325
1.6889296615466585	0.101325
1.7022288443973237	0.101325
1.715527033807872	0.101325
1.7288252232184202	0.101325
1.7421244060690857	0.101325
1.7554225954796339	0.101325
1.7687217783302993	0.101325
1.7820199677408475	0.101325
1.7953191505915131	0.101325
1.808617340002061	0.101325
1.8219165228527268	0.101325
1.8352147122632747	0.101325
1.8485138951139404	0.101325
1.8618120845244888	0.101325
1.875110273935037	0.101325
1.8884094567857024	0.101325
1.901708639636368	0.101325
1.9150068290469162	0.101325
1.9283050184574644	0.101325
1.9416042013081298	0.101325
1.954902390718678	0.101325
1.9682015735693434	0.101325
1.9814997629798916	0.101325
1.994798945830557	0.101325
2.0080971352411057	0.101325
2.021396318091771	0.101325
2.0346945075023193	0.101325
2.0479936903529845	0.101325
2.0612918797635325	0.101325
2.074590069174081	0.101325
2.087889252024746	0.101325
2.101188434875412	0.101325
2.1144866242859597	0.101325
2.127784813696508	0.101325
2.141083996547174	0.101325
2.1543821859577217	0.101325
2.167681368808388	0.101325
2.180980551659053	0.101325
2.1942787410696014	0.101325
2.2075769304801494	0.101325
2.2208761133308146	0.101325
2.234174302741363	0.101325
2.247473485592028	0.101325
2.2607716750025766	0.101325
2.274069864413125	0.101325
2.28736904726379	0.101325
2.3006682301144554	0.101325
2.313966419525004	0.101325
2.32726560237567	0.101325
2.3405637917862174	0.101325
2.353861981196766	0.101325
2.3671611640474315	0.101325
2.380460346898097	0.101325
2.393758536308645	0.101325
2.407056725719193	0.101325
2.4203559085698587	0.101325
2.4336540979804067	0.101325
2.4469532808310723	0.101325
2.4602514702416207	0.101325
2.4735506530922864	0.101325
2.4868488425028343	0.101325
2.5001480253535	0.101325
2.5134472082041657	0.101325
2.5267453976147136	0.101325
2.5400435870252616	0.101325
2.55334177643581	0.101325
2.566640959286475	0.101325
2.5799401421371413	0.101325
2.593238331547689	0.101325
2.606536520958237	0.101325
2.6198357038089024	0.101325
2.633133893219451	0.101325
2.6464330760701165	0.101325
2.6597312654806644	0.101325
2.67303044833133	0.101325
2.6863286377418785	0.101325
2.6996278205925437	0.101325
2.7129270034432094	0.101325
2.7262251928537573	0.101325
2.7395233822643057	0.101325
2.7528215716748536	0.101325
2.7661207545255193	0.101325
2.7794199373761845	0.101325
2.792718126786733	0.101325
2.806016316197281	0.101325
2.8193154990479465	0.101325
2.832613688458495	0.101325
2.84591287130916	0.101325
2.859212054159826	0.101325
2.872510243570374	0.101325
2.885808432980922	0.101325
2.899107615831588	0.101325
2.912406798682253	0.101325
2.9257049880928014	0.101325
2.93900317750335	0.101325
2.9523013669138973	0.101325
2.9656005497645634	0.101325
2.9788997326152287	0.101325
2.992197922025777	0.101325
3.0054961114363254	0.101325
3.0187952942869907	0.101325
3.032093483697539	0.101325
3.0453926665482047	0.101325
3.05869184939887	0.101325
3.0719900388094183	0.101325
3.0852882282199663	0.101325
3.098587411070631	0.101325
3.11188560048118	0.101325
3.1251847833318456	0.101325
3.1384829727423935	0.101325
3.1517811621529415	0.101325
3.165080345003607	0.101325
3.178379527854273	0.101325
3.1916787107049385	0.101325
3.2049769001154864	0.101325
3.2182750895260344	0.101325
3.2315732789365823	0.101325
3.244872461787248	0.101325
3.2581716446379136	0.101325
3.2714698340484616	0.101325
3.2847680234590104	0.101325
3.298067206309675	0.101325
3.3113653957202236	0.101325
3.324664578570889	0.101325
3.337962767981437	0.101325
3.3512619508321024	0.101325
3.364560140242651	0.101325
3.377859323093317	0.101325
3.3911585059439826	0.101325
3.4044566953545305	0.101325
3.417754884765078	0.101325
3.431053074175627	0.101325
3.444352257026292	0.101325
3.4576514398769578	0.101325
3.470949629287506	0.101325
3.484247818698054	0.101325
3.49754700154872	0.101325
3.5108451909592677	0.101325
3.5241443738099334	0.101325
3.5374435566605986	0.101325
3.550741746071147	0.101325
3.564039935481695	0.101325
3.5773391183323606	0.101325
3.5906383011830263	0.101325
3.6039364905935742	0.101325
3.617234680004122	0.101325
3.6305328694146706	0.101325
3.643832052265336	0.101325
3.6571312351160015	0.101325
3.6704294245265494	0.101325
3.683727613937098	0.101325
3.697026796787764	0.101325
3.7103249861983114	0.101325
3.7236241690489775	0.101325
3.7369233518996423	0.101325
3.750221541310191	0.101325
3.7635197307207395	0.101325
3.7768189135714048	0.101325
3.7901180964220695	0.101325
3.8034162858326184	0.101325
3.8167144752431668	0.101325
3.8300136580938324	0.101325
3.8433118475043804	0.101325
3.8566090434748115	0.101325
3.8699002788045376	0.101325
3.8831925075743827	0.101325
3.896484736344226	0.101325
3.9097769651140704	0.101325
3.9230691938839146	0.101325
3.936362416093876	0.101325
3.949655638303838	0.101325
3.962948860513799	0.101325
3.976242082723761	0.101325
3.9895362983738405	0.101325
4.002830514023919	0.101325
4.016124729673997	0.101325
4.029419938764194	0.101325
4.04271514785439	0.101325
4.056010356944586	0.101325
4.0693065594749	0.101325
4.082602762005213	0.10132500101324998
4.095898964535526	0.10132500101324998
4.109196160505958	0.10132500202650001
4.1224933564763875	0.10132500303975
4.135791545886936	0.10132500303975
4.149089735297484	0.10132500405299999
4.16238891814815	0.10132500506624999
4.175687107558699	0.1013250060795
4.188987283849482	0.10132500709275
4.202286466700147	0.101325008106
4.21558664299093	0.10132500911924999
4.228887812721831	0.10132501013249999
4.242186995572495	0.10132501114575
4.255487171863278	0.10132501215899999
4.268786354713943	0.10132501317225
4.282087524444843	0.1013250141855
4.295387700735627	0.10132501621199998
4.3086888704665265	0.1013250182385
4.321990040197427	0.10132502026499998
4.335290216488209	0.101325024318
4.34859138621911	0.10132503039749999
4.361891562509893	0.10132503850349998
4.375191738800675	0.10132505066250001
4.388491915091459	0.10132506586125001
4.401792091382242	0.101325085113
4.415092267673024	0.10132511145749999
4.428393437403924	0.10132514489475
4.441694607134824	0.10132518846449999
4.454994783425607	0.10132524318
4.46829495971639	0.10132531309425001
4.481595136007173	0.10132540124699999
4.494896305738074	0.10132551270449998
4.5081974754689735	0.10132565151975
4.521497651759756	0.10132582478550001
4.5347978280505385	0.101326041621
4.5480980043413215	0.10132631215874999
4.561399174072222	0.10132664957100002
4.574700343803123	0.10132706702999998
4.588000520093905	0.10132758682725
4.601300696384687	0.10132823125425
4.61460087267547	0.10132902868199999
4.627902042406371	0.1013300155875
4.641203212137271	0.10133123452724999
4.654503388428054	0.10133274021675
4.667803564718836	0.10133459649074998
4.681104734449737	0.10133688440924998
4.69440491074052	0.10133969820449998
4.70770608047142	0.10134315541349999
4.721006256762203	0.10134739991775
4.734306433052986	0.10135260295649999
4.747607602783886	0.10135897427249999
4.760908772514786	0.10136676717825
4.774209942245686	0.10137628767524999
4.787510118536469	0.10138790559974999
4.800810294827252	0.10140206374199999
4.814110471118035	0.10141929405825
4.827411640848935	0.101440234896
4.840712810579835	0.10146565936499999
4.854012986870617	0.10149650674799998
4.867313163161401	0.10153393113675
4.880614332892301	0.10157934196199998
4.8939155026232	0.10163444958974999
4.9072166723541	0.1017013271295
4.920516848644883	0.10178242867274999
4.933817024935666	0.10188055788225
4.947118194666567	0.10199884975349999
4.960419364397467	0.102141014808
4.97371954068825	0.10231211118974999
4.9870207104191495	0.10251974739299999
5.0003208867099325	0.10277498912099998
5.013622056440832	0.10309186583325
5.026923226171733	0.10348558235924998
5.040223402462516	0.10397060081625
5.053523578753299	0.10455900319724999
5.0668247484841995	0.10525919846399998
5.080125918215099	0.10607575536075001
5.093427087945999	0.10701031028625
5.106727264236782	0.10806226035675
5.120027440527565	0.10922878063125
5.133328610258465	0.1105047957405
5.146629779989365	0.11188320685499999
5.159930949720266	0.11335521997800001
5.173231126011049	0.1149106296555
5.186531302301831	0.11653808140800001
5.199832472032732	0.11822535341399999
5.213133641763632	0.11995963920675001
5.226434811494531	0.12172781821199997
5.239734987785313	0.12351672527249997
5.253036157516214	0.12531340092075
5.266336333806996	0.12710531632049998
5.279637503537897	0.1288805911155
5.2929386732687975	0.13062816669525
5.3062388495595805	0.1323379662885
5.31954001929048	0.13400102060625
5.332841189021381	0.13560956207400002
5.346142358752282	0.13715707650749998
5.359442535043065	0.13863833553675
5.372743704773964	0.14004938546024998
5.386043881064746	0.14138750975475
5.399345050795647	0.1426511652405
5.412646220526547	0.14383989798150001
5.42594639681733	0.14495423081475
5.4392475665482305	0.14599554581325
5.452548736279129	0.14696595357675
5.465849906010029	0.1478681463105
5.479150082300813	0.14870526812925
5.492451252031713	0.149480768136
5.505751428322497	0.15019826869949998
5.519052598053396	0.15086144994374998
5.532353767784297	0.151473932211
5.545654937515197	0.15203918284275
5.55895511380598	0.15256044018599998
5.57225628353688	0.15304064671875
5.58555745326778	0.15348241257299997
5.59885862299868	0.15388798716375002
5.612158799289463	0.15425925412275
5.625459969020363	0.15459773636475
5.6387611387512635	0.154904630538
5.6520613150420465	0.15518083235549998
5.665362484772947	0.15542699232375
5.678663654503846	0.155643565392
5.691963830794629	0.155830874787
5.70526500052553	0.15598916368875
5.718566170256429	0.156118662105
5.73186733998733	0.15621963956025
5.745167516278112	0.15629245069199998
5.758468686009013	0.15633757578075
5.771769855739913	0.15635565418725
5.785071025470813	0.1563474965115
5.798371201761595	0.15631409067225
5.811672371492496	0.15625660494674998
5.824973541223396	0.15617636365275
5.8382747109542965	0.156074820804
5.8515748872450795	0.15595352667299997
5.86487605697598	0.15581408118149997
5.878177226706879	0.15565809539699998
5.891477402997663	0.1554871378305
5.904778572728563	0.15530268782700002
5.9180797424594624	0.15510610111499998
5.931379918750245	0.15489857839575
5.944681088481146	0.15468112278675
5.957982258212047	0.15445454286149998
5.971283427942946	0.15421944251699998
5.984583604233729	0.153976189563
5.997884773964628	0.15372488633775
6.011185943695529	0.15346539706575
6.024487113426429	0.1531973468445
6.037787289717213	0.15292020371775
6.0510884594481125	0.152633349603
6.064389629179012	0.15233608333124998
6.077690798909913	0.15202762368674996
6.090990975200696	0.15170716310925
6.104292144931596	0.151373839323
6.117593314662495	0.15102676776075
6.130894484393395	0.15066513984899998
6.144194660684178	0.15028831116074998
6.157495830415079	0.14989584599849998
6.170796006705861	0.14948748395699998
6.184097176436762	0.1490630639295
6.197398346167661	0.14862247952475
6.210699515898562	0.14816568109349998
6.223999692189345	0.14769267674174996
6.237300861920246	0.1472035069995
6.2506020316511455	0.14669823266175
6.263903201382046	0.14617691351025
6.277203377672829	0.145639561704
6.29050454740373	0.14508609516975002
6.303805717134629	0.14451631429725
6.3171058934254125	0.14392990193925
6.330407063156311	0.14332644266324998
6.343708232887212	0.14270543997675
6.357008409177994	0.14206634064524998
6.370309578908895	0.1414085519175
6.3836107486397955	0.140731459764
6.3969109249305784	0.1400344511685
6.410212094661478	0.13931693945925
6.423513264392379	0.13857839774625
6.43681344068316	0.13781839539825
6.450114610414061	0.13703662236074998
6.463415780144961	0.136232917527
6.476715956435744	0.13540728798975
6.490017126166645	0.1345599141075
6.503317302457427	0.13369115457074998
6.516618472188327	0.132801542349
6.529907720637819	0.13189177455825
6.543175113404731	0.13096270334174998
6.556442506171642	0.1300153135785
6.569710892378669	0.12905070059175
6.582979278585698	0.1280700438045
6.5962486582328435	0.12707458140824998
6.609520024760225	0.126065581992
6.622791391287604	0.12504431009175
6.636065738135336	0.12401200693875
6.649341078423185	0.12296986107524999
6.662618405591272	0.121918994169
6.675898713079707	0.1208604498675
6.689181007448378	0.11979518569200001
6.70246330181705	0.11872407405075
6.715747583065955	0.11764790527875
6.729033851195095	0.11656739574374998
6.742320119324235	0.11548320000524999
6.755607380893492	0.11439592601324998
6.768895635902868	0.11330615233349998
6.782184884352359	0.11221444638599999
6.795474132801853	0.11112139585575
6.808765368131579	0.11002761882525
6.822056603461307	0.1089338002515
6.835349825671267	0.10784070412499999
6.848644041321346	0.106749194748
6.861938256971426	0.105660254973
6.875233466061622	0.10457499329549999
6.888529668591935	0.10349465702624998
6.901825871122248	0.10242062823824999
6.915123067092679	0.10135442781974999
6.92842026306311	0.10029770331525
6.941717459033542	0.09925222588575
6.955014655003971	0.0982198649775
6.96831284441452	0.09720258021599999
6.981611033825069	0.09620239100849999
6.994909223235616	0.09522135222599999
7.008207412646165	0.09426153089849999
7.02150659549683	0.0933249717645
7.034805778347496	0.09241366991325001
7.048105954638278	0.0915295454535
7.06140613092906	0.09067441007625
7.074706307219843	0.08984994881624998
7.088007476950744	0.08905769573399999
7.1013096401217615	0.0882990166905
7.11461180329278	0.08757510124125
7.127913966463797	0.086886953517
7.141217123074932	0.08623539425025
7.154520279686065	0.08562106482825001
7.167823436297201	0.0850444374255
7.181127586348453	0.08450583526875
7.194430742959589	0.0840054508755
7.2077358864509575	0.08354336935875
7.22104003650221	0.08311959679799999
7.234344186553462	0.08273408658375
7.247649330044831	0.08238676474875
7.260955466976318	0.0820775563125
7.274260610467688	0.08180640757274998
7.287566747399175	0.0815732982645
7.300872884330661	0.08137825878525
7.314179021262149	0.08122136918175
7.327486151633752	0.08110276421625
7.3407932820053565	0.08102262019425
7.354101405817079	0.08098114381874999
7.367408536188682	0.08097855395174999
7.380716660000402	0.08101505729625
7.3940247838121245	0.0810908250915
7.407332907623846	0.081205964742
7.420641031435567	0.081360497526
7.433949155247289	0.08155433123775
7.447257279059011	0.08178724498875
7.460565402870731	0.08205886894274998
7.473873526682453	0.08236868431575
7.4871816504941755	0.08271601223024999
7.500489774305896	0.08310002688749998
7.513798891557736	0.08351975860725
7.527108008809574	0.08397411611925
7.540417126061412	0.08446190480175
7.5537262433132515	0.0849818469465
7.567035360565091	0.085532611143
7.580345471257046	0.08611283153025
7.593655581949004	0.08672113008824998
7.606965692640959	0.08735613386324999
7.620275803332915	0.08801648510025001
7.633586907464988	0.08870084732249998
7.646897018156944	0.08940790634474999
7.660207128848901	0.09013635811424998
7.673517239540857	0.09088489249875
7.686827350232813	0.091652179101
7.700137460924769	0.09243684294074998
7.713447571616725	0.09323745026925
7.726757682308681	0.094052495397
7.740066799560519	0.09488038245524999
7.753368962731537	0.09571941222375
7.766670132462437	0.09656778517049999
7.779973289073572	0.09742360753125
7.79327843256494	0.0982849277865
7.806579602295842	0.09914977313849999
7.819880772026742	0.10001620321349998
7.83318293519776	0.10088237490975
7.84648708524901	0.10174661231174999
7.859791235300265	0.10260748471049999
7.8730904181509285	0.10346389070325
7.886392581321947	0.10431513824024999
7.899695737933082	0.10516100744625
7.913000881424452	0.10600180229624999
7.926301057715234	0.106838368854
7.939602227446134	0.10767209729850001
7.95290439061715	0.10850488342049999
7.966208540668403	0.10933906681424999
7.979512690719655	0.11017733461875
7.992811873570321	0.11102257560975
8.006113043301221	0.11187768464249999
8.01941520647224	0.11274533467049999
8.03272034996361	0.11362773863175
8.04602151969451	0.11452638701699999
8.059321695985291	0.11544180975599998
8.072622865716191	0.116373412071
8.085927015767442	0.11731931539649999
8.099232159258815	0.11827615675575
8.112530348669361	0.11923901479349998
8.125831518400261	0.120201470571
8.139133681571279	0.121155619725
8.152437831622532	0.12209219304449999
8.165739994793547	0.12300120292425001
8.179039177644214	0.12387237399599998
8.192340347375113	0.1246942757865
8.205643503986249	0.1254537593505
8.21894864747762	0.12613885313925
8.2322488237684	0.12674023727925
8.245548006619066	0.12724982502225
8.258850169790085	0.127659128373
8.27215332640122	0.12795883657725
8.285458469892589	0.1281348310095
8.298756659303137	0.12816905758125
8.31205683559392	0.12804985277175
8.325358998764937	0.12777323552175002
8.33866314881619	0.12733907512200002
8.351965311987207	0.126754729794
8.365264494837874	0.1260305498865
8.378565664568772	0.125171141634
8.39186782773979	0.12418110113849998
8.405172971231158	0.12307029441525
8.418473147521942	0.1218507071985
8.431772330372608	0.12053564751374998
8.445073500103508	0.11913887934899998
8.458376656714643	0.11767296193799999
8.471680806765894	0.1161494696355
8.484978996176444	0.114579542112
8.498279172467225	0.11297373236625
8.511580342198126	0.1113421536465
8.524883498809261	0.109694432841
8.538185661980279	0.108039345708
8.551483851390826	0.1063846334775
8.56478402768161	0.104737046421
8.57808519741251	0.10310242997775
8.591389347463762	0.1014858412785
8.604687536874309	0.099891648444
8.617985726284857	0.09832359137999999
8.631285902575643	0.096784841559
8.644588065746657	0.0952780557225
8.657891222357794	0.09380542046399999
8.671188418328224	0.09236870593125
8.684486607738773	0.09096931952849999
8.697787777469673	0.0896083586055
8.71108994064069	0.08828665808024999
8.724391110371592	0.08700483198225
8.737689299782138	0.08576330384999999
8.750987489192685	0.08456233206225
8.764288658923586	0.08340203516924999
8.777590822094604	0.0822824111445
8.79089000494527	0.08120336068949999
8.8041872009157	0.08016470243250001
8.817486383766365	0.07916619218024999
8.830787553497265	0.07820754419625
8.844089716668284	0.07728844741275
8.857387906078833	0.0764085846825
8.870686095489381	0.075567650004
8.883986271780161	0.07476536372024999
8.897287441511063	0.07400148569099999
8.910590598122196	0.073275828465
8.923889780972864	0.07258826639924999
8.937187970383413	0.0719387417385
8.950488146674195	0.07132726664175
8.963790309845212	0.07075391406299998
8.97709247301623	0.0702188106585
8.990390662426778	0.06972211854825
9.003689845277442	0.06926402011725001
9.016990021568224	0.068844691671
9.030292184739244	0.068464293303
9.04359434791026	0.06812294660325001
9.056893530760927	0.0678206829825
9.070193707051711	0.06755741732774999
9.083494876782611	0.06733298143949999
9.096797039953627	0.067147108833
9.110099203124644	0.06699929997599999
9.12339838597531	0.0668888010105
9.136698562266092	0.06681471115725
9.149999731996994	0.0667759776495
9.163302888608127	0.06677133595125
9.176604058339029	0.06679942830749999
9.189903241189693	0.06685888176449999
9.203204410920595	0.0669483598455
9.216505580651493	0.06706668819375
9.229809730702746	0.06721271879699998
9.243110900433647	0.06738507971475
9.256411076724428	0.0675822409395
9.269711253015211	0.06780272312624999
9.283014409626347	0.06804517358625001
9.296317566237482	0.068308321704
9.309618735968382	0.06859091003625
9.322918912259164	0.06889165378199999
9.336220081990064	0.06920926915349998
9.349523238601199	0.06954250985325
9.362827388652452	0.069890203551
9.376126571503118	0.07025124073799999
9.389427741234016	0.07062455851499999
9.402728910964916	0.07100914059225
9.416032067576051	0.07140402843525
9.429336217627304	0.071808346596
9.442637387358205	0.07222131588524999
9.455938557089105	0.07264225641224999
9.469240720260121	0.073070600757
9.482543876871256	0.07350588586425
9.495846040042274	0.0739477570965
9.509147209773174	0.07439595708824999
9.522448379504075	0.07485031257375
9.535750542675093	0.07531071918825
9.549053699286226	0.07577712221624999
9.562354869017126	0.07624949328675
9.575656038748027	0.07672780504199998
9.588958201919045	0.077212004793
9.602260365090062	0.07770198918824998
9.615563521701198	0.07819757786925
9.628865684872213	0.07869848611275
9.642166854603113	0.079204305579
9.655468024334015	0.07971448506
9.668770187505032	0.08022831730725
9.682073344116167	0.08074493700525
9.69537352040695	0.08126331570525
9.708674690137851	0.0817822749975
9.721976853308867	0.08230050069674999
9.735278023039767	0.08281656614699999
9.748577205890433	0.083328962619
9.761877382181218	0.08383613173424999
9.775178551912116	0.08433650599499999
9.788479721643018	0.08482854931424999
9.801781884814034	0.0853107965325
9.815083054544935	0.085781894961
9.828383230835716	0.0862406398455
9.841683407126501	0.08668600273725
9.854982589977165	0.08711716087724998
9.868281772827832	0.0875335103685
9.881581949118614	0.08793467732174999
9.894882125409396	0.088320515829
9.908183295140295	0.08869110087075
9.921484464871197	0.08904671413050001
9.934785634602095	0.08938781967674998
9.948088791213232	0.08971503559199999
9.961392941264483	0.09002909952225001
9.97469907819597	0.0903308342265
9.988006208567576	0.09062110806
10.001315325819414	0.09090079647075
10.014627423391604	0.09117074856225
10.02794051440391	0.0914317546695
10.041255592296455	0.09168452204099999
10.054572657069233	0.09192965254725001
10.067890715282127	0.09216762849525
10.081210760375257	0.0923988004695
10.094532792348621	0.09262338834525
10.107854824321986	0.092841483315
10.121155000612768	0.09305305700775
10.134453190023317	0.09325798074075001
10.147752372873981	0.09345604679775
10.16105056228453	0.093646988694
10.174349745135194	0.09383050954725
10.187648927985862	0.09400630943550001
10.20094711739641	0.09417411072825
10.214246300247074	0.09433367733824999
10.22754548309774	0.09448484005275
10.240844665948405	0.09462750767925
10.254143848799071	0.09476168629724999
10.267443031649737	0.0948874802715
10.280742214500401	0.09500510035799999
10.294041397351066	0.09511485559800001
10.307340580201732	0.09521715027824998
10.320639763052398	0.0953124616395
10.333938945903064	0.09540132467775
10.34723812875373	0.09548430681299999
10.36053830504451	0.09556199370375
10.373837487895177	0.095634973035
10.387136670745843	0.0957038274255
10.400436847036627	0.09576910605674999
10.413736029887291	0.0958312861695
10.427036206178075	0.0958907396265
10.440335389028741	0.09594770454149999
10.453634571879405	0.09600227210699999
10.466934748170189	0.09605438051474999
10.480233931020853	0.09610383522075
10.493534107311637	0.09615032211749999
10.506833290162302	0.0961934379315
10.520132473012966	0.09623270238225
10.533432649303752	0.096267581487
10.546731832154418	0.096297508839
10.560032008445198	0.09632190384599999
10.573331191295864	0.09634019402175001
10.586631367586646	0.09635183221125
10.599930550437312	0.09635630672325
10.613230726728096	0.096353160582
10.62652990957876	0.096342006726
10.639830085869544	0.096322552326
10.653129268720209	0.09629460587774999
10.666429445010992	0.09625806605625
10.679729621301775	0.09621288523875
10.693028804152439	0.09615905126624999
10.706328980443223	0.09609657629775
10.719629156734005	0.096025516062
10.732929333024789	0.095946004308
10.74622950931557	0.0958583136
10.759529685606356	0.09576287456924999
10.772829861897138	0.095659947621
10.78613003818792	0.09554965637174999
10.799430214478704	0.095433798327
10.812730390769485	0.09531269772675
10.82603056706027	0.0951868632225
10.83933173679117	0.095057213832
10.852631913081952	0.09492423996824999
10.865932089372736	0.0947883601035
10.879232265663516	0.094649919756
10.892532441954302	0.0945090111315
10.9058336116852	0.09436579533674999
10.919133787975984	0.0942208590435
10.932433964266767	0.09407491152675
10.945734140557548	0.09392901365925001
10.959034316848332	0.09378372576825
10.972334493139114	0.09363945112724999
10.985634669429897	0.09349711787324999
10.99893484572068	0.0933574322415
11.012235022011463	0.0932210082615
11.025534204862128	0.09308840930025
11.038834381152911	0.09296015008875
11.052134557443694	0.09283670178824999
11.065434733734477	0.09271849097700001
11.078734910025261	0.09260590775625
11.092034092875926	0.09249929967074999
11.105334269166708	0.09239896866899999
11.118634445457491	0.09230517312974999
11.131934621748274	0.0922181217825
11.14523380459894	0.0921379818135
11.158533980889722	0.092064871773
11.171833163740386	0.09199887170774998
11.185133340031172	0.09194001809475
11.198432522881836	0.09188830992074999
11.21173269917262	0.09184371476175
11.225031882023286	0.09180617384925
11.238332058314066	0.09177560814975
11.25163124116473	0.091751923431
11.264931417455516	0.09173501836800001
11.278230600306182	0.09172479163575
11.291530776596964	0.091721144949
11.304830952887746	0.09172399015499999
11.318130135738413	0.09173325024675
11.331430312029196	0.0917488654425
11.34472949487986	0.0917707881195
11.358029671170643	0.09179898788025
11.371328854021309	0.091833445473
11.384629030312091	0.09187415279175
11.397928213162757	0.091921103757
11.411228389453541	0.091974291276
11.424528565744323	0.09203370318974999
11.437827748594987	0.09209931214049999
11.451127924885771	0.09217107151875
11.464428101176553	0.09224891141025
11.477728277467337	0.09233273150325
11.491027460318003	0.09242239602225
11.504327636608783	0.092517737781
11.517627812899567	0.09261854906325
11.53092798919035	0.09272458871549999
11.544228165481135	0.09283558214700001
11.557528341771917	0.092951222343
11.5708285180627	0.0930711769575
11.5841296877936	0.09319509641925
11.597429864084384	0.09332261393174998
11.610730040375165	0.09345335763225
11.624030216665949	0.09358695363149999
11.63733039295673	0.09372303614625
11.65063156268763	0.09386124749925
11.663931738978414	0.094001249265
11.677231915269196	0.09414272226975
11.690532091559978	0.09428537064449999
11.703832267850764	0.09442892283825
11.717133437581662	0.09457313465774998
11.730433613872446	0.09471778420125
11.743733790163228	0.09486267489825
11.757033966454012	0.09500763246975
11.770334142744794	0.09515250087525
11.783635312475694	0.09529713825975
11.796935488766477	0.09544142100674999
11.81023566505726	0.0955852325925
11.823535841348043	0.09572846865224999
11.836836017638825	0.0958710298875
11.850136193929607	0.09601282510575
11.863436370220391	0.09615376919399998
11.876736546511175	0.096293784132
11.890036722801957	0.09643279493925
11.903337892532857	0.09657073676774999
11.91663806882364	0.09670755186225
11.929938245114421	0.09684318753375
11.943238421405207	0.09697760122575
11.956538597695987	0.09711075544799999
11.96983877398677	0.09724262081624999
11.983138950277553	0.0973731689595
11.996440120008453	0.09750237555975
12.009740296299237	0.09763021629899998
12.02304047259002	0.09775666077975
12.036340648880802	0.097881676578
12.049641818611702	0.0980052180975
12.062941994902484	0.09812723264925
12.076242171193268	0.09824765335874999
12.08954234748405	0.098366399166
12.102842523774834	0.09848337583875
12.116143693505736	0.09859847698575
12.129443869796516	0.09871158507
12.1427440460873	0.0988225744485
12.156044222378084	0.09893131339875
12.169345392108982	0.09903767121149999
12.182645568399767	0.09914151819074998
12.195945744690547	0.099242734773
12.209245920981331	0.09934120950075
12.222547090712233	0.09943684915499999
12.235847267003013	0.0995295757155
12.249147443293797	0.099619331427
12.26244761958458	0.0997060757595
12.27574878931548	0.09978979148775
12.289048965606263	0.09987047455874999
12.302349141897047	0.09994813814475
12.315649318187829	0.10002280555049999
12.328950487918728	0.10009451021325
12.342250664209512	0.10016328557024999
12.355550840500294	0.1002291680985
12.368851016791078	0.1002921881955
12.38215119308186	0.10035237220575
12.395451369372644	0.1004097373545
12.408751545663426	0.10046429174775
12.42205172195421	0.100516037412
12.435351898244992	0.10056496928099999
12.448652074535776	0.10061107722224999
12.461952250826558	0.100654354143
12.475252427117342	0.100694794977
12.488551609968008	0.10073240377725
12.501851786258788	0.1007671957425
12.51515196254957	0.10079920127025
12.528452138840354	0.10082846798324999
12.54175132169102	0.10085505971625
12.555051497981802	0.10087905955575
12.568351674272586	0.100900561734
12.58165085712325	0.10091967466874999
12.594951033414034	0.100936507791
12.608250216264699	0.100951171545
12.621550392555482	0.10096376522924999
12.634849575406149	0.10097436990375
12.64814975169693	0.10098304332375
12.661448934547595	0.10098980879399999
12.674749110838379	0.1009946501025
12.688048293689043	0.1009975115205
12.701348469979827	0.10099828868325
12.714647652830491	0.10099683466949999
12.727946835681157	0.100992962028
12.74124701197194	0.10098644379074999
12.754546194822607	0.100977029685
12.76784637111339	0.10096444815974999
12.781145553964055	0.10094842462425001
12.79444573025484	0.10092868854074999
12.807744913105505	0.100904991663
12.82104409595617	0.100877119182
12.834344272246952	0.10084490188499999
12.847643455097618	0.10080822730125
12.860943631388398	0.10076704780799998
12.874242814239064	0.10072138569674999
12.88754199708973	0.10067133823949999
12.900842173380514	0.1006170726225
12.914141356231179	0.10055882797274998
12.927440539081845	0.10049691231824999
12.940740715372629	0.10043169448199998
12.954039898223295	0.10036358786999999
12.967339081073957	0.100293041352
12.980639257364741	0.10022052000975
12.993938440215407	0.100146497031
13.00723861650619	0.10007143851075
13.020537799356854	0.09999579331875
13.03383797564764	0.099919970808
13.047137158498305	0.099844382358
13.060437334789086	0.0997695133155
13.07373651763975	0.09969566562900001
13.087036693930536	0.099623056134
13.100336870221318	0.09955208202449999
13.113636053071982	0.09948254774324998
13.126936229362766	0.09941454650925
13.140236405653548	0.09934831643625
13.153536581944332	0.0992840652405
13.166836758235116	0.0992219611215
13.180136934525896	0.09916212161625
13.19343711081668	0.099104636904
13.206737287107462	0.0990495870315
13.220037463398246	0.0989970520455
13.233337639689028	0.09894712009875
13.246637815979811	0.098899875291
13.259937992270594	0.09885540374849999
13.273238168561377	0.09881379058425
13.28653834485216	0.09877512091125
13.299839514583061	0.09873948085574999
13.313139690873845	0.09870696059699999
13.326439867164625	0.09867765031424999
13.339740043455409	0.09865162802775
13.35304121318631	0.098628952506
13.36634138947709	0.09860967137174999
13.379642559207992	0.09859380286349999
13.392942735498776	0.09858133482225
13.406242911789558	0.09857221354574999
13.419544081520458	0.098566333656
13.43284425781124	0.09856356647024998
13.44614542754214	0.098563743789
13.459446597273041	0.09856665890925
13.472746773563825	0.098572084863
13.486047943294725	0.09857977644375
13.499348119585507	0.09858947729925001
13.512649289316407	0.09860092297124999
13.525950459047307	0.09861384697499999
13.539250635338089	0.09862798586549999
13.552551805068989	0.09864308329049999
13.565852974799888	0.09865889505674999
13.57915414453079	0.098675201289
13.59245531426169	0.098691802377
13.605755490552472	0.09870852505499998
13.619056660283372	0.098725227468
13.632357830014273	0.09874180119825
13.645658999745171	0.09875816721225
13.658959176035955	0.09877426978125
13.672259352326739	0.0987900734415
13.685559528617523	0.098805570087
13.698858711468187	0.09882077795625
13.712157894318853	0.09883572744675001
13.725458070609639	0.09885045098249999
13.738759240340537	0.0988649769345
13.752058423191203	0.09887933063399999
13.765357606041869	0.09889353741224999
13.778657782332651	0.09890761449449999
13.791957958623433	0.09892157809275
13.805258134914217	0.09893543428649999
13.818557317764881	0.09894918712874999
13.831857494055663	0.0989628325665
13.84515667690633	0.0989763655335
13.85845685319711	0.098989774884
13.871757029487894	0.09900304845899999
13.88505720577868	0.099016172073
13.898356388629345	0.09902912850074999
13.911656564920126	0.09904190760975
13.924955747770792	0.09905450230725
13.938256917501691	0.099066907527
13.951556100352358	0.09907912428225
13.964856276643141	0.09909115459949999
13.978155459493808	0.09910300455824998
13.991455635784588	0.099114676185
14.004755812075372	0.09912617150625
14.018055988366156	0.0991374884955
14.03135517121682	0.09914861702025
14.044654354067486	0.0991595408685
14.057954530358268	0.09917023572224999
14.071254706649052	0.09918066409125
14.084554882939832	0.09919077733949999
14.0978540657905	0.09920051467199999
14.111154242081284	0.0992098021215
14.124454418372064	0.09921855356175
14.137754594662848	0.09922667273399999
14.15105477095363	0.09923405020724999
14.164353953804296	0.0992405724975
14.17765313665496	0.09924611598825
14.190953312945743	0.0992505550365
14.204253489236526	0.099253762986
14.217553665527308	0.099255615207
14.230852848377975	0.099255988083
14.244153024668758	0.09925476711674999
14.257452207519425	0.09925184389049999
14.270753377250324	0.0992471221455
14.284053553541108	0.0992405117025
14.297352736391774	0.09923194062075
14.310651919242439	0.09922134405225
14.323952095533222	0.0992086713345
14.337252271824006	0.0991938859905
14.350552448114787	0.09917695964925
14.363851630965453	0.09915787913850001
14.377151807256233	0.0991366373655
14.390450990106899	0.09911324040974999
14.403751166397685	0.0990877014435
14.417052336128581	0.09906004174500001
14.430351518979249	0.09903029373825
14.443650701829915	0.09899849390024998
14.456950878120697	0.09896468782725
14.47025105441148	0.0989289292215
14.483551230702263	0.09889127786475001
14.496850413552929	0.09885180468449999
14.510150589843713	0.09881058770099999
14.523449772694377	0.09876771405374998
14.53674994898516	0.0987232800015
14.550050125275941	0.09867739092224999
14.563350301566725	0.0986301623265
14.576649484417391	0.0985817168175
14.589949660708172	0.09853218510449999
14.603248843558838	0.09848170397625
14.61655001328974	0.09843041731425
14.629849196140404	0.0983784750795
14.643148378991068	0.09832602824625
14.656448555281854	0.09827323184174999
14.66974873157264	0.0982202419065
14.68304890786342	0.09816721144125
14.696349084154203	0.09811429344675
14.709648267004866	0.0980616399105
14.722947449855532	0.09800939370074999
14.736247626146316	0.09795769971225
14.749547802437098	0.09790669068075
14.762847978727878	0.09785649630225
14.776147161578546	0.09780723310049999
14.78944733786933	0.09775893045975
14.802747514160114	0.097711726182
14.816047690450894	0.09766597693125
14.829347866741678	0.09762183469499999
14.842647049592346	0.0975792518505
14.85594623244301	0.097538245623
14.86924640873379	0.09749888592675
14.882546585024576	0.09746125280849999
14.895846761315358	0.09742543543425
14.909145944166022	0.09739152297
14.922446120456804	0.097359601542
14.93574530330747	0.09732976031625
14.949046473038372	0.09730208237924999
14.962346649329156	0.09727664575124999
14.97564583217982	0.097253522373
14.988945015030486	0.09723277607925
15.002245191321268	0.0972144615855
15.015545367612052	0.09719861942175
15.028845543902833	0.097185282012
15.042144726753499	0.097174468608
15.055443909604167	0.09716618427599999
15.068744085894949	0.0971604229365
15.082044262185729	0.09715716837749999
15.09534543191663	0.09715639121474999
15.108644614767297	0.09715805497124999
15.121943797617961	0.0971621130375
15.135243973908743	0.097168514751
15.148544150199527	0.09717720134324999
15.161844326490309	0.0971881130325
15.175143509340975	0.09720118497074999
15.188442692191643	0.09721635332325
15.201742868482423	0.09723355222875
15.215043044773209	0.09725271481275
15.22834322106399	0.09727377622724999
15.241643397354775	0.097296670611
15.254942580205439	0.09732133210275
15.268241763056102	0.09734769484125
15.281541939346885	0.09737569093875
15.294843109077789	0.0974052525075
15.308142291928453	0.09743630456699999
15.32144147477912	0.09746877416324999
15.3347416510699	0.09750258023625001
15.348041827360683	0.09753763767299999
15.361342003651467	0.09757385528099999
15.374642179942251	0.0976111368015
15.387941362792917	0.09764937888299999
15.401240545643581	0.09768847412099999
15.414540721934362	0.09772830599174999
15.427840898225146	0.09776875594500001
15.441141074515928	0.0978096973245
15.454440257366596	0.09785100246074999
15.46774043365738	0.09789253861799999
15.48104060994816	0.09793417204725
15.49434078623894	0.097975766973
15.507640962529726	0.09801718356674999
15.52094014538039	0.098058269841
15.534239328231056	0.0980987978145
15.54753950452184	0.09813876242099999
15.560839680812624	0.0981780258585
15.574139857103404	0.09821645741775
15.587439039954068	0.09825393246900001
15.600739216244852	0.0982903263825
15.614038399095518	0.09832551756824999
15.627339568826422	0.09835939051574999
15.640638751677086	0.09839183782049998
15.653938927967866	0.09842275815749998
15.667238110818532	0.09845205932099999
15.680538287109313	0.0984796582245
15.693838463400096	0.09850548191399999
15.70713863969088	0.09852946858125
15.720437822541546	0.09855156553725
15.733737005392214	0.09857173529174999
15.747037181682995	0.09858995048699999
15.760337357973778	0.09860619491099999
15.77363753426456	0.09862046653725
15.786936717115225	0.0986327724585
15.800236893406009	0.09864313496624999
15.813537069696793	0.0986515824315
15.826837245987576	0.09865815437099999
15.840137422278358	0.09866289942075
15.853436605129023	0.098665871283
15.866735787979689	0.09866712872625
15.880035964270473	0.09866673761175
15.893336140561257	0.09866476177425
15.906636316852037	0.0986612691015
15.919935499702705	0.09865632342824998
15.933235675993487	0.09864998757599999
15.946534858844148	0.0986423172735
15.959835035134935	0.098633366223
15.973136204865835	0.09862318103399999
15.986435387716499	0.09861179919674999
15.999734570567165	0.09859925516175
16.013034746857947	0.09858557426025
16.02633492314873	0.09857077675725
16.039635099439515	0.0985548778515
16.052934282290177	0.0985378876755
16.06623445858096	0.09851981433525
16.079533641431627	0.09850066593675
16.092833817722408	0.0984804485595
16.10613498745331	0.09845917436249998
16.119434170303975	0.09843685550475
16.132733353154638	0.09841351427775
16.146033529445425	0.09838917601275
16.15933370573621	0.0983638802265
16.17263388202699	0.09833767048874999
16.185933064877656	0.09831060556799999
16.19923224772832	0.098282753352
16.212532424019102	0.09825419287425
16.225832600309886	0.09822501431399999
16.23913277660067	0.0981953159565
16.25243295289145	0.09816520824599999
16.26573213574212	0.09813480264
16.279031318592782	0.0981042207285
16.29233149488357	0.09807358308825
16.305632664614468	0.098043010296
16.318931847465134	0.098012620902
16.3322310303158	0.09798253041675
16.34553120660658	0.09795284421825
16.358831382897364	0.09792366059174999
16.372131559188144	0.0978950656635
16.385431735478928	0.09786712934774999
16.398730918329594	0.09783990939975
16.41203010118026	0.09781344330974999
16.42533027747104	0.09778775438249998
16.43863045376182	0.097762846671
16.45193063005261	0.09773870598975
16.46522981290327	0.09771531004725
16.478529989194055	0.09769263351225
16.491829172044724	0.09767060849699999
16.505130341775622	0.09764916306075
16.518430518066403	0.09762825059399999
16.531729700917072	0.09760781638124999
16.545028883767735	0.0975877955745
16.55832906005852	0.09756812535225
16.571629236349303	0.097548742893
16.584929412640086	0.09752959652099999
16.598228595490752	0.09751064975924999
16.611528771781533	0.09749187423675
16.6248279546322	0.09747326083425
16.638128130922983	0.09745480955174998
16.65142930065388	0.09743653862775001
16.664728483504547	0.09741847845975
16.678027666355213	0.09740066957775
16.691327842645997	0.09738316467075
16.704628018936777	0.09736602656025
16.71792819522756	0.09734932009424999
16.731227378078223	0.09733311721349999
16.74452656092889	0.0973174888455
16.757826737219673	0.09730250389125
16.771126913510457	0.09728823125174998
16.78442808324136	0.0972747296955
16.79772726609202	0.09726205292474999
16.811026448942684	0.097250247549
16.82432662523347	0.09723934801874999
16.837626801524255	0.09722938270499999
16.850926977815035	0.0972203668065
16.864226160665705	0.09721231248224999
16.877525343516368	0.09720521871900001
16.890825519807148	0.09719908450350001
16.904125696097935	0.09719389970325
16.917425872388716	0.0971896572255
16.9307260486795	0.09718634389799999
16.944025231530166	0.09718395262799999
16.95732441438083	0.09718247834924999
16.970624590671616	0.09718192106175
16.983925760402514	0.09718228583174998
16.99722494325318	0.09718358583149998
17.010524126103846	0.09718584132599999
17.02382430239463	0.09718908068625
17.03712447868541	0.09719334038924998
17.05042465497619	0.097198660965
17.063724831266978	0.09720509206274999
17.07702401411764	0.097212684345
17.090323196968306	0.09722149556699998
17.10362337325909	0.0972315814575
17.11692354954987	0.09724300078499999
17.130223725840654	0.097255808265
17.14352290869132	0.09727005861299999
17.1568230849821	0.09728580046499999
17.170122267832767	0.09730307739074999
17.18342343756367	0.09732192992024999
17.196723613854452	0.097342388451
17.21002279670512	0.09736447932749999
17.22332197955578	0.09738822281475
17.236622155846568	0.09741363107175
17.24992233213735	0.0974407122045
17.263222508428132	0.09746946823949999
17.2765216912788	0.0974998981635
17.289820874129465	0.09753199691025
17.303121050420245	0.09756575738699999
17.31642122671103	0.0976011704745
17.329722396441927	0.097638225027
17.343021579292593	0.09767691091199998
17.356320762143262	0.09771721799699999
17.369620938434043	0.09775913716275
17.382921114724823	0.09780265827674998
17.39622129101561	0.097847773233
17.409520473866273	0.097894471899
17.42281965671694	0.097942747182
17.43611983300772	0.09799258996275
17.449420009298503	0.09804398808225
17.462721179029405	0.09809693039475
17.476020361880074	0.0981514017015
17.489319544730733	0.09820738477725
17.5026187275814	0.0982648573305
17.5159198973123	0.09832379403
17.529220073603085	0.09838416549149999
17.54251925645375	0.098445935238
17.555818439304414	0.09850906375275001
17.569118615595194	0.09857350847924999
17.58241879188598	0.098639218755
17.59571896817676	0.09870614290424999
17.609019144467545	0.09877422215849999
17.622318327318215	0.09884339876249999
17.635617510168878	0.09891360786825
17.64891768645966	0.09898478462775
17.66221885619056	0.09905686317974999
17.675518039041226	0.09912977360999999
17.68881722189189	0.0992034470175
17.702117398182676	0.099277813488
17.71541757447346	0.09935280108075
17.72871775076424	0.09942833988149999
17.742017927055024	0.09950435693625
17.755317109905686	0.09958077827775
17.768616292756352	0.09965752892549999
17.781916469047136	0.09973453288574999
17.79521664533792	0.09981170808525
17.808516821628707	0.09988897447725
17.821816004479366	0.09996624492225
17.835116180770147	0.1000434312675
17.848415363620816	0.10012043928075
17.861716533351718	0.10019717067674999
17.8750167096425	0.100273526157
17.888315892493164	0.1003494003435
17.90161507534383	0.10042468684499999
17.914915251634614	0.10049927521725
17.928215427925394	0.10057305602925
17.94151560421618	0.10064591782349999
17.954814787066844	0.10071775420874998
17.96811396991751	0.1007884577805
17.98141414620829	0.1008579262005
17.99471531593919	0.10092606321
18.008015492229976	0.10099277964299999
18.021313681640525	0.10105799139975
18.03461385793131	0.101121624513
18.047914034222092	0.101183611095
18.061214210512873	0.10124389541699999
18.074514386803656	0.1013024268165
18.08781356965432	0.10135916375025
18.101112752504985	0.10141407176775
18.11441292879577	0.101467122498
18.127713105086553	0.10151829060975
18.14101427481745	0.10156755685125
18.154312464228	0.101614902984
18.16761264051878	0.10166030975625
18.18091182336945	0.10170375994275001
18.19421299310035	0.1017452332785
18.207513169391135	0.10178470747200001
18.220812352241797	0.10182215617875001
18.234111535092463	0.10185755305424998
18.247411711383243	0.10189086668774999
18.260711887674027	0.10192206262875
18.27401305740493	0.10195110744000001
18.287311246815477	0.101977966671
18.30061142310626	0.102002604858
18.313910605956924	0.10202499059025001
18.32721078224771	0.10204509549674998
18.34051195197861	0.10206289728599999
18.35381113482927	0.10207837670624997
18.36711031767994	0.10209152666475
18.38041049397072	0.10210234310849998
18.393710670261505	0.1021108341435
18.407010846552286	0.10211701496850001
18.420310029402955	0.10212091091475
18.433610205693736	0.10212255440625
18.4469093885444	0.10212198597299998
18.460209564835186	0.1021192522245
18.473510734566084	0.10211440787624998
18.486809917416753	0.102107508657
18.500109100267412	0.102098616375
18.513408283118082	0.10208779385175
18.526708459408862	0.10207510593525
18.540009629139764	0.10206061646025
18.55330881199043	0.1020443892615
18.566607994841096	0.1020264871605
18.579908171131876	0.10200697095225
18.59320834742266	0.10198590041849999
18.60650852371344	0.10196333230125
18.619808700004224	0.101939325369
18.63310788285489	0.10191393332399999
18.646407065705557	0.101887211895
18.659707241996344	0.10185921579749999
18.67300841172724	0.101829999747
18.68630958145814	0.10179962149875
18.69961075118904	0.10176813779475
18.712912914360057	0.10173560841675
18.726215077531077	0.10170209415975
18.739518234142214	0.10166765987174999
18.752821390753347	0.10163236938749998
18.76612454736448	0.10159629059475
18.779429690855853	0.10155949340775
18.7927338409071	0.1015220467275
18.806038984398473	0.101484023508
18.81934015412937	0.10144549569
18.83264033042015	0.10140653622749998
18.845940506710935	0.101367216048
18.859241676441837	0.101327597973
18.872542846172735	0.10128774583724999
18.885843022463515	0.10124771435624999
18.899142205314185	0.10120762410675
18.912441388164854	0.10116756324149999
18.925741564455638	0.1011275925555
18.939040747306297	0.10108776676424999
18.952340923597085	0.10104814868925001
18.965642093327983	0.10100879507249999
18.97894326305888	0.10096976366924999
18.992244432789786	0.10093111020824999
19.0055465959608	0.10089288636525
19.0188477656917	0.10085514178949999
19.032145955102248	0.10081792005074999
19.045444144512796	0.100781265732
19.05874332736346	0.100745214297
19.07204251021413	0.10070980222274999
19.08534069962468	0.10067505788025001
19.09863988247534	0.100641007614
19.111940058766127	0.10060767270224999
19.12523924161679	0.100575069357
19.13853941790757	0.10054321277699999
19.151839594198353	0.1005121120815
19.165139770489137	0.10048177436325
19.17843994677992	0.10045220570174998
19.1917401230707	0.10042340913674999
19.205041292801603	0.10039538669475
19.2183424625325	0.1003681414155
19.231643632263406	0.10034167633874999
19.244945795434422	0.100315993491
19.258246965165323	0.10029109692524998
19.271549128336343	0.10026699474749999
19.284852284947476	0.10024369101075
19.298154448118492	0.10022119483425
19.311457604729625	0.10019951533724998
19.324760761340766	0.10017866062575
19.3380639179519	0.100158639819
19.351365087682797	0.100139461023
19.364666257413695	0.100121129304
19.377967427144597	0.10010364770175
19.39126760343538	0.100087019256
19.40456877316628	0.1000712389005
19.41786795601695	0.10005630258224998
19.43116713886761	0.10004219814224999
19.444466321718277	0.100028911395
19.457764511128826	0.10001642308875
19.47106270053937	0.1000047129585
19.484361883390036	0.0999937536465
19.497661066240706	0.09998351678175
19.51096024909137	0.09997397399324999
19.524260425382153	0.09996509184374999
19.53756060167294	0.0999568389225
19.55086077796372	0.09994918381875
19.5641609542545	0.09994209613499999
19.577460137105167	0.09993554446049999
19.59076031339595	0.09992950245074998
19.604060489686734	0.0999239447745
19.617360665977518	0.099918848127
19.630659848828177	0.09991419426975
19.643959031678847	0.099909963951
19.657259207969627	0.099906141972
19.670559384260407	0.09990271516049999
19.68385956055119	0.09989967338399999
19.69715874340186	0.0998970044835
19.71045891969264	0.0998946983265
19.72375909598343	0.099892746807
19.73705927227421	0.0998911397925
19.75036044200511	0.0998898671505
19.763659624855773	0.09988891874849999
19.77695980114656	0.09988828141424999
19.790258983997223	0.099887944002
19.803559160288003	0.09988789232625
19.816860330018905	0.09988811118825
19.830159512869567	0.09988858640249998
19.843458695720233	0.09988930277024999
19.856758872011017	0.09989024306625
19.8700590483018	0.09989139209174999
19.88335922459258	0.09989273566125
19.89665940088337	0.09989425958925
19.90995858373403	0.09989595374324999
19.92325876002481	0.0998978069775
19.9365589363156	0.09989981017275
19.949859112606383	0.099901955223
19.963160282337284	0.09990423503549999
19.976461452068182	0.09990664353075


==> figures/update_mfcPaper_valBubScreen/poly_el.dat <==
time	p_mean	p_min	p_max
0.0	0.1013188562499999	0.10131885625	0.10131885625
0.013300338983050846	0.1013188562499999	0.10131885625	0.10131885625
0.02660067796610169	0.1013188562499999	0.10131885625	0.10131885625
0.039901694915254235	0.1013188562499999	0.10131885625	0.10131885625
0.053202033898305086	0.1013188562499999	0.10131885625	0.10131885625
0.06650237288135592	0.1013188562499999	0.10131885625	0.10131885625
0.07980271186440677	0.1013188562499999	0.10131885625	0.10131885625
0.09310305084745762	0.1013188562499999	0.10131885625	0.10131885625
0.10640338983050847	0.1013188562499999	0.10131885625	0.10131885625
0.11970372881355931	0.1013188562499999	0.10131885625	0.10131885625
0.13300406779661017	0.1013188562499999	0.10131885625	0.10131885625
0.146304406779661	0.1013188562499999	0.10131885625	0.10131885625
0.15960406779661016	0.1013188562499999	0.10131885625	0.10131885625
0.17290440677966099	0.1013188562499999	0.10131885625	0.10131885625
0.18620406779661017	0.1013188562499999	0.10131885625	0.10131885625
0.199504406779661	0.1013188562499999	0.10131885625	0.10131885625
0.21280406779661018	0.1013188562499999	0.10131885625	0.10131885625
0.2261037288135593	0.1013188562499999	0.10131885625	0.10131885625
0.23940338983050843	0.1013188562499999	0.10131885625	0.10131885625
0.2527030508474576	0.1013188562499999	0.10131885625	0.10131885625
0.26600271186440677	0.1013188562499999	0.10131885625	0.10131885625
0.2793016949152542	0.1013188562499999	0.10131885625	0.10131885625
0.2926013559322034	0.1013188562499999	0.10131885625	0.10131885625
0.30590033898305086	0.1013188562499999	0.10131885625	0.10131885625
0.3192	0.1013188562499999	0.10131885625	0.10131885625
0.33249898305084746	0.1013188562499999	0.10131885625	0.10131885625
0.34579864406779653	0.1013188562499999	0.10131885625	0.10131885625
0.359097627118644	0.1013188562499999	0.10131885625	0.10131885625
0.3723959322033898	0.1013188562499999	0.10131885625	0.10131885625
0.38569491525423727	0.1013188562499999	0.10131885625	0.10131885625
0.39899322033898305	0.1013188562499999	0.10131885625	0.10131885625
0.41229220338983047	0.1013188562499999	0.10131885625	0.10131885625
0.4255905084745763	0.1013188562499999	0.10131885625	0.10131885625
0.43888881355932197	0.1013188562499999	0.10131885625	0.10131885625
0.4521877966101695	0.1013188562499999	0.10131885625	0.10131885625
0.4654861016949152	0.1013188562499999	0.10131885625	0.10131885625
0.47878440677966105	0.1013188562499999	0.10131885625	0.10131885625
0.4920827118644067	0.1013188562499999	0.10131885625	0.10131885625
0.5053810169491525	0.1013188562499999	0.10131885625	0.10131885625
0.5186793220338982	0.1013188562499999	0.10131885625	0.10131885625
0.531977627118644	0.1013188562499999	0.10131885625	0.10131885625
0.5452759322033898	0.1013188562499999	0.10131885625	0.10131885625
0.5585742372881356	0.1013188562499999	0.10131885625	0.10131885625
0.5718725423728814	0.1013188562499999	0.10131885625	0.10131885625
0.5851701694915254	0.1013188562499999	0.10131885625	0.10131885625
0.5984684745762712	0.1013188562499999	0.10131885625	0.10131885625
0.611766779661017	0.1013188562499999	0.10131885625	0.10131885625
0.6250644067796609	0.1013188562499999	0.10131885625	0.10131885625
0.6383627118644067	0.1013188562499999	0.10131885625	0.10131885625
0.6516603389830509	0.1013188562499999	0.10131885625	0.10131885625
0.6649586440677965	0.1013188562499999	0.10131885625	0.10131885625
0.6782562711864407	0.1013188562499999	0.10131885625	0.10131885625
0.6915538983050846	0.1013188562499999	0.10131885625	0.10131885625
0.7048515254237286	0.1013188562499999	0.10131885625	0.10131885625
0.7181491525423729	0.1013188562499999	0.10131885625	0.10131885625
0.7314467796610169	0.1013188562499999	0.10131885625	0.10131885625
0.744744406779661	0.1013188562499999	0.10131885625	0.10131885625
0.758042033898305	0.1013188562499999	0.10131885625	0.10131885625
0.7713396610169492	0.1013188562499999	0.10131885625	0.10131885625
0.7846372881355932	0.1013188562499999	0.10131885625	0.10131885625
0.7979349152542373	0.1013188562499999	0.10131885625	0.10131885625
0.8112325423728813	0.1013188562499999	0.10131885625	0.10131885625
0.8245301694915255	0.1013188562499999	0.10131885625	0.10131885625
0.8378277966101694	0.1013188562499999	0.10131885625	0.10131885625
0.8511254237288135	0.1013188562499999	0.10131885625	0.10131885625
0.8644230508474575	0.1013188562499999	0.10131885625	0.10131885625
0.8777213559322035	0.1013188562499999	0.10131885625	0.10131885625
0.8910189830508474	0.1013188562499999	0.10131885625	0.10131885625
0.9043166101694914	0.1013188562499999	0.10131885625	0.10131885625
0.9176149152542372	0.1013188562499999	0.10131885625	0.10131885625
0.930913220338983	0.1013188562499999	0.10131885625	0.10131885625
0.9442108474576271	0.1013188562499999	0.10131885625	0.10131885625
0.9575091525423729	0.1013188562499999	0.10131885625	0.10131885625
0.9708074576271185	0.1013188562499999	0.10131885625	0.10131885625
0.9841057627118645	0.1013188562499999	0.10131885625	0.10131885625
0.9974033898305085	0.1013188562499999	0.10131885625	0.10131885625
1.010701694915254	0.1013188562499999	0.10131885625	0.10131885625
1.023999322033898	0.1013188562499999	0.10131885625	0.10131885625
1.037297627118644	0.1013188562499999	0.10131885625	0.10131885625
1.0505959322033898	0.1013188562499999	0.10131885625	0.10131885625
1.0638942372881357	0.1013188562499999	0.10131885625	0.10131885625
1.0771925423728814	0.1013188562499999	0.10131885625	0.10131885625
1.0904908474576271	0.1013188562499999	0.10131885625	0.10131885625
1.1037891525423726	0.1013188562499999	0.10131885625	0.10131885625
1.1170874576271186	0.1013188562499999	0.10131885625	0.10131885625
1.130386440677966	0.1013188562499999	0.10131885625	0.10131885625
1.1436854237288134	0.1013188562499999	0.10131885625	0.10131885625
1.1569837288135592	0.1013188562499999	0.10131885625	0.10131885625
1.170282033898305	0.1013188562499999	0.10131885625	0.10131885625
1.1835803389830508	0.1013188562499999	0.10131885625	0.10131885625
1.1968793220338982	0.1013188562499999	0.10131885625	0.10131885625
1.210177627118644	0.1013188562499999	0.10131885625	0.10131885625
1.2234766101694914	0.1013188562499999	0.10131885625	0.10131885625
1.236775593220339	0.1013188562499999	0.10131885625	0.10131885625
1.2500738983050845	0.1013188562499999	0.10131885625	0.10131885625
1.2633722033898305	0.1013188562499999	0.10131885625	0.10131885625
1.276671186440678	0.1013188562499999	0.10131885625	0.10131885625
1.2899701694915253	0.1013188562499999	0.10131885625	0.10131885625
1.303268474576271	0.1013188562499999	0.10131885625	0.10131885625
1.3165674576271187	0.1013188562499999	0.10131885625	0.10131885625
1.3298657627118644	0.1013188562499999	0.10131885625	0.10131885625
1.3431647457627118	0.1013188562499999	0.10131885625	0.10131885625
1.3564630508474578	0.1013188562499999	0.10131885625	0.10131885625
1.369762033898305	0.1013188562499999	0.10131885625	0.10131885625
1.383060338983051	0.1013188562499999	0.10131885625	0.10131885625
1.3963593220338981	0.1013188562499999	0.10131885625	0.10131885625
1.4096576271186438	0.1013188562499999	0.10131885625	0.10131885625
1.4229566101694915	0.1013188562499999	0.10131885625	0.10131885625
1.436255593220339	0.1013188562499999	0.10131885625	0.10131885625
1.4495538983050846	0.1013188562499999	0.10131885625	0.10131885625
1.4628522033898304	0.1013188562499999	0.10131885625	0.10131885625
1.476151186440678	0.1013188562499999	0.10131885625	0.10131885625
1.4894494915254235	0.1013188562499999	0.10131885625	0.10131885625
1.5027484745762711	0.1013188562499999	0.10131885625	0.10131885625
1.5160467796610169	0.1013188562499999	0.10131885625	0.10131885625
1.5293457627118643	0.1013188562499999	0.10131885625	0.10131885625
1.54264406779661	0.1013188562499999	0.10131885625	0.10131885625
1.5559430508474574	0.1013188562499999	0.10131885625	0.10131885625
1.569242033898305	0.1013188562499999	0.10131885625	0.10131885625
1.5825403389830506	0.1013188562499999	0.10131885625	0.10131885625
1.5958386440677965	0.1013188562499999	0.10131885625	0.10131885625
1.609137627118644	0.1013188562499999	0.10131885625	0.10131885625
1.6224366101694914	0.1013188562499999	0.10131885625	0.10131885625
1.635735593220339	0.1013188562499999	0.10131885625	0.10131885625
1.6490338983050847	0.1013188562499999	0.10131885625	0.10131885625
1.6623322033898305	0.1013188562499999	0.10131885625	0.10131885625
1.6756311864406779	0.1013188562499999	0.10131885625	0.10131885625
1.6889294915254236	0.1013188562499999	0.10131885625	0.10131885625
1.7022284745762712	0.1013188562499999	0.10131885625	0.10131885625
1.715526779661017	0.1013188562499999	0.10131885625	0.10131885625
1.7288257627118644	0.1013188562499999	0.10131885625	0.10131885625
1.74212406779661	0.1013188562499999	0.10131885625	0.10131885625
1.7554230508474578	0.1013188562499999	0.10131885625	0.10131885625
1.7687220338983052	0.1013188562499999	0.10131885625	0.10131885625
1.782020338983051	0.1013188562499999	0.10131885625	0.10131885625
1.7953186440677966	0.1013188562499999	0.10131885625	0.10131885625
1.808617627118644	0.1013188562499999	0.10131885625	0.10131885625
1.8219159322033898	0.1013188562499999	0.10131885625	0.10131885625
1.8352149152542374	0.1013188562499999	0.10131885625	0.10131885625
1.8485138983050846	0.1013188562499999	0.10131885625	0.10131885625
1.8618122033898306	0.1013188562499999	0.10131885625	0.10131885625
1.8751105084745763	0.1013188562499999	0.10131885625	0.10131885625
1.888409491525424	0.1013188562499999	0.10131885625	0.10131885625
1.901708474576271	0.1013188562499999	0.10131885625	0.10131885625
1.9150067796610168	0.1013188562499999	0.10131885625	0.10131885625
1.9283050847457626	0.1013188562499999	0.10131885625	0.10131885625
1.9416040677966102	0.1013188562499999	0.10131885625	0.10131885625
1.9549030508474572	0.1013188562499999	0.10131885625	0.10131885625
1.968201355932203	0.1013188562499999	0.10131885625	0.10131885625
1.9815003389830506	0.1013188562499999	0.10131885625	0.10131885625
1.9947986440677963	0.1013188562499999	0.10131885625	0.10131885625
2.0080969491525424	0.1013188562499999	0.10131885625	0.10131885625
2.0213959322033896	0.1013188562499999	0.10131885625	0.10131885625
2.034694915254237	0.1013188562499999	0.10131885625	0.10131885625
2.0479932203389826	0.1013188562499999	0.10131885625	0.10131885625
2.06129220338983	0.1013188562499999	0.10131885625	0.10131885625
2.074590508474576	0.1013188562499999	0.10131885625	0.10131885625
2.0878894915254236	0.1013188562499999	0.10131885625	0.10131885625
2.1011884745762712	0.1013188562499999	0.10131885625	0.10131885625
2.1144867796610165	0.1013188562499999	0.10131885625	0.10131885625
2.1277850847457622	0.1013188562499999	0.10131885625	0.10131885625
2.14108406779661	0.1013188562499999	0.10131885625	0.10131885625
2.1543823728813556	0.1013188562499999	0.10131885625	0.10131885625
2.1676813559322032	0.1013188562499999	0.10131885625	0.10131885625
2.180980338983051	0.1013188562499999	0.10131885625	0.10131885625
2.1942786440677966	0.1013188562499999	0.10131885625	0.10131885625
2.2075769491525423	0.1013188562499999	0.10131885625	0.10131885625
2.2208759322033895	0.1013188562499999	0.10131885625	0.10131885625
2.234174915254237	0.1013188562499999	0.10131885625	0.10131885625
2.247473220338983	0.1013188562499999	0.10131885625	0.10131885625
2.2607715254237286	0.1013188562499999	0.10131885625	0.10131885625
2.2740705084745763	0.1013188562499999	0.10131885625	0.10131885625
2.287368813559322	0.1013188562499999	0.10131885625	0.10131885625
2.3006677966101696	0.1013188562499999	0.10131885625	0.10131885625
2.313966779661017	0.1013188562499999	0.10131885625	0.10131885625
2.3272650847457625	0.1013188562499999	0.10131885625	0.10131885625
2.3405633898305083	0.1013188562499999	0.10131885625	0.10131885625
2.353862372881356	0.1013188562499999	0.10131885625	0.10131885625
2.3671613559322036	0.1013188562499999	0.10131885625	0.10131885625
2.3804603389830508	0.1013188562499999	0.10131885625	0.10131885625
2.3937586440677965	0.1013188562499999	0.10131885625	0.10131885625
2.407056949152542	0.1013188562499999	0.10131885625	0.10131885625
2.420355254237288	0.1013188562499999	0.10131885625	0.10131885625
2.4336542372881356	0.1013188562499999	0.10131885625	0.10131885625
2.4469532203389828	0.1013188562499999	0.10131885625	0.10131885625
2.460251525423729	0.1013188562499999	0.10131885625	0.10131885625
2.473550508474576	0.1013188562499999	0.10131885625	0.10131885625
2.4868488135593223	0.1013188562499999	0.10131885625	0.10131885625
2.500147796610169	0.1013188562499999	0.10131885625	0.10131885625
2.5134467796610167	0.1013188562499999	0.10131885625	0.10131885625
2.5267450847457624	0.1013188562499999	0.10131885625	0.10131885625
2.540043389830508	0.1013188562499999	0.10131885625	0.10131885625
2.553342372881356	0.1013188562499999	0.10131885625	0.10131885625
2.5666406779661015	0.1013188562499999	0.10131885625	0.10131885625
2.5799403389830506	0.1013188562499999	0.10131885625	0.10131885625
2.5932386440677964	0.1013188562499999	0.10131885625	0.10131885625
2.606536949152542	0.1013188562499999	0.10131885625	0.10131885625
2.619835254237288	0.1013188562499999	0.10131885625	0.10131885625
2.6331342372881354	0.1013188562499999	0.10131885625	0.10131885625
2.646433220338983	0.1013188562499999	0.10131885625	0.10131885625
2.659731525423729	0.1013188562499999	0.10131885625	0.10131885625
2.6730298305084745	0.1013188562499999	0.10131885625	0.10131885625
2.6863288135593217	0.1013188562499999	0.10131885625	0.10131885625
2.6996277966101694	0.1013188562499999	0.10131885625	0.10131885625
2.7129267796610166	0.1013188562499999	0.10131885625	0.10131885625
2.7262250847457623	0.1013188562499999	0.10131885625	0.10131885625
2.7395233898305085	0.1013188562499999	0.10131885625	0.10131885625
2.7528216949152546	0.1013188562499999	0.10131885625	0.10131885625
2.766120677966102	0.1013188562499999	0.10131885625	0.10131885625
2.7794196610169486	0.1013188562499999	0.10131885625	0.10131885625
2.7927186440677962	0.1013188562499999	0.10131885625	0.10131885625
2.806016949152542	0.1013188562499999	0.10131885625	0.10131885625
2.8193152542372877	0.1013188562499999	0.10131885625	0.10131885625
2.8326142372881353	0.1013188562499999	0.10131885625	0.10131885625
2.845913220338983	0.1013188562499999	0.10131885625	0.10131885625
2.8592115254237287	0.1013188562499999	0.10131885625	0.10131885625
2.8725098305084744	0.1013188562499999	0.10131885625	0.10131885625
2.8858088135593216	0.1013188562499999	0.10131885625	0.10131885625
2.8991071186440673	0.1013188562499999	0.10131885625	0.10131885625
2.912406101694915	0.1013188562499999	0.10131885625	0.10131885625
2.9257050847457626	0.1013188562499999	0.10131885625	0.10131885625
2.9390033898305084	0.1013188562499999	0.10131885625	0.10131885625
2.952301694915254	0.1013188562499999	0.10131885625	0.10131885625
2.9656006779661013	0.1013188562499999	0.10131885625	0.10131885625
2.978899661016949	0.1013188562499999	0.10131885625	0.10131885625
2.9921986440677966	0.1013188562499999	0.10131885625	0.10131885625
3.0054962711864404	0.1013188562499999	0.10131885625	0.10131885625
3.018795254237288	0.1013188562499999	0.10131885625	0.10131885625
3.0320935593220337	0.1013188562499999	0.10131885625	0.10131885625
3.0453925423728814	0.1013188562499999	0.10131885625	0.10131885625
3.0586915254237286	0.1013188562499999	0.10131885625	0.10131885625
3.0719898305084743	0.1013188562499999	0.10131885625	0.10131885625
3.08528813559322	0.1013188562499999	0.10131885625	0.10131885625
3.0985871186440677	0.1013188562499999	0.10131885625	0.10131885625
3.111886101694915	0.1013188562499999	0.10131885625	0.10131885625
3.1251850847457625	0.1013188562499999	0.10131885625	0.10131885625
3.1384833898305082	0.1013188562499999	0.10131885625	0.10131885625
3.151781694915254	0.1013188562499999	0.10131885625	0.10131885625
3.1650799999999997	0.1013188562499999	0.10131885625	0.10131885625
3.178378983050847	0.1013188562499999	0.10131885625	0.10131885625
3.1916786440677964	0.1013188562499999	0.10131885625	0.10131885625
3.2049762711864402	0.1013188562499999	0.10131885625	0.10131885625
3.2182745762711864	0.1013188562499999	0.10131885625	0.10131885625
3.2315735593220336	0.1013188562499999	0.10131885625	0.10131885625
3.2448725423728813	0.1013188562499999	0.10131885625	0.10131885625
3.2581715254237285	0.1013188562499999	0.10131885625	0.10131885625
3.271469830508474	0.1013188562499999	0.10131885625	0.10131885625
3.28476813559322	0.1013188562499999	0.10131885625	0.10131885625
3.2980671186440675	0.1013188562499999	0.10131885625	0.10131885625
3.311366101694915	0.1013188562499999	0.10131885625	0.10131885625
3.324665084745763	0.1013188562499999	0.10131885625	0.10131885625
3.337963389830508	0.1013188562499999	0.10131885625	0.10131885625
3.351261694915254	0.1013188562499999	0.10131885625	0.10131885625
3.3645599999999996	0.1013188562499999	0.10131885625	0.10131885625
3.377858983050847	0.1013188562499999	0.10131885625	0.10131885625
3.391157966101695	0.1013188562499999	0.10131885625	0.10131885625
3.4044562711864406	0.1013188562499999	0.10131885625	0.10131885625
3.4177545762711863	0.1013188562499999	0.10131885625	0.10131885625
3.431053559322034	0.1013188562499999	0.10131885625	0.10131885625
3.444352542372881	0.1013188562499999	0.10131885625	0.10131885625
3.4576515254237288	0.1013188562499999	0.10131885625	0.10131885625
3.4709498305084745	0.1013188562499999	0.10131885625	0.10131885625
3.48424813559322	0.1013188562499999	0.10131885625	0.10131885625
3.497546440677966	0.1013188562499999	0.10131885625	0.10131885625
3.5108454237288136	0.1013188562499999	0.10131885625	0.10131885625
3.5241450847457627	0.1013188562499999	0.10131885625	0.10131885625
3.5374433898305084	0.1013188562499999	0.10131885625	0.10131885625
3.550741694915254	0.1013188562499999	0.10131885625	0.10131885625
3.56404	0.1013188562499999	0.10131885625	0.10131885625
3.5773389830508475	0.1013188562499999	0.10131885625	0.10131885625
3.590637966101695	0.1013188562499999	0.10131885625	0.10131885625
3.603936271186441	0.1013188562499999	0.10131885625	0.10131885625
3.6172345762711866	0.1013188562499999	0.10131885625	0.10131885625
3.630532881355932	0.1013188562499999	0.10131885625	0.10131885625
3.6438318644067795	0.1013188562499999	0.10131885625	0.10131885625
3.657131525423729	0.1013188562499999	0.10131885625	0.10131885625
3.670429830508475	0.1013188562499999	0.10131885625	0.10131885625
3.6837281355932205	0.1013188562499999	0.10131885625	0.10131885625
3.6970264406779663	0.1013188562499999	0.10131885625	0.10131885625
3.710325423728814	0.1013188562499999	0.10131885625	0.10131885625
3.723624406779661	0.1013188562499999	0.10131885625	0.10131885625
3.736923389830508	0.1013188562499999	0.10131885625	0.10131885625
3.7502210169491526	0.1013188562499999	0.10131885625	0.10131885625
3.76352	0.1013188562499999	0.10131885625	0.10131885625
3.776818305084746	0.1013188562499999	0.10131885625	0.10131885625
3.7901179661016946	0.1013188562499999	0.10131885625	0.10131885625
3.8034162711864408	0.1013188562499999	0.10131885625	0.10131885625
3.8167145762711865	0.1013188562499999	0.10131885625	0.10131885625
3.8300128813559318	0.1013188562499999	0.10131885625	0.10131885625
3.84331186440678	0.1013188562499999	0.10131885625	0.10131885625
3.856610847457627	0.1013188562499999	0.10131885625	0.10131885625
3.8699098305084743	0.1013188562499999	0.10131885625	0.10131885625
3.8832081355932204	0.1013188562499999	0.10131885625	0.10131885625
3.8965064406779666	0.1013188562499999	0.10131885625	0.10131885625
3.9098054237288133	0.1013188562499999	0.10131885625	0.10131885625
3.9231044067796605	0.1013188562499999	0.10131885625	0.10131885625
3.9364033898305077	0.1013188562499999	0.10131885625	0.10131885625
3.949701694915254	0.1013188562499999	0.10131885625	0.10131885625
3.962999999999999	0.1013188562499999	0.10131885625	0.10131885625
3.9762989830508473	0.1013188562499999	0.10131885625	0.10131885625
3.9895979661016945	0.1013188562499999	0.10131885625	0.10131885625
4.002897627118644	0.1013188562499999	0.10131885625	0.10131885625
4.01619593220339	0.1013188562499999	0.10131885625	0.10131885625
4.0294942372881355	0.1013188562499999	0.10131885625	0.10131885625
4.042793220338982	0.1013188562499999	0.10131885625	0.10131885625
4.056092881355933	0.1013188562499999	0.10131885625	0.10131885625
4.069392542372881	0.1013188562499999	0.10131885625	0.10131885625
4.082690847457627	0.1013188562499999	0.10131885625	0.10131885625
4.095989152542373	0.1013188562499999	0.10131885625	0.10131885625
4.10928813559322	0.1013188562499999	0.10131885625	0.10131885625
4.122587118644068	0.1013188562499999	0.10131885625	0.10131885625
4.135884745762712	0.1013188562499999	0.10131885625	0.10131885625
4.149182372881356	0.1013188562499999	0.10131885625	0.10131885625
4.162480677966101	0.1013188562499999	0.10131885625	0.10131885625
4.175778983050847	0.1013188562499999	0.10131885625	0.10131885625
4.189077966101695	0.1013188562499999	0.10131885625	0.10131885625
4.202377627118644	0.1013188562499999	0.10131885625	0.10131885625
4.215675254237288	0.1013188562499999	0.10131885625	0.10131885625
4.228974237288135	0.1013188562499999	0.10131885625	0.10131885625
4.2422732203389835	0.1013188562499999	0.10131885625	0.10131885625
4.25557220338983	0.1013188562499999	0.10131885625	0.10131885625
4.268870508474577	0.1013188562499999	0.10131885625	0.10131885625
4.282168813559322	0.1013188562499999	0.10131885625	0.10131885625
4.295467118644068	0.1013188562499999	0.10131885625	0.10131885625
4.308766101694915	0.1013188562499999	0.10131885625	0.10131885625
4.322065084745763	0.1013188562499999	0.10131885625	0.10131885625
4.335364745762712	0.1013188562499999	0.10131885625	0.10131885625
4.348664406779661	0.1013188562499999	0.10131885625	0.10131885625
4.3619647457627115	0.1013188562499999	0.10131885625	0.10131885625
4.375265762711864	0.1013188562499999	0.10131885625	0.10131885625
4.388566101694915	0.1013188562499999	0.10131885625	0.10131885625
4.401865762711864	0.1013188562499999	0.10131885625	0.10131885625
4.415166101694915	0.1013188562499999	0.10131885625	0.10131885625
4.428466440677966	0.1013188562499999	0.10131885625	0.10131885625
4.441765423728813	0.1013188562499999	0.10131885625	0.10131885625
4.455064406779662	0.1013188562499999	0.10131885625	0.10131885625
4.4683627118644065	0.1013188562499999	0.10131885625	0.10131885625
4.481661694915254	0.1013188562499999	0.10131885625	0.10131885625
4.494960677966102	0.1013188562499999	0.10131885625	0.10131885625
4.5082603389830505	0.1013188562499999	0.10131885625	0.10131885625
4.521561355932204	0.1013188562499999	0.10131885625	0.10131885625
4.5348623728813555	0.1013188562499999	0.10131885625	0.10131885625
4.548162711864406	0.1013188562499999	0.10131885625	0.10131885625
4.561463728813559	0.1013188562499999	0.10131885625	0.10131885625
4.574764745762712	0.1013188562499999	0.10131885625	0.10131885625
4.588066440677966	0.1013188562499999	0.10131885625	0.10131885625
4.601367457627118	0.1013188562499999	0.10131885625	0.10131885625
4.614665762711864	0.1013188562499999	0.10131885625	0.10131885625
4.6279647457627116	0.1013188562499999	0.10131885625	0.10131885625
4.64126440677966	0.1013188562499999	0.10131885625	0.10131885625
4.65456406779661	0.1013188562499999	0.10131885625	0.10131885625
4.667865084745762	0.1013188562499999	0.10131885625	0.10131885625
4.681166101694915	0.1013188562499999	0.10131885625	0.10131885625
4.694466440677966	0.1013188562499999	0.10131885625	0.10131885625
4.707767457627119	0.1013188562499999	0.10131885625	0.10131885625
4.7210684745762705	0.1013188562499999	0.10131885625	0.10131885625
4.734370169491525	0.1013201616249999	0.10131885625	0.10134061249999998
4.747672542372881	0.10132581824999992	0.10131885625	0.10134061249999998
4.760974915254238	0.10133234512499995	0.10131885625	0.10134061249999998
4.774277966101695	0.10133582612499993	0.10131885625	0.10134061249999998
4.787577627118644	0.10134061249999995	0.10131885625	0.10136236874999999
4.800876610169491	0.10135062037499995	0.10134061249999998	0.10136236874999999
4.81417627118644	0.10135845262499998	0.10134061249999998	0.10138412499999999
4.827475254237288	0.10137063612500001	0.10134061249999998	0.10140588125
4.8407755932203385	0.10138673574999997	0.10136236874999999	0.10140588125
4.85407593220339	0.10140675149999996	0.10136236874999999	0.10144939374999999
4.867376271186441	0.10142676725	0.10138412499999999	0.10147115000000001
4.880675254237287	0.10145374499999997	0.10140588125	0.10151466249999999
4.893975593220339	0.10148681449999998	0.10142763749999999	0.101558175
4.907275932203389	0.10152858649999998	0.10144939374999999	0.1016016875
4.92057627118644	0.1015808015	0.10147115000000001	0.10166695625
4.9338772881355935	0.10164345949999998	0.10153641875	0.10175398124999999
4.947179661016949	0.10172091174999999	0.10157993125	0.10184100625
4.960482033898304	0.10181489875	0.10164519999999999	0.10197154374999999
4.973782372881356	0.10193064200000002	0.10175398124999999	0.10210208125
4.9870827118644065	0.10207205762500003	0.10186276250000001	0.10227613124999999
5.000384406779661	0.10224480225	0.1019933	0.10249369375
5.013686101694915	0.10245931887499998	0.10216734999999999	0.10275476875
5.026986440677966	0.10272735587499998	0.1023849125	0.10308111249999999
5.040286779661017	0.103068493875	0.10266774374999998	0.10347272499999999
5.053587796610169	0.10350100812500003	0.10303760000000001	0.10397311875000001
5.066888813559322	0.10404143337499999	0.10349448124999999	0.10460405
5.080189152542372	0.10469977749999998	0.10406014375	0.1053437625
5.093489491525424	0.105482567375	0.10475634375	0.1062140125
5.1067898305084745	0.106393719125	0.10556132500000001	0.1072148
5.120090847457626	0.107430186875	0.10647508750000001	0.108346125
5.133392542372881	0.10858761937500003	0.1075193875	0.10958623124999999
5.146694915254238	0.10986035999999999	0.108694225	0.110956875
5.159996610169491	0.11123666037500005	0.1099560875	0.1124363
5.173298983050847	0.11271216924999998	0.11130497499999999	0.11402450625
5.186600677966101	0.11426730600000001	0.1127408875	0.11567798124999999
5.199903050847458	0.11589597887499999	0.11426382499999999	0.11741848125
5.213204745762711	0.11758078287500004	0.11583027499999998	0.11922424999999999
5.226505762711864	0.119309099375	0.1174402375	0.12107353124999999
5.23980813559322	0.121067874625	0.11907195625	0.12296632499999999
5.253111186440678	0.12284231437499998	0.12070367499999998	0.12485911874999998
5.266414915254237	0.12462110537499999	0.12235714999999998	0.12677366875
5.279715254237288	0.126394674875	0.124010625	0.1286664625
5.293014237288136	0.12814518275	0.12564234375	0.13055925625
5.306313220338983	0.1298674075	0.12725230624999997	0.1324085375
5.3196122033898305	0.13155438712499998	0.12881875624999997	0.1342360625
5.332912542372881	0.13319350299999994	0.13034169375	0.13599831875
5.346212881355932	0.134779533625	0.13182111875	0.1377170625
5.359514576271186	0.136310303375	0.13325703125	0.1393705375
5.372816271186441	0.13777841512500003	0.13464943125	0.14095874374999998
5.386115932203389	0.13917864737499996	0.13595480625	0.14248168125
5.399415593220339	0.140512740625	0.13721666875	0.14393935
5.4127152542372885	0.141775473375	0.1384132625	0.14530999374999998
5.426014915254237	0.14296989150000006	0.13956634375	0.14661536874999997
5.439313898305084	0.14409599499999998	0.14063240000000002	0.14783371874999998
5.4526135593220335	0.14515160825000006	0.14156791875	0.14898679999999997
5.465913898305084	0.146144128375	0.1424164125	0.15005285624999998
5.479214237288136	0.14706876900000002	0.1431996375	0.15105364375000002
5.492514576271186	0.14793292724999996	0.14391759375	0.1519891625
5.505814915254237	0.14873877874999997	0.14457028125	0.15285941249999996
5.519115932203389	0.149490239625	0.14517945625	0.15366439375000002
5.532417627118643	0.15019079087500004	0.145766875	0.15440410625
5.545717966101694	0.150842173	0.146289025	0.15507854999999998
5.559018983050847	0.151453523625	0.14678941875	0.15570948124999998
5.5723199999999995	0.152020926625	0.14726805625	0.1562969
5.585621016949152	0.15255134399999995	0.14770318124999998	0.15681905
5.598922711864407	0.15304869187499995	0.14813830625	0.15731944375
5.612225084745762	0.15351297025	0.14852991875	0.15788510625000002
5.625527457627118	0.153946789875	0.14889977499999998	0.15838549999999998
5.638830508474576	0.154351021	0.149247875	0.1588641375
5.652133559322034	0.15472740412499997	0.14942192499999998	0.15929926249999998
5.6654366101694915	0.1550733285	0.14953070624999998	0.15971263125
5.678738983050846	0.155392275125	0.149595975	0.16006073125
5.6920393220338985	0.15568641962499996	0.14966124374999998	0.16038707500000002
5.70534033898305	0.15595141074999996	0.14968299999999998	0.16066990625
5.718640677966102	0.15619290512499998	0.14968299999999998	0.16093098124999997
5.731941694915254	0.15640568125	0.14968299999999998	0.1611267875
5.745242711864407	0.15659322012500002	0.14966124374999998	0.16130083750000002
5.75854440677966	0.15675465149999998	0.14961773124999997	0.161431375
5.771846101694915	0.15689171587500003	0.14955246249999998	0.16151839999999998
5.785147796610168	0.15700006200000002	0.1494654375	0.1615619125
5.798448813559322	0.157084911375	0.1493784125	0.16167069375
5.811750508474575	0.15714234787499998	0.149247875	0.16180123124999998
5.82505220338983	0.15718020374999997	0.14913909375	0.16188825625
5.838353898305085	0.15719369262499996	0.14898679999999997	0.161953525
5.851652881355932	0.15718586037499993	0.1488562625	0.1619970375
5.864951186440678	0.15715888262499994	0.14870396875	0.1619970375
5.878250169491526	0.15711449987499995	0.14855167500000002	0.1619970375
5.891549152542373	0.15705488775	0.14842113749999997	0.161953525
5.904848813559322	0.15697830575000002	0.1482906	0.16191001249999998
5.918147796610169	0.15689128075000006	0.14818181875	0.16184474375
5.931446101694914	0.15679294249999998	0.14805128125	0.161779475
5.9447457627118645	0.15668068025	0.1479425	0.16167069375
5.958044745762712	0.15656058574999998	0.14783371874999998	0.1615619125
5.971344406779661	0.156432659	0.1477249375	0.16145313124999996
5.9846440677966095	0.156293419	0.14761615625	0.16130083750000002
5.997944406779661	0.156147652125	0.147507375	0.16114854375
6.011244745762712	0.155991007125	0.14742035	0.161083275
6.024545084745762	0.15582478937499997	0.14731156875	0.16103976250000002
6.037846779661018	0.15564551787499997	0.14724630000000002	0.16097449374999998
6.051147796610169	0.15545841412499997	0.14715927499999998	0.16088746874999998
6.064450169491526	0.15525651612500002	0.14709400625	0.1607786875
6.07775254237288	0.15504330487499998	0.14700698125	0.16064815
6.091054915254237	0.154813558875	0.1469417125	0.16049585624999999
6.104358644067796	0.15457467524999996	0.14683293125000002	0.16032180624999998
6.117661694915254	0.15431969199999998	0.14674590625	0.16023478124999999
6.130964745762712	0.15404947937500002	0.146637125	0.16027829375
6.144265762711864	0.15376534275	0.14652834374999998	0.16027829375
6.157567457627118	0.15346554162499998	0.14639780624999998	0.16027829375
6.170869152542372	0.15314920574999993	0.14624551249999998	0.16023478124999999
6.18417220338983	0.152819381	0.145766875	0.1601695125
6.197475254237288	0.152471281	0.14528823749999997	0.16006073125
6.210779661016949	0.15210490575	0.1448096	0.15993019375
6.2240840677966105	0.15172156062500003	0.14433096250000002	0.1597779
6.237386440677965	0.15131994025	0.14385232499999998	0.15958209375
6.2506874576271185	0.15089395287500004	0.14335193124999998	0.159342775
6.263987796610169	0.150451865875	0.1428515375	0.15910345624999997
6.277288813559322	0.14998497675000003	0.1423293875	0.158820625
6.290590508474576	0.14949633137499999	0.1418072375	0.1585160375
6.303892203389831	0.14898723512499998	0.14126333125	0.15818969375
6.317193898305085	0.14845855824999998	0.14071942499999998	0.15784159374999998
6.33049627118644	0.147907254875	0.14017551875	0.157428225
6.343799322033897	0.147332889875	0.13965336874999998	0.1569931
6.357101016949152	0.14673894424999998	0.13910946249999998	0.15649270624999997
6.370402711864406	0.146117150625	0.138108675	0.15592704374999997
6.3837037288135585	0.145473165625	0.137064375	0.15531786875
6.397004745762711	0.14480524874999998	0.13597656249999998	0.15466518124999998
6.4103050847457625	0.144109483875	0.13491050625	0.15396898125
6.423605423728814	0.14338456562500002	0.13382269375	0.15320751249999998
6.436906440677966	0.142636150625	0.132713125	0.1524242875
6.450207457627118	0.14185727687500002	0.13158179999999997	0.15157579375
6.463508474576272	0.141052295625	0.130450475	0.15070554375
6.476810847457626	0.14021772587499995	0.12929739375	0.14979178125
6.490112542372881	0.13935661349999998	0.12812255625	0.1488562625
6.503414915254237	0.13846504237499999	0.12690420624999998	0.14787723125000002
6.5167179661016945	0.137544753	0.12568585624999998	0.1468546875
6.530021016949152	0.136598356125	0.12444575	0.1458103875
6.543324067796609	0.135626286875	0.12320564375	0.14474433125000002
6.55662779661017	0.134628110125	0.12194378125	0.14361300625
6.569928135593221	0.133609917625	0.12070367499999998	0.14243816874999998
6.583227796610168	0.13256996887499997	0.11942005624999999	0.14124157499999998
6.5965274576271185	0.131512615125	0.11815819375	0.14004498124999998
6.60982779661017	0.13043829150000003	0.11689633125	0.138804875
6.623127457627119	0.12934873849999998	0.1156127125	0.13756476875
6.636427796610169	0.12824787224999998	0.11435084999999999	0.13662925
6.64972813559322	0.12713395225	0.1130889875	0.1360635875
6.663029152542372	0.12600958925	0.111827125	0.13543265625
6.676330169491526	0.12487391299999998	0.11058701875	0.13477996875
6.6896311864406774	0.12372996937500005	0.10932515625	0.13408376875
6.702932881355932	0.12257949887499998	0.10808505	0.13334405625
6.716233220338983	0.12142424199999999	0.1068667	0.13256083124999998
6.729531525423728	0.12026071775000002	0.10567010624999999	0.13175585
6.742829830508475	0.119090666625	0.10447351249999999	0.1309291125
6.75612813559322	0.11791974525000003	0.10329867499999999	0.13008061875000002
6.769427118644067	0.116747953625	0.10214559375	0.129232125
6.782726779661016	0.115580078125	0.10101426875	0.128361875
6.7960264406779665	0.11440872162499999	0.0999047	0.127491625
6.809326101694915	0.11324215149999996	0.09879513125	0.12659961874999998
6.822625762711864	0.11207949749999996	0.09768556249999999	0.12568585624999998
6.835926101694915	0.1109203245	0.09659775	0.12477209375
6.849227118644068	0.10976332712499996	0.09553169375	0.12383657499999999
6.86252813559322	0.10861198637500001	0.09446563749999999	0.1228793
6.875829830508475	0.1074636915	0.09339958124999999	0.12190026874999998
6.889131525423728	0.1063219235	0.09237703749999998	0.12089948125
6.902433898305084	0.10518450675	0.09135449375	0.11989869374999998
6.91573627118644	0.10405405200000001	0.09033195000000001	0.11887614999999999
6.929038644067797	0.10293316999999998	0.08935291875	0.11785360624999999
6.942338983050847	0.10181881487499998	0.0883738875	0.11680930625000001
6.95564	0.10071881887500002	0.08743836875	0.11574324999999999
6.968941016949152	0.09963057125000001	0.08652460625	0.11469895
6.982242711864406	0.09855885837500004	0.0856761125	0.11363289374999999
6.995545084745762	0.09750193975	0.08484937499999999	0.1125668375
7.00884813559322	0.09645981537500001	0.08406615	0.111479025
7.022151186440677	0.095440752625	0.08334819375	0.11041296874999999
7.0354549152542365	0.09444257587499999	0.08265199374999999	0.10932515625
7.048756610169491	0.09346833099999997	0.0818035	0.10823734374999999
7.062058983050847	0.09252062874999999	0.08084622500000001	0.10717128749999999
7.075362033898305	0.09160295012500001	0.07991070625	0.10610523125
7.088665762711864	0.09071747075000003	0.0790187	0.10506093124999999
7.1019701694915245	0.089868977	0.07814845	0.1040383875
7.115274576271186	0.08905224737499999	0.07734346874999999	0.10301584374999999
7.128578983050847	0.08827685462499998	0.07656024374999999	0.10201505624999999
7.14188406779661	0.08753757725000001	0.07579877499999998	0.101036025
7.1551898305084745	0.086835720625	0.07510257499999999	0.10010050625
7.168491525423729	0.08616954425	0.07444988749999999	0.0991649875
7.181791186440678	0.08553948325	0.07384071249999999	0.09829473749999998
7.195090847457627	0.08494727812499998	0.07329680624999999	0.0974244875
7.208389830508474	0.08439423424999998	0.07273114374999999	0.09659775
7.221689491525423	0.08387991650000001	0.07205669999999999	0.09581452499999998
7.234989152542373	0.08339866825	0.07142576875	0.09505305624999999
7.24828813559322	0.08295701637500001	0.07086010625	0.09431334375000001
7.2615877966101685	0.08255017449999999	0.07035971249999999	0.09361714374999999
7.274887457627118	0.082183364125	0.069881075	0.09294269999999999
7.288187796610169	0.081852234	0.06946770625	0.09229001249999999
7.301487457627117	0.08156461637500001	0.06911960625	0.09170259374999999
7.314787118644067	0.081312243875	0.06881501875	0.09111517499999999
7.3280861016949155	0.08110120825000003	0.0685757	0.09059302500000001
7.341385084745762	0.08092759337499998	0.06837989375	0.09022316875
7.35468406779661	0.08079444512499999	0.0682711125	0.09011438749999999
7.367983728813558	0.08070002299999998	0.06820584375	0.0900273625
7.381283389830508	0.08064563237500001	0.06822759999999999	0.08996209375
7.39458372881356	0.08063127325	0.068314625	0.08996209375
7.407884067796609	0.08065564025000001	0.0684451625	0.08998384999999999
7.421184406779661	0.08072047387499999	0.06864096875	0.09004911875
7.434485423728813	0.08082272825	0.06888028749999998	0.09013614375
7.447787118644067	0.08096153312499998	0.06916311874999999	0.09026668125
7.461088813559321	0.08113732362499998	0.06951121874999999	0.090418975
7.474390508474576	0.08134748900000002	0.06990283125	0.09061478125
7.487692203389831	0.08158637262499999	0.07033795624999999	0.09083234375
7.500994576271186	0.0818609365	0.07079483749999999	0.09109341874999999
7.51429627118644	0.082165959125	0.07129523125	0.09135449375
7.527597966101694	0.08249926487499999	0.0718391375	0.09165908125
7.540899661016948	0.08286041862499999	0.07242655625000001	0.09196366874999999
7.554202033898305	0.08325203112499996	0.0730574875	0.09226825625
7.567504406779661	0.08367323212500001	0.07373193125000001	0.09261635624999999
7.5808061016949155	0.084121410875	0.07442813125	0.09296445625
7.594106440677965	0.084602224	0.07518960000000001	0.0933343125
7.607405423728814	0.08511001487499997	0.07599458125	0.093725925
7.620703050847457	0.08564565375	0.07682131874999999	0.0941175375
7.634001355932202	0.08620827037499999	0.077713325	0.09453090624999999
7.647299661016949	0.086797429625	0.07864884375	0.09494427500000001
7.660597966101695	0.087413566625	0.079627875	0.0957275
7.673897627118643	0.08805058962499997	0.08065041875000001	0.09670653124999999
7.687196610169491	0.08871284987500003	0.08169471874999999	0.09768556249999999
7.700496949152542	0.08939817174999998	0.0821951125	0.09870810625
7.713797288135593	0.09010394449999998	0.08269550624999998	0.09975240625
7.727097627118643	0.09082973299999997	0.08321765625	0.10079670624999999
7.740398644067795	0.09157727775000002	0.08378331875	0.10184100625
7.753698305084745	0.09234266262499996	0.0843707375	0.1029070625
7.766997966101694	0.093122406625	0.0849799125	0.10395136249999999
7.780297627118644	0.09391607462499998	0.0856326	0.10501741875
7.793597288135594	0.09472279637499996	0.08630704374999999	0.106083475
7.806897627118643	0.09553430449999999	0.08702499999999999	0.10712777500000001
7.8202	0.096351904375	0.08774295625	0.10819383125
7.83350033898305	0.09716993937500001	0.0884609125	0.10923813125
7.846799999999999	0.097988844625	0.08917886874999999	0.11028243125
7.860098983050847	0.09880644449999995	0.089896825	0.11130497499999999
7.873397966101695	0.09961925800000002	0.09061478125	0.11232751875
7.886696949152541	0.10042423924999999	0.09135449375	0.11332830624999998
7.899996610169491	0.10122617462500001	0.09207244999999999	0.11432909374999999
7.913296271186441	0.10202332362500002	0.0928121625	0.115308125
7.926596610169491	0.102811335	0.09353011874999999	0.1162654
7.939897627118643	0.10359543024999995	0.09429158750000001	0.11720091875
7.953198644067797	0.10437299862499999	0.09505305624999999	0.11811468124999999
7.9665010169491515	0.10514882649999993	0.09583628125	0.1190066875
7.979802711864405	0.10591943287499998	0.09661950624999999	0.11987693749999999
7.993103728813559	0.10669482562500004	0.0974244875	0.12074718749999999
8.006404067796609	0.10747108862500002	0.098251225	0.12159568125
8.019702372881355	0.108255183875	0.09909971875	0.122444175
8.033001355932203	0.10904885187499999	0.0999482125	0.12329266874999999
8.04630033898305	0.10985339800000003	0.10081846249999998	0.12416291874999999
8.059599322033899	0.11067273837499998	0.1016887125	0.12503316874999998
8.07289966101695	0.111506437875	0.102602475	0.125925175
8.086197288135594	0.11235014525000002	0.1035162375	0.1268389375
8.099495593220338	0.11320951712499998	0.10447351249999999	0.1277527
8.112794576271186	0.11407324025	0.1054307875	0.1286664625
8.126093559322035	0.11494523074999999	0.10643157499999999	0.12960198125
8.139393220338981	0.11581504562499997	0.10738885	0.13051574375
8.152693559322033	0.11667920387500001	0.10836788124999999	0.13140775
8.165993898305086	0.11752726249999998	0.1093469125	0.132278
8.179294915254237	0.11834747312499998	0.11028243125	0.1331047375
8.192596610169492	0.11913330887499997	0.1110874125	0.13386620625
8.205898305084746	0.11986910524999997	0.11143551249999999	0.13458416249999997
8.219200677966102	0.1205522515	0.1117401	0.13521509375
8.23250372881356	0.121166212875	0.11197941874999999	0.135759
8.24580474576271	0.12170185175	0.112175225	0.13621588125
8.259105762711863	0.1221500305	0.11230576249999999	0.13656398124999997
8.272407457627118	0.12250552762499999	0.11237103124999999	0.1368033
8.285707796610168	0.12275659475000003	0.11239278749999998	0.1369338375
8.299008813559322	0.12289496450000001	0.11230576249999999	0.1369338375
8.312309830508473	0.122912804625	0.11210995625	0.13682505625
8.325609491525423	0.12279880187500002	0.1117836125	0.13656398124999997
8.338909152542373	0.122554261625	0.11130497499999999	0.13617236875
8.352209491525423	0.122171351625	0.11067404374999999	0.1356284625
8.365510508474577	0.12165311775	0.10989081875000001	0.1349322625
8.378810169491526	0.12099694924999996	0.1089988125	0.13408376875
8.392109830508472	0.12020980812500005	0.10797626874999998	0.1331047375
8.405410169491525	0.11929125924999999	0.10684494375	0.13195165625
8.418709830508476	0.11825392124999999	0.10562659375	0.13068979374999998
8.432009491525424	0.11710432099999998	0.10432121875	0.12927563749999998
8.445309152542372	0.11585029074999997	0.10297233125	0.12773094375
8.458609491525424	0.11450575450000003	0.101558175	0.126099225
8.471909830508473	0.11308507137500001	0.10010050625	0.12438048125000001
8.485210169491525	0.11159998975000002	0.09862108124999999	0.12268349374999998
8.498509830508475	0.11006356337499996	0.0971199	0.12103001875
8.511810169491524	0.10848841087499998	0.09559696250000001	0.119311275
8.525110508474576	0.10688410499999997	0.09405226874999999	0.11757077499999999
8.538410169491526	0.105265875125	0.09252933125	0.11576500625
8.551709830508473	0.103643729125	0.09100639374999998	0.11393748124999999
8.565009491525423	0.10202462899999999	0.08948345625	0.1120882
8.578309830508475	0.10041553674999998	0.08800403124999999	0.11023891875
8.591610169491524	0.09882515487500004	0.08652460625	0.10836788124999999
8.604910508474575	0.09725478875	0.08508869375	0.10651859999999999
8.618210169491526	0.09571357600000001	0.08369629375000001	0.10466931874999999
8.631510508474575	0.09420369224999998	0.08232564999999999	0.10284179375
8.644810169491524	0.09272818337500002	0.08099851875	0.101036025
8.658110508474577	0.09128966012499999	0.07973665625	0.099295525
8.671410847457626	0.08988290100000002	0.07849655	0.0978161
8.684710508474575	0.08851530312499997	0.07734346874999999	0.09638018749999999
8.698010847457628	0.08718643137499998	0.07623390000000001	0.09494427500000001
8.711310508474575	0.08589323987499999	0.07518960000000001	0.09353011874999999
8.724610847457626	0.08463833937500002	0.07418881249999999	0.09226825625
8.73791186440678	0.08342303525	0.07325329374999999	0.0915067875
8.751211525423727	0.08224819775	0.07236128749999998	0.09076707499999999
8.764511186440679	0.08110991074999997	0.07151279375000001	0.09007087499999998
8.77781152542373	0.08001687675	0.07072956874999999	0.089374675
8.791111864406778	0.07896213374999998	0.06996809999999999	0.088678475
8.80441220338983	0.077946987125	0.0692719	0.08800403124999999
8.81771186440678	0.076975353	0.06861921249999998	0.08732958749999999
8.831011525423728	0.07604244500000001	0.06801003750000001	0.08669865624999999
8.84431186440678	0.07515391975	0.067444375	0.086067725
8.85761220338983	0.07430542599999998	0.06692222499999999	0.08545854999999998
8.870913220338982	0.07350131500000001	0.0662695375	0.08489288750000001
8.884212881355932	0.07274028137500001	0.0656603625	0.0843707375
8.897512542372882	0.07202624125	0.06470308749999999	0.08389209999999998
8.91081220338983	0.07136006487499999	0.06378932500000001	0.08341346250000001
8.924112542372882	0.07073914149999998	0.06294083125	0.08295658125
8.937413559322033	0.07016564674999999	0.0621793625	0.08252145624999999
8.95071254237288	0.06963914550000003	0.061483162499999994	0.08206457499999999
8.964012881355933	0.06916137824999997	0.06085223125	0.08165120625
8.977312542372882	0.068725383	0.060308324999999996	0.08123783749999999
8.990613559322034	0.06833812175000004	0.05985144375	0.08084622500000001
9.003913898305084	0.06799524325	0.0594815875	0.08047636875
9.017213559322032	0.06769587724999998	0.059177	0.08012826875
9.030513220338982	0.06744002374999998	0.05893768125	0.07978016874999999
9.043813559322034	0.06722246124999999	0.05863309375	0.07943206875
9.057113898305083	0.06704362487500001	0.05837201874999999	0.07908396875
9.070414237288135	0.06690220925	0.0581762125	0.0787141125
9.083713898305085	0.066797344125	0.05804567499999999	0.0783660125
9.097012881355932	0.066723808	0.05798040625	0.07799615624999999
9.110313220338982	0.06668464674999999	0.05795865	0.07762629999999998
9.123613559322035	0.06667507399999999	0.05798040625	0.07727819999999999
9.136913898305083	0.06669595999999997	0.05804567499999999	0.0769301
9.150213559322033	0.066746869625	0.05815445625	0.07656024374999999
9.163513220338983	0.066826932625	0.058197968749999995	0.07621214375
9.176813559322033	0.06693527875	0.05789338125	0.07582053125
9.190113898305084	0.06707190799999999	0.05761055	0.075450675
9.203414237288136	0.06723899600000001	0.0573929875	0.07508081875
9.216713898305082	0.067431756375	0.057240693749999995	0.07503730624999999
9.230013559322034	0.067653235	0.057110156249999995	0.07536364999999999
9.243313220338983	0.067896469875	0.057023131250000005	0.07568999374999999
9.256613559322032	0.06816624737499999	0.05697961875	0.0760163375
9.269913898305084	0.06845865137499998	0.05697961875	0.0763644375
9.283213559322034	0.06876976575000002	0.057001375	0.07669078124999999
9.296513220338982	0.069104376875	0.05706664375	0.07703888125
9.309812881355931	0.06945639299999998	0.057175424999999995	0.07738698125
9.323113898305085	0.06982886	0.057305962499999995	0.077713325
9.336413559322033	0.07021742662500001	0.057501768749999994	0.0780179125
9.349713220338982	0.07062339825000001	0.05771933124999999	0.0787141125
9.363013559322034	0.07103937775000001	0.05798040625	0.07938855624999999
9.376313220338982	0.07146405975	0.0582632375	0.08004124374999999
9.389614237288136	0.07189918475000001	0.05858958125	0.08067217499999998
9.402913898305085	0.072342142	0.058959437499999996	0.08128135
9.416213559322033	0.07279336662500001	0.05935105	0.08189052499999999
9.42951254237288	0.07324807224999998	0.059786175	0.08247794375
9.442812881355932	0.07371496137500001	0.060243056249999996	0.08306536249999999
9.456113220338983	0.07418794224999999	0.06072169374999999	0.08365278125
9.469413559322033	0.074667885125	0.06124384375	0.08426195624999998
9.482713220338983	0.07515740075	0.06174423749999999	0.08487113125
9.49601288135593	0.075656489125	0.0622663875	0.08548030624999998
9.509313898305084	0.076160363875	0.06281029375	0.08604596875
9.522614237288137	0.076669025	0.0633542	0.086589875
9.535913220338982	0.07718377787499998	0.06389810624999999	0.08711202500000001
9.549212881355931	0.07770462250000003	0.06446376875	0.08761241874999999
9.56251254237288	0.078222856375	0.06502943124999999	0.0880693
9.575812881355931	0.07874326587499998	0.06561684999999999	0.08859145
9.589113220338982	0.07926759150000001	0.06620426875	0.08926589375
9.602413559322034	0.079788436125	0.06681344375	0.08987506875
9.615713898305083	0.08030666999999997	0.06742261875	0.0904624875
9.629014237288134	0.08082577412499999	0.06805355	0.0909846375
9.642313898305085	0.081340091875	0.06868448125	0.09141976249999999
9.655614237288136	0.081849188125	0.06929365625	0.091811375
9.668913220338982	0.08235654387499998	0.06994634375	0.0921159625
9.682212881355932	0.08285954837499998	0.07057727500000001	0.09233352499999999
9.69551322033898	0.0833577665	0.07122996250000001	0.09248581874999999
9.708813559322033	0.08384684700000002	0.07186089375	0.09257284375
9.722113898305086	0.08433288162500002	0.07251358125	0.09311675
9.735414237288134	0.08481151912500001	0.07316626875	0.093725925
9.748713898305084	0.085282324375	0.0737972	0.09433509999999999
9.762013559322034	0.08574747299999999	0.07444988749999999	0.0949007625
9.775313220338981	0.08620174349999997	0.07508081875	0.095466425
9.788613559322034	0.08664905200000003	0.07571175	0.09598857499999999
9.801913898305084	0.08708504724999999	0.07634268124999999	0.09648896875
9.815212881355931	0.08751321024999997	0.07695185624999999	0.09696760624999999
9.82851254237288	0.08793354100000002	0.07756103125	0.09738097499999998
9.841812881355933	0.08834125312499999	0.07817020625	0.0977725875
9.855113898305085	0.088741133	0.07877938125	0.09809893125
9.868414237288135	0.089127524	0.0793668	0.09840351875
9.881713898305085	0.089503472	0.079975975	0.09864283750000001
9.895013559322033	0.08986854187499999	0.08060690625	0.09923025624999998
9.908313898305085	0.0902188175	0.08106378749999998	0.099991725
9.921613559322035	0.090563001375	0.08149891249999999	0.10073143749999999
9.934913220338982	0.09089065050000002	0.08191228125	0.10142763749999999
9.948212881355932	0.09121177275000003	0.08232564999999999	0.10208032499999999
9.961513220338983	0.09152114662500001	0.08273901875	0.1027330125
9.974813559322033	0.09181659649999997	0.08315238750000001	0.1033421875
9.988113898305086	0.09210203850000002	0.08291306875	0.10392960624999999
10.001414237288136	0.09237399162499997	0.08265199374999999	0.10449526875
10.014713898305084	0.09263202074999997	0.082412675	0.105039175
10.028014237288135	0.09287612587499999	0.08221686875	0.10558308124999999
10.041313898305084	0.09311065824999998	0.08204281875	0.106083475
10.054614237288135	0.09333039637499999	0.08191228125	0.1065621125
10.067913898305084	0.09354143200000001	0.0818035	0.10701899375
10.081213559322034	0.09373984899999999	0.081716475	0.1074323625
10.094512542372879	0.093923036625	0.08165120625	0.10780221875
10.107812881355931	0.09409665149999996	0.08160769374999999	0.10815031874999999
10.121113220338984	0.094255472125	0.08156418125	0.10843314999999999
10.134413559322033	0.09440602537499997	0.081542425	0.10867246875
10.147713898305085	0.09454265462499997	0.081542425	0.108868275
10.161012881355932	0.09467014625000003	0.08160769374999999	0.10902056875
10.17431254237288	0.09478806512500002	0.08169471874999999	0.10910759375
10.187612881355932	0.09489641125	0.08186876874999999	0.10912935
10.200913220338984	0.09499518462499999	0.08208633125	0.10912935
10.21421288135593	0.095086996	0.08232564999999999	0.10906408125
10.22751254237288	0.09516966974999999	0.0826302375	0.10895529999999999
10.240812203389831	0.09524451124999997	0.08293482499999999	0.10880300624999999
10.25411254237288	0.09531282587499998	0.083282925	0.1086072
10.267412881355932	0.09537417849999999	0.08363102499999998	0.1083896375
10.280712542372882	0.09543205012499996	0.08404439375	0.10815031874999999
10.294011525423727	0.09548426512499997	0.08445776249999999	0.10788924374999999
10.307311186440677	0.095532999125	0.08491464374999999	0.10762816874999999
10.320611525423729	0.09557694675	0.08539328125	0.1078674875
10.33391186440678	0.0956178485	0.08591543125000001	0.10806329375
10.34721220338983	0.09565526924999997	0.08645933750000001	0.1082155875
10.36051186440678	0.095687903625	0.08702499999999999	0.10832436875000001
10.373811525423728	0.09571966774999999	0.08761241874999999	0.1083896375
10.38711186440678	0.09574969137499999	0.08756890625	0.10843314999999999
10.40041152542373	0.09577362325000002	0.087286075	0.10841139375
10.413710508474574	0.09579276874999999	0.08702499999999999	0.10836788124999999
10.427010169491524	0.09580973862499999	0.0868074375	0.10828085624999999
10.440309830508475	0.09581887625000002	0.08661163125	0.10815031874999999
10.453610169491524	0.09582279237500003	0.08645933750000001	0.10799802499999998
10.466910508474577	0.09581626549999996	0.08630704374999999	0.107823975
10.480210847457627	0.09580538737500001	0.08617650625	0.10760641249999998
10.493510508474575	0.09578928775	0.086067725	0.10738885
10.506810169491525	0.09576405049999998	0.08595894375	0.10712777500000001
10.520110508474577	0.09573315662499997	0.0858501625	0.1068667
10.533410169491525	0.09569878174999999	0.08576313749999999	0.10664913749999999
10.546709152542372	0.09565918537500004	0.0856761125	0.10669264999999999
10.560009491525424	0.0956178485	0.0855890875	0.10669264999999999
10.573309830508473	0.09557346574999999	0.08539328125	0.10669264999999999
10.586610169491525	0.09552212100000004	0.0848058625	0.10667089375
10.599910508474577	0.09546773037499999	0.0842837125	0.106605625
10.613209491525422	0.09540724800000001	0.08378331875	0.10649684375
10.626509830508473	0.09534415487499999	0.08334819375	0.10638806249999999
10.639809491525424	0.095271489	0.08295658125	0.10623576875
10.653109830508473	0.09519229624999999	0.082586725	0.106083475
10.666409491525423	0.095107446875	0.08226038124999999	0.105909425
10.679709152542372	0.09502042187500001	0.08197755	0.10573537499999999
10.69300881355932	0.09492643487500001	0.081716475	0.10553956875
10.706309152542373	0.094828096625	0.08149891249999999	0.10532200624999999
10.719608813559322	0.094728017875	0.08132486249999998	0.10510444375
10.732907796610169	0.09462445812499996	0.081194325	0.10486512499999999
10.74620813559322	0.09451741737499997	0.0811073	0.10460405
10.75950847457627	0.09440863612500001	0.08104203125	0.104342975
10.77280813559322	0.09429680900000002	0.08104203125	0.10406014375
10.786107118644068	0.09418759262499997	0.0811073	0.10375555624999999
10.799406779661018	0.094077506	0.081194325	0.10345096875
10.812707118644067	0.093969159875	0.08134661874999999	0.103124625
10.826007457627117	0.09386429475	0.081542425	0.10279828125
10.83930779661017	0.09376073500000004	0.08178174375	0.1024719375
10.852607457627117	0.093654999625	0.08204281875	0.10210208125
10.865907118644067	0.09354926424999997	0.08234740624999999	0.10179749375
10.87920745762712	0.09344613962499998	0.08256496875	0.101732225
10.892507796610166	0.093341709625	0.08256496875	0.10188451874999999
10.905806779661017	0.09323597425000002	0.08256496875	0.10210208125
10.919106440677966	0.09312893350000001	0.082586725	0.10227613124999999
10.932406101694912	0.093023198125	0.08265199374999999	0.102428425
10.945705762711862	0.09291528712500002	0.08273901875	0.10258071875
10.959006779661017	0.092809986875	0.0828478	0.10271125624999998
10.972306440677965	0.092703816375	0.08300009374999999	0.10284179375
10.985606101694916	0.09259895125	0.08317414375	0.10297233125
10.998905762711866	0.09249843737499999	0.08336995	0.10308111249999999
11.012206101694913	0.09239748837500002	0.08356575625	0.1031681375
11.025506440677965	0.092299150125	0.08321765625	0.1032551625
11.038805423728814	0.09220342262499999	0.08286955625	0.10332043125
11.052105084745762	0.09210987075	0.08254321249999999	0.10336394374999999
11.065404745762711	0.09201762424999999	0.08226038124999999	0.1033857
11.078705084745764	0.09193408025	0.08202106249999999	0.1033857
11.09200542372881	0.09185227675	0.08182525625	0.10336394374999999
11.105305084745762	0.09178091624999998	0.0816729625	0.1033421875
11.118604745762712	0.091714342125	0.0815859375	0.10327691874999999
11.131905084745762	0.09165168412500004	0.081542425	0.10321164999999999
11.145204745762712	0.09160033937499998	0.081542425	0.10314638125
11.158505084745762	0.09155682687499997	0.0815859375	0.10308111249999999
11.171804067796609	0.09151940612500001	0.0816729625	0.10301584374999999
11.18510372881356	0.09149416887499999	0.0818035	0.10297233125
11.19840338983051	0.091478504375	0.08195579374999999	0.10292881875
11.211703728813557	0.09147415312500001	0.08215159999999999	0.1029070625
11.225004745762712	0.09148024487499999	0.08234740624999999	0.10301584374999999
11.238303728813559	0.09149068787499999	0.08256496875	0.1033857
11.251603389830509	0.09151418462500002	0.08278253125	0.10373379999999999
11.264903050847458	0.09154246775	0.08300009374999999	0.1040819
11.278203389830507	0.09157988850000001	0.08321765625	0.10440824374999999
11.291503728813558	0.09162557662499998	0.08321765625	0.1047345875
11.304803389830507	0.09167822674999997	0.08306536249999999	0.105039175
11.318103050847458	0.09174523600000001	0.08293482499999999	0.10532200624999999
11.331402711864406	0.091818772125	0.0828478	0.10556132500000001
11.344703050847455	0.09190188099999999	0.08276077500000001	0.10580064374999999
11.358003389830508	0.09199369237500003	0.0827172625	0.10599644999999999
11.371302372881356	0.092091160375	0.08269550624999998	0.1061705
11.384602033898304	0.09220037674999998	0.08249970000000001	0.10632279374999999
11.397902372881356	0.0923108985	0.08232564999999999	0.10643157499999999
11.411202711864407	0.09242838224999998	0.08217335625	0.10651859999999999
11.424503050847456	0.09254891187500001	0.08204281875	0.10658386874999999
11.437802033898304	0.09267727375	0.0819340375	0.106605625
11.451101694915254	0.09280781124999998	0.08184701250000001	0.106605625
11.464402033898304	0.09294618099999997	0.08178174375	0.10658386874999999
11.477702372881357	0.09308977225	0.08173823124999999	0.10654035625
11.491002033898305	0.09323597424999999	0.0817599875	0.10647508750000001
11.504301694915254	0.09338870312500003	0.0818035	0.10638806249999999
11.517601355932202	0.09354708862500001	0.08189052499999999	0.1065621125
11.530901016949151	0.09370852000000003	0.08202106249999999	0.10675791875000001
11.544201355932202	0.09387430262499999	0.0821951125	0.10693196875
11.557502372881356	0.09404487162500001	0.082412675	0.10708426249999999
11.570801355932202	0.09421848649999999	0.08269550624999998	0.1072148
11.584101694915253	0.094394277	0.08300009374999999	0.10732358124999998
11.597401355932202	0.094573113375	0.08334819375	0.10741060625000001
11.610701016949152	0.094752384875	0.08373980624999999	0.107475875
11.624001355932203	0.09493426712499996	0.084153175	0.1075193875
11.637300338983051	0.09511832499999998	0.08461005625000001	0.1075193875
11.6506	0.095300642375	0.0850669375	0.10749763125
11.663900338983051	0.09548557049999999	0.0855890875	0.10745411875
11.6772006779661	0.09566832299999999	0.08611123749999998	0.10736709374999999
11.690501016949153	0.09585064037499996	0.08665514375	0.10723655624999999
11.7038006779661	0.09603339287499996	0.08719905	0.10708426249999999
11.717100338983052	0.09621571024999996	0.08754715	0.10688845625
11.7304	0.09639759249999999	0.08759066249999999	0.10664913749999999
11.743698983050846	0.096576864	0.087634175	0.10636630625
11.756999322033899	0.09675483012500001	0.08765593125	0.10601820625
11.77029966101695	0.096930620625	0.08767768749999999	0.105909425
11.783599322033897	0.09710641112499996	0.08769944374999998	0.1062140125
11.79689966101695	0.09728220162500001	0.0877212	0.10649684375
11.810199322033899	0.09745364087500001	0.08774295625	0.10675791875000001
11.823499661016948	0.09762290449999998	0.08778646875	0.10697548124999999
11.836799322033897	0.09778694662499998	0.0878517375	0.10717128749999999
11.850098305084748	0.09795272924999997	0.0879387625	0.10734533749999998
11.863397288135593	0.098111549875	0.08804754375	0.10749763125
11.876696949152542	0.09826863	0.08817808125	0.107649925
11.889997288135593	0.09841961837500002	0.088330375	0.10775870625
11.903297627118643	0.09856973650000002	0.08850442499999998	0.1078674875
11.916598644067795	0.09871593849999996	0.08870023125	0.1079545125
11.929897627118645	0.09885996487500001	0.08891779374999999	0.1080415375
11.943197966101692	0.09899876974999998	0.08917886874999999	0.10808505
11.956497627118644	0.09913670437499997	0.08943994374999999	0.1081285625
11.969797966101696	0.0992694175	0.08974453125	0.10815031874999999
11.983096949152541	0.09939429837499998	0.09004911875	0.10817207499999999
11.996395932203388	0.09951830899999999	0.09039721875	0.10823734374999999
12.009695593220338	0.09963535762499998	0.09074531874999998	0.1084766625
12.022995932203388	0.09974936037499998	0.0908976125	0.108694225
12.036296949152542	0.09985857674999998	0.09100639374999998	0.108868275
12.049596610169491	0.099965182375	0.0911586875	0.10902056875
12.062896271186439	0.100070482625	0.09135449375	0.10910759375
12.076195932203388	0.10017230187500005	0.0912022	0.10917286249999998
12.08949627118644	0.10026933475000002	0.09104990624999999	0.10917286249999998
12.10279661016949	0.10036506225	0.09091936875	0.10915110625
12.11609559322034	0.10045730875	0.09081058749999998	0.10910759375
12.12939525423729	0.10054433375	0.09074531874999998	0.1089988125
12.142694915254237	0.10062787775	0.09068005	0.10889003124999999
12.155995254237288	0.10070489487499999	0.09065829375	0.1087377375
12.16929559322034	0.10078017149999997	0.09065829375	0.10854193124999999
12.182595254237288	0.10084674562499998	0.09068005	0.10836788124999999
12.195894915254238	0.10091114412500002	0.0907235625	0.10856368749999999
12.209194576271187	0.10096945087499998	0.09076707499999999	0.1087377375
12.222494915254236	0.10102514687499997	0.09048424374999998	0.10889003124999999
12.23579593220339	0.10107518624999999	0.09022316875	0.10902056875
12.249094915254238	0.10112217975	0.08996209375	0.10910759375
12.262394576271186	0.10116047075000002	0.08972277499999999	0.10915110625
12.275694237288135	0.101195715875	0.08948345625	0.10912935
12.288994576271186	0.101223999	0.08926589375	0.10906408125
12.302294915254237	0.10124793087500002	0.08907008749999999	0.10897705625000001
12.315593220338984	0.10126620612500002	0.08889603749999998	0.10928164375
12.328892881355934	0.10128013012499998	0.0887219875	0.1096515
12.34219322033898	0.10129013800000002	0.08856969375	0.1099560875
12.355493559322033	0.10129448924999998	0.08843915625	0.11023891875
12.368793220338985	0.10129492437500001	0.08830861875	0.11049999374999998
12.382093559322032	0.10129318387499998	0.0881998375	0.11071755625
12.395393898305084	0.10128752725	0.08813456874999999	0.1109133625
12.40869288135593	0.10127708425	0.0880693	0.11104389999999999
12.42199254237288	0.10126359537499999	0.08804754375	0.11115268124999998
12.43529220338983	0.10124575524999997	0.08804754375	0.11121795
12.448592542372882	0.10122573949999998	0.08809105625	0.11123970625
12.46189220338983	0.101201807625	0.088156325	0.11119619374999999
12.47519186440678	0.101173959625	0.08824334999999998	0.11113092499999999
12.48849152542373	0.101146111625	0.08835213125	0.11102214374999998
12.501791186440677	0.10111521775000001	0.08850442499999998	0.11089160625
12.515091525423728	0.10108432387499999	0.088678475	0.11071755625
12.528390508474574	0.10105081924999998	0.08889603749999998	0.11049999374999998
12.541689491525423	0.101008177	0.0891136	0.11023891875
12.554989152542372	0.10096553475000002	0.08935291875	0.1099560875
12.568289491525423	0.10091897637499996	0.08963575	0.1099560875
12.581589830508474	0.10086850187499997	0.08991858125	0.10997784375
12.594890169491526	0.10081628687500002	0.09022316875	0.10997784375
12.608189152542373	0.100759720625	0.0905495125	0.1099560875
12.62148881355932	0.10070228412499997	0.09087585625	0.10993433125
12.634788474576272	0.10064093149999996	0.0912022	0.10989081875000001
12.648088135593222	0.10057957887499996	0.09155029999999999	0.10982554999999998
12.66138779661017	0.10051692087499997	0.0918984	0.10976028125
12.674686779661016	0.10045252237499998	0.092159475	0.1096950125
12.687986440677966	0.10038812387499998	0.09202893749999999	0.1096079875
12.701286779661016	0.10032198487500005	0.09194191249999999	0.10949920625
12.714587118644067	0.10025715125000001	0.09187664375	0.109390425
12.727886779661016	0.1001953635	0.09183313124999999	0.10925988749999999
12.741186440677966	0.10013357575000001	0.091811375	0.10910759375
12.754486101694916	0.10007396362499998	0.09178961875000001	0.10895529999999999
12.767785084745762	0.10001478662500002	0.091811375	0.10878125
12.781084745762712	0.099956915	0.0918548875	0.10858544375
12.794385084745763	0.099897738	0.0918984	0.10836788124999999
12.807685423728813	0.09983986637499996	0.091985425	0.10815031874999999
12.820984406779662	0.099782865	0.09207244999999999	0.10793275625
12.834283389830508	0.09972847437499997	0.09220298749999999	0.107823975
12.847583728813557	0.09967190812500001	0.09233352499999999	0.10771519374999998
12.86088406779661	0.09961708237499999	0.09205069375	0.10760641249999998
12.874183728813557	0.099563126875	0.09170259374999999	0.107475875
12.887482711864406	0.09951221724999999	0.09137624999999999	0.10732358124999998
12.900782372881356	0.09946261299999999	0.0910716625	0.10719304375
12.914082033898303	0.09941474924999996	0.09081058749999998	0.10704074999999999
12.927382372881356	0.09936601525000002	0.0905495125	0.10688845625
12.940682033898305	0.09931728124999996	0.09033195000000001	0.1067361625
12.953981016949152	0.09926637162499999	0.09011438749999999	0.10658386874999999
12.967280677966102	0.099219378125	0.08991858125	0.10643157499999999
12.98058101694915	0.09917368999999997	0.08974453125	0.10625752499999999
12.9938806779661	0.09913017750000001	0.08957048124999999	0.106083475
13.007181016949152	0.09908579475000001	0.08943994374999999	0.10588766875
13.020480677966102	0.099044893	0.08930940625	0.10599644999999999
13.033779661016947	0.09900225074999998	0.08920062499999999	0.1061705
13.047079322033897	0.09896134900000003	0.08913535625	0.10634455
13.060378983050846	0.09892175262499997	0.08909184375	0.10649684375
13.073678644067796	0.09887911037500002	0.08907008749999999	0.10662738125
13.086977627118642	0.09883690325	0.08909184375	0.1067361625
13.100277288135592	0.098797306875	0.08913535625	0.1068231875
13.113577627118643	0.09875597000000001	0.08920062499999999	0.1068667
13.126877966101695	0.09871419799999995	0.08930940625	0.10691021249999999
13.140178305084746	0.09867373137499999	0.0894181875	0.10688845625
13.15347728813559	0.09863500524999998	0.08957048124999999	0.10684494375
13.166776271186441	0.098596279125	0.08972277499999999	0.1067361625
13.18007593220339	0.09856190424999997	0.089896825	0.10662738125
13.19337559322034	0.09852752937499996	0.09009263124999999	0.10647508750000001
13.206676610169492	0.098497070625	0.09031019375	0.10627928125
13.219975593220338	0.09846530650000003	0.0905495125	0.10601820625
13.233275254237288	0.09843876387500002	0.09081058749999998	0.10577888749999999
13.246574915254236	0.098410045625	0.0910716625	0.10553956875
13.259875254237288	0.09838524349999997	0.09137624999999999	0.10530025
13.273175593220339	0.09836435749999999	0.09168083749999999	0.10530025
13.286474576271184	0.09834173099999999	0.09200718125	0.1053437625
13.299773559322034	0.09831997475000004	0.091985425	0.10536551875
13.313073220338984	0.0982982185	0.09155029999999999	0.10536551875
13.326373559322032	0.098279073	0.0911586875	0.1053437625
13.339673898305085	0.09825601137499998	0.09076707499999999	0.10530025
13.352973559322034	0.09823469024999996	0.09039721875	0.1052567375
13.366273220338982	0.09821467449999999	0.09004911875	0.10519146874999999
13.379572881355932	0.09819509387499997	0.08972277499999999	0.10510444375
13.392873220338982	0.09817768887499997	0.0894181875	0.1049956625
13.406172203389831	0.09815984874999995	0.0891136	0.10488688125
13.419471186440678	0.098143749125	0.088852525	0.1047781
13.432770847457627	0.09812895487500001	0.08859145	0.10466931874999999
13.446070508474575	0.09811633624999999	0.08835213125	0.104517025
13.459370847457626	0.098104587875	0.088156325	0.10436473125000001
13.472671186440678	0.09809414487500004	0.08796051874999998	0.10419068124999999
13.485971525423729	0.09808674774999995	0.087808225	0.10397311875000001
13.499271186440678	0.098081091125	0.08765593125	0.1037773125
13.512570847457628	0.09807848037500001	0.08754715	0.10355974999999999
13.525870508474576	0.098077175	0.087460125	0.10336394374999999
13.539170169491523	0.09807717499999997	0.08739485625000001	0.10314638125
13.552469152542374	0.09807978574999998	0.0873731	0.10295057499999999
13.565768813559322	0.09808326675	0.08735134374999999	0.10277652500000001
13.579068474576271	0.09808935850000002	0.08739485625000001	0.10284179375
13.59236813559322	0.09810154200000001	0.087460125	0.10303760000000001
13.60566847457627	0.09811242012500002	0.08756890625	0.10323340624999999
13.618968813559322	0.09812764950000002	0.08769944374999998	0.10340745625
13.632268474576271	0.09814853549999997	0.08787349374999999	0.10358150625
13.645567457627116	0.09816855125000004	0.08809105625	0.10373379999999999
13.658867118644068	0.09819248312500001	0.088330375	0.10388609374999999
13.67216745762712	0.09821772037500001	0.08861320624999998	0.103994875
13.685467796610167	0.09824426299999998	0.08891779374999999	0.1040819
13.698766779661016	0.09827254612500001	0.08924413749999999	0.104168925
13.712066440677965	0.09830300487499997	0.0895922375	0.10421243749999999
13.725366101694913	0.09833389875000002	0.0899403375	0.10423419375
13.738666440677965	0.098366098	0.09033195000000001	0.10421243749999999
13.751966101694915	0.09839960262499999	0.09070180625	0.104168925
13.765265084745762	0.09843310724999998	0.09083234375	0.10425594999999999
13.778564067796609	0.09846922262499999	0.0907235625	0.10458229374999999
13.791863728813558	0.09850794874999996	0.09063653749999999	0.10490863750000001
13.80516406779661	0.098547545125	0.09057126875	0.10523498125
13.818464406779661	0.09858801175	0.0905495125	0.10553956875
13.83176474576271	0.09862630275	0.0905495125	0.1058224
13.845063728813559	0.098667639625	0.09059302500000001	0.10610523125
13.858362711864407	0.09870810625000001	0.09065829375	0.10638806249999999
13.871663050847456	0.09874291625000002	0.09074531874999998	0.10664913749999999
13.884963389830508	0.09877468037500003	0.09087585625	0.10688845625
13.898263050847456	0.09880513912500004	0.09100639374999998	0.10710601875
13.911561355932202	0.09883211687499997	0.09118044374999999	0.10732358124999998
13.924861016949151	0.09885778924999997	0.09135449375	0.10754114375
13.938161355932202	0.09888041574999995	0.09155029999999999	0.10771519374999998
13.951461016949152	0.09890304225000002	0.0917678625	0.1078674875
13.964762033898305	0.09891914187499999	0.09200718125	0.10801978124999999
13.97806033898305	0.09893567662499998	0.0922465	0.10815031874999999
13.991359322033897	0.09894873037499999	0.092507575	0.10828085624999999
14.004658983050847	0.09896004362499998	0.09276865	0.10836788124999999
14.017959999999999	0.09896831100000002	0.09270338125000001	0.10843314999999999
14.03126033898305	0.0989735325	0.09257284375	0.1084766625
14.044559322033898	0.098978754	0.09248581874999999	0.10849841874999999
14.057858305084743	0.09898179987500003	0.09237703749999998	0.10849841874999999
14.071157966101692	0.098982670125	0.09231176875	0.10845490625
14.084458305084745	0.09898179987500003	0.0922465	0.1083896375
14.097758644067795	0.09898005937500004	0.09220298749999999	0.10830261249999999
14.111057627118644	0.09897353249999999	0.09218123125000001	0.10819383125
14.12435661016949	0.098966135375	0.092159475	0.1080415375
14.137656271186438	0.09895134112499998	0.092159475	0.1078674875
14.15095661016949	0.09893437125000001	0.09218123125000001	0.10769343749999999
14.164257627118644	0.09891305012500001	0.09220298749999999	0.107475875
14.17755661016949	0.09888650749999998	0.0922465	0.10723655624999999
14.19085559322034	0.09885561362499998	0.09229001249999999	0.10695372499999999
14.204155254237289	0.09882341437499999	0.09235528124999999	0.10667089375
14.217455593220338	0.09878773412499997	0.09242055	0.10638806249999999
14.230755932203389	0.09875161875000002	0.0924640625	0.10606171874999999
14.244054915254237	0.09871245750000003	0.09231176875	0.10573537499999999
14.257353898305084	0.09867503675	0.09202893749999999	0.10538727499999999
14.270653559322032	0.09863848625000003	0.0917678625	0.105039175
14.283953220338983	0.09860106549999999	0.0915067875	0.1046475625
14.297254237288135	0.098570171625	0.09126746875	0.10425594999999999
14.310553898305082	0.0985349265	0.09102814999999999	0.10432121875
14.323852881355933	0.09850403262500004	0.09081058749999998	0.10443
14.337152542372882	0.09847444412499996	0.09061478125	0.10456053749999998
14.35045220338983	0.09844790149999999	0.090418975	0.104691075
14.363753220338983	0.09842135887500003	0.090244925	0.1048216125
14.37705220338983	0.09840351875000002	0.09009263124999999	0.10497390625
14.390351186440675	0.09838002199999998	0.08996209375	0.10510444375
14.403650169491526	0.09836261700000003	0.08983155624999999	0.1052567375
14.416950508474576	0.09834695249999999	0.08974453125	0.10538727499999999
14.430250847457627	0.09833302849999999	0.08965750625	0.10553956875
14.443550508474576	0.09832258549999998	0.0895922375	0.1056918625
14.456849491525423	0.0983121425	0.08954872499999998	0.10584415625
14.47014915254237	0.09830518050000002	0.08952696874999999	0.10599644999999999
14.483449491525423	0.09829995899999998	0.0895052125	0.1061705
14.496750508474577	0.0982912565	0.0895052125	0.10632279374999999
14.510049491525422	0.09828385937499996	0.08954872499999998	0.10645333124999999
14.523348474576268	0.09827950812500003	0.0895922375	0.106605625
14.53664813559322	0.09827341637499998	0.08965750625	0.10671440624999999
14.54994847457627	0.09826471387499999	0.08974453125	0.10684494375
14.563249491525422	0.09825557625	0.08985331249999999	0.10693196875
14.576548474576272	0.09824730887499998	0.08998384999999999	0.10701899375
14.589846779661015	0.09823382	0.09011438749999999	0.10708426249999999
14.603146440677966	0.09821946087500001	0.09026668125	0.10714953125
14.616446779661016	0.09820031537499997	0.09044073124999999	0.10717128749999999
14.629747796610168	0.09818029962500001	0.09061478125	0.10717128749999999
14.643046779661015	0.09815810824999999	0.09081058749999998	0.10714953125
14.656345762711865	0.09813287100000002	0.09100639374999998	0.10712777500000001
14.669645423728813	0.09810415274999999	0.09122395625	0.10706250624999998
14.682946440677966	0.09807325887500001	0.09118044374999999	0.10697548124999999
14.696246779661019	0.098041059625	0.09081058749999998	0.10684494375
14.709546440677963	0.09800929549999998	0.09044073124999999	0.10671440624999999
14.72284474576271	0.09797143962500002	0.09007087499999998	0.10654035625
14.73614440677966	0.09793880525000002	0.08974453125	0.10634455
14.74944474576271	0.09790138449999997	0.0894181875	0.10612698749999998
14.762745762711864	0.09786439887500001	0.0891136	0.10586591249999999
14.77604474576271	0.097822626875	0.08883076875	0.10560483749999999
14.789343728813558	0.09778346562499995	0.08856969375	0.10530025
14.802643389830507	0.09774386925	0.088330375	0.1049956625
14.81594372881356	0.09770688362500002	0.0881128125	0.10466931874999999
14.82924474576271	0.09766511162500001	0.0879387625	0.1043864875
14.842544406779659	0.09762638550000004	0.0877647125	0.10432121875
14.85584338983051	0.09758548375000003	0.087634175	0.10423419375
14.869142372881354	0.097545887375	0.08752539375	0.104168925
14.882442711864405	0.09750716125000002	0.08743836875	0.10410365625
14.89574372881356	0.09747191612500002	0.0873731	0.10401663124999999
14.909042711864405	0.09743841150000002	0.08735134374999999	0.10395136249999999
14.922341694915252	0.09740577712500001	0.08735134374999999	0.10386433749999999
14.935641355932203	0.09737749399999998	0.0873731	0.10375555624999999
14.948941694915254	0.09735051625	0.08743836875	0.10364677499999998
14.962243389830508	0.097328324875	0.0875036375	0.1035162375
14.975542372881355	0.09730787399999997	0.087634175	0.1033857
14.988841355932204	0.097289163625	0.0877647125	0.10323340624999999
15.002141016949151	0.097272628875	0.0879387625	0.10308111249999999
15.015441355932204	0.0972573995	0.08813456874999999	0.1029070625
15.028742372881354	0.09724565112500003	0.08835213125	0.1027330125
15.0420413559322	0.09723433787500003	0.08859145	0.10253720624999998
15.05534033898305	0.09722781100000003	0.088852525	0.10234139999999999
15.06864	0.0972191085	0.08913535625	0.10214559375
15.081940338983049	0.09721475725	0.0894181875	0.1019497875
15.095241355932204	0.09721606262499999	0.08974453125	0.10181925
15.108540338983051	0.097217368	0.09004911875	0.10166695625
15.121839322033896	0.09722215437500001	0.09039721875	0.1016016875
15.135138983050847	0.09722955149999998	0.09074531874999998	0.10164519999999999
15.1484393220339	0.09723738375	0.09109341874999999	0.10166695625
15.161741016949152	0.09724739162499997	0.09144151874999999	0.10166695625
15.17504	0.09725957512499997	0.09172435	0.10166695625
15.188338983050848	0.09727393424999999	0.091637325	0.10166695625
15.201637966101693	0.09728872849999998	0.09157205624999999	0.10164519999999999
15.214938305084745	0.097306568625	0.09152854375000001	0.1016016875
15.228239322033897	0.09732266825000004	0.09148503125	0.10166695625
15.241538983050845	0.09734007325000002	0.09148503125	0.10175398124999999
15.254837966101695	0.09735834850000001	0.0915067875	0.10184100625
15.268137627118646	0.09737531837499999	0.09155029999999999	0.10192803125
15.281437966101693	0.09739272337499998	0.09161556875	0.1019933
15.294738983050848	0.09741056349999998	0.09168083749999999	0.10205856875
15.308038644067798	0.09742361724999998	0.0917678625	0.10212383750000001
15.321337627118643	0.09743928175000001	0.0918548875	0.10236315624999999
15.33463661016949	0.09745103012499998	0.09196366874999999	0.1026459875
15.347936949152542	0.09746234337499995	0.09207244999999999	0.10292881875
15.361237288135593	0.097477137625	0.09218123125000001	0.10321164999999999
15.374537627118645	0.09748322937500004	0.09231176875	0.10347272499999999
15.387836610169492	0.09749367237499999	0.0924640625	0.10371204375000001
15.401135593220337	0.09750150462499999	0.09261635624999999	0.10395136249999999
15.41443593220339	0.09750890174999997	0.09276865	0.10419068124999999
15.427736949152541	0.09751238274999999	0.0928991875	0.10440824374999999
15.441037288135592	0.097517169125	0.09287743124999999	0.10462580625000001
15.454335593220339	0.097519779875	0.09287743124999999	0.1048216125
15.467635254237289	0.097522390625	0.0928991875	0.1049956625
15.480935593220336	0.09752369599999999	0.09285567499999998	0.1051697125
15.494235932203388	0.09752587162499998	0.09276865	0.1053437625
15.507535593220341	0.09752674187499999	0.09274689374999999	0.10547429999999998
15.520834576271186	0.09752282574999999	0.09274689374999999	0.10560483749999999
15.534133559322033	0.09752369600000002	0.09276865	0.1056918625
15.547433898305085	0.09751934474999999	0.0928121625	0.10577888749999999
15.560734915254235	0.09751412324999997	0.09287743124999999	0.1058224
15.574035254237288	0.09750759637499998	0.09292094375	0.10586591249999999
15.587334237288134	0.09750324512499998	0.09300796874999999	0.10586591249999999
15.600633898305082	0.09749802362499997	0.0930732375	0.10584415625
15.613933559322032	0.097492367	0.0931602625	0.1058224
15.627234576271187	0.09748671037499995	0.09309499375000001	0.10575713124999998
15.640534237288135	0.09748192400000003	0.093029725	0.1056918625
15.653833220338981	0.09747757274999998	0.09296445625	0.10562659375
15.667132203389832	0.097472786375	0.0928991875	0.10553956875
15.680432542372879	0.09746712975	0.09285567499999998	0.10545254374999999
15.693733559322034	0.09746321362499998	0.09283391875000001	0.10536551875
15.707033220338984	0.097457992125	0.0928121625	0.10527849375000001
15.720332203389829	0.09745364087499997	0.0928121625	0.1051697125
15.733631864406778	0.09745277062500002	0.0928121625	0.105039175
15.74693220338983	0.09745103012499996	0.09283391875000001	0.10493039374999999
15.76023322033898	0.09744972474999997	0.09287743124999999	0.1047781
15.773533559322033	0.09745103012499996	0.09292094375	0.1046475625
15.78683186440678	0.097454076	0.0929862125	0.10447351249999999
15.800130847457625	0.09745929749999997	0.0930732375	0.1042994625
15.813431186440678	0.09746495412500002	0.0931602625	0.10412541249999999
15.82673220338983	0.09747583224999999	0.09326904374999999	0.10390784999999998
15.84003254237288	0.09748540500000001	0.09339958124999999	0.1036902875
15.853330847457624	0.09750150462499997	0.09353011874999999	0.10345096875
15.866630508474573	0.097519779875	0.09366065625	0.10318989375
15.879930847457624	0.09753892537499999	0.09366065625	0.1029070625
15.89323186440678	0.09756155187499999	0.09361714374999999	0.1026459875
15.906531525423729	0.097582437875	0.09355187499999999	0.10234139999999999
15.919830508474577	0.09760985074999999	0.09353011874999999	0.10205856875
15.933129491525424	0.09763682849999998	0.09353011874999999	0.10175398124999999
15.946429830508473	0.09766641700000003	0.09355187499999999	0.10144939374999999
15.959730847457626	0.097697746	0.09357363125	0.1012971
15.973031186440675	0.0977273345	0.09363890000000001	0.10151466249999999
15.986330169491525	0.09776127425	0.09370416875	0.101732225
15.99962915254237	0.09779390862499998	0.09379119374999999	0.1019497875
16.012929491525423	0.097829588875	0.09387821874999999	0.10218910625
16.026230508474576	0.09786657449999997	0.093987	0.10240666875
16.039530169491528	0.09790791137500002	0.0941175375	0.1026459875
16.052829152542373	0.097947072625	0.09424807499999999	0.10286355
16.066128135593218	0.09799014999999998	0.09429158750000001	0.10310286874999999
16.07942847457627	0.098033227375	0.09435685625	0.10332043125
16.09272949152542	0.09807891549999999	0.09444388125	0.10355974999999999
16.106029830508472	0.09812329824999999	0.09453090624999999	0.1037773125
16.11932881355932	0.09816855124999996	0.09461793125	0.103994875
16.132627796610166	0.09821206374999997	0.09472671249999999	0.10419068124999999
16.145928135593216	0.09825644650000001	0.09483549375	0.1043864875
16.159229152542373	0.0982982185	0.09494427500000001	0.10453878124999999
16.172529491525424	0.09834086074999995	0.09505305624999999	0.10471283125
16.18582779661017	0.098382197625	0.09518359374999999	0.10484336874999999
16.19912745762712	0.09842135887499998	0.09531413125	0.10495215
16.212427796610168	0.09846226062500002	0.09544466874999999	0.10506093124999999
16.22572881355932	0.09849881112499997	0.09557520625	0.10512619999999999
16.239029152542372	0.09853449137499998	0.095466425	0.10519146874999999
16.252327457627118	0.098571477	0.09540115625	0.10521322499999998
16.265627118644066	0.09860454650000003	0.09531413125	0.10523498125
16.27892745762712	0.098638051125	0.09527061875	0.10523498125
16.29222847457627	0.098669380125	0.09522710625000001	0.10521322499999998
16.30552881355932	0.098700709125	0.09518359374999999	0.1051697125
16.318827796610172	0.09872855712499998	0.09516183749999998	0.10510444375
16.332126779661017	0.098753794375	0.09514008125	0.105039175
16.345427118644064	0.09877859649999998	0.09500954375	0.10493039374999999
16.35872813559322	0.098803398625	0.09487900624999998	0.10479985624999999
16.37202779661017	0.09882863587500001	0.094770225	0.1046475625
16.385326779661014	0.09884778137499999	0.09461793125	0.10449526875
16.398626440677965	0.098869537625	0.09448739375	0.1042994625
16.411926101694913	0.09888868312499997	0.09435685625	0.1040819
16.425227118644067	0.09890695837499999	0.09422631874999998	0.10384258125
16.43852745762712	0.09892088237499998	0.09409578125	0.10358150625
16.451826440677966	0.09893611174999997	0.093987	0.10329867499999999
16.465126101694914	0.09894873037499996	0.093899975	0.10299408749999998
16.478426440677968	0.09895873825000001	0.09379119374999999	0.10266774374999998
16.491727457627118	0.09896700562500003	0.093725925	0.10268949999999999
16.505027796610168	0.09897048662500002	0.09366065625	0.10275476875
16.518326779661017	0.09897048662499996	0.09361714374999999	0.10279828125
16.53162576271186	0.098968311	0.09357363125	0.10284179375
16.54492542372881	0.09896439487499994	0.09355187499999999	0.10301584374999999
16.558226440677966	0.098959173375	0.09353011874999999	0.10318989375
16.571526779661017	0.09895090600000002	0.09353011874999999	0.10336394374999999
16.584825762711862	0.09894002787500002	0.09353011874999999	0.10349448124999999
16.598125423728813	0.0989317605	0.09355187499999999	0.10362501874999999
16.61142508474576	0.098918271625	0.09359538749999999	0.10373379999999999
16.624725423728812	0.09890652325000002	0.09361714374999999	0.10382082499999999
16.638027118644068	0.098892164125	0.09368241249999999	0.10388609374999999
16.65132542372881	0.098875629375	0.093725925	0.10392960624999999
16.664625084745758	0.09885822437500001	0.09381294999999999	0.10395136249999999
16.677924745762713	0.09884517062499999	0.093899975	0.10397311875000001
16.691225762711863	0.09882384950000002	0.093987	0.10395136249999999
16.70452745762712	0.09880383374999999	0.09409578125	0.10395136249999999
16.717825762711865	0.09878468825	0.09422631874999998	0.10390784999999998
16.73112474576271	0.098764237375	0.09435685625	0.10386433749999999
16.744424406779657	0.09874378650000003	0.09450914999999999	0.103994875
16.75772474576271	0.09872159512499998	0.09448739375	0.10414716874999999
16.77102576271186	0.09869940374999997	0.09444388125	0.1042994625
16.78432542372881	0.09867677725	0.09440036875	0.10443
16.79762440677966	0.09865545612500001	0.0943786125	0.10458229374999999
16.81092406779661	0.09863369987500001	0.09435685625	0.1047345875
16.82422440677966	0.09861237874999997	0.09416105	0.10486512499999999
16.837525423728813	0.09859018737500001	0.09394348749999999	0.1049956625
16.85082440677966	0.09857278237500001	0.09374768125	0.10512619999999999
16.864123389830507	0.09855320174999999	0.09355187499999999	0.10523498125
16.877423050847458	0.098536231875	0.09335606875	0.1053437625
16.89072338983051	0.09851795662500001	0.09318201875	0.10540903125
16.90402508474576	0.09850359750000001	0.09300796874999999	0.10549605624999998
16.91732406779661	0.09849141399999999	0.09285567499999998	0.10553956875
16.930623050847455	0.09848097100000004	0.09270338125000001	0.10556132500000001
16.943922711864403	0.09846791725	0.09257284375	0.10556132500000001
16.957223050847457	0.09845790937499997	0.0924640625	0.10556132500000001
16.970523389830507	0.09845007712500001	0.09237703749999998	0.10551781249999999
16.983823728813558	0.09844529074999996	0.09231176875	0.10547429999999998
16.997122711864407	0.098441374625	0.09226825625	0.10538727499999999
17.01042169491525	0.09844050437499999	0.0922465	0.10530025
17.023722033898302	0.09844180974999998	0.09222474374999999	0.10519146874999999
17.037022372881356	0.09844659612499998	0.0922465	0.10506093124999999
17.050323389830506	0.09845007712499998	0.09226825625	0.10490863750000001
17.06362237288135	0.09845573374999995	0.09231176875	0.10475634375
17.076921355932203	0.09846313087499999	0.09235528124999999	0.10458229374999999
17.090221694915254	0.09847487924999998	0.09242055	0.10440824374999999
17.103522033898304	0.09848706275000002	0.092507575	0.10421243749999999
17.116823050847458	0.09850098675000003	0.09261635624999999	0.103994875
17.130121355932204	0.09851752150000002	0.0927251375	0.10379906875
17.14342033898305	0.0985349265	0.09287743124999999	0.10355974999999999
17.15672	0.09855407199999996	0.093029725	0.1033421875
17.17002101694915	0.09857582824999998	0.09322553125	0.10308111249999999
17.183322033898303	0.09859845475000002	0.0932908	0.10284179375
17.19662033898305	0.098620211	0.09335606875	0.10286355
17.209919322033898	0.09864805899999998	0.09342133749999999	0.10299408749999998
17.223219661016948	0.09867155575000001	0.0935083625	0.10310286874999999
17.236520000000002	0.09869766325000001	0.09361714374999999	0.10321164999999999
17.249821016949152	0.09872551125	0.093725925	0.10329867499999999
17.263119322033898	0.09875335925	0.09385646249999999	0.10336394374999999
17.276418305084746	0.098781642375	0.093987	0.1034292125
17.289717966101694	0.098812101125	0.09416105	0.10349448124999999
17.303018983050844	0.09884299499999999	0.09431334375000001	0.10353799374999999
17.316319999999997	0.09887214837499998	0.09450914999999999	0.10358150625
17.329618983050846	0.09890347737499999	0.09470495625	0.10371204375000001
17.342917966101695	0.09893611175	0.0948137375	0.10384258125
17.356217627118646	0.09896874612499999	0.09492251875	0.103994875
17.369518644067796	0.09900225075000002	0.09505305624999999	0.10412541249999999
17.38281966101695	0.09903357974999999	0.09518359374999999	0.10425594999999999
17.396117966101695	0.09906621412499998	0.09531413125	0.10436473125000001
17.40941694915254	0.09910145925000002	0.095466425	0.10447351249999999
17.42271661016949	0.0991336585	0.09561871875	0.10456053749999998
17.436016949152542	0.09917107925000002	0.09579276874999998	0.1046475625
17.449318644067795	0.099202843375	0.09590155	0.1047345875
17.462617627118643	0.099240264125	0.0959450625	0.1047781
17.47591661016949	0.09927550924999999	0.09598857499999999	0.1048216125
17.48921627118644	0.099309449	0.09601033125	0.10486512499999999
17.50251661016949	0.09934512925000004	0.0960320875	0.10486512499999999
17.515818305084746	0.09938298512500002	0.09607559999999998	0.10486512499999999
17.529116610169492	0.09942171124999998	0.09607559999999998	0.10484336874999999
17.54241559322034	0.099458696875	0.09601033125	0.10479985624999999
17.55571525423729	0.09949829325	0.09592330624999999	0.10475634375
17.569015593220335	0.09953614912499999	0.09583628125	0.104691075
17.58231728813559	0.09957356987499999	0.09574925625	0.10460405
17.595615593220337	0.09961447162499999	0.0956839875	0.104517025
17.608914576271186	0.09965406799999998	0.09561871875	0.10440824374999999
17.622214237288137	0.09969192387499998	0.09557520625	0.10427770624999998
17.635515254237287	0.09973195537499997	0.09553169375	0.104168925
17.64881627118644	0.09977198687500005	0.09550993749999999	0.10410365625
17.662114576271186	0.099811148125	0.09550993749999999	0.10421243749999999
17.675413559322035	0.09985248499999998	0.09550993749999999	0.1042994625
17.688713220338983	0.09989164625000002	0.09550993749999999	0.1043864875
17.702014237288136	0.099932548	0.09553169375	0.10445175625
17.715315254237286	0.09997257950000002	0.09555345	0.10449526875
17.728614237288134	0.10001304612499999	0.09553169375	0.104517025
17.741913220338983	0.10005307762499996	0.09537939999999999	0.10453878124999999
17.755212881355934	0.10009267399999996	0.09524886249999999	0.10453878124999999
17.768513898305084	0.10013314062499998	0.09514008125	0.10453878124999999
17.781815593220337	0.10017273699999997	0.0950313	0.10453878124999999
17.795113220338983	0.10021059287500002	0.09496603125	0.104517025
17.808412203389828	0.100245838	0.0949007625	0.10447351249999999
17.82171186440678	0.10028238849999997	0.09485724999999999	0.10445175625
17.83501288135593	0.10031458775	0.09483549375	0.10440824374999999
17.848314576271182	0.10034765725000003	0.09483549375	0.10436473125000001
17.86161288135593	0.10037898624999998	0.09483549375	0.1042994625
17.87491186440678	0.10041031524999999	0.09485724999999999	0.10425594999999999
17.88821220338983	0.100437728125	0.0949007625	0.10419068124999999
17.901512542372885	0.10046209512500001	0.09496603125	0.10412541249999999
17.914814237288137	0.10048559187499997	0.0950313	0.10421243749999999
17.92811254237288	0.10050734812500003	0.09514008125	0.10432121875
17.941411525423728	0.10052779899999999	0.09522710625000001	0.10445175625
17.954711186440676	0.100542158125	0.09535764375	0.10456053749999998
17.96801220338983	0.10055477675000002	0.09548818125	0.1046475625
17.981313898305086	0.100566525125	0.09566223125	0.1047345875
17.994612203389828	0.10057914374999997	0.09581452499999998	0.1048216125
18.007911186440676	0.10058697599999998	0.09601033125	0.10488688125
18.021210847457628	0.10059654875	0.0962061375	0.10495215
18.03451186440678	0.100604816125	0.09618438124999999	0.1049956625
18.047813559322034	0.10061003762499998	0.09611911249999999	0.105039175
18.06111186440678	0.10061961037500002	0.09607559999999998	0.1050826875
18.074411525423727	0.100623091375	0.0960320875	0.10510444375
18.087711186440675	0.10063005337499999	0.09598857499999999	0.10510444375
18.101012203389832	0.10063396950000002	0.09596681875	0.10510444375
18.114313220338982	0.10063919100000003	0.0959450625	0.1050826875
18.127611525423728	0.10064615300000002	0.0959450625	0.105039175
18.14091118644068	0.10065050425000005	0.0959450625	0.1049956625
18.154210847457627	0.1006548555	0.09590155	0.10490863750000001
18.16751186440678	0.10065616087499998	0.09583628125	0.1048216125
18.180812881355934	0.10066268775	0.09581452499999998	0.10471283125
18.19411254237288	0.10066486337500002	0.09581452499999998	0.10458229374999999
18.207411525423726	0.10066486337500002	0.09581452499999998	0.10445175625
18.220711186440678	0.10066834437500001	0.0958580375	0.10427770624999998
18.23401152542373	0.10066877950000003	0.09590155	0.10412541249999999
18.247312542372878	0.10067052000000003	0.09596681875	0.10392960624999999
18.26061152542373	0.10066921462499998	0.09605384374999999	0.103994875
18.273910508474575	0.10067008487500002	0.09614086875000001	0.1040819
18.287210847457626	0.100667474125	0.09624965	0.104168925
18.30051186440678	0.10066747412499998	0.09635843124999999	0.10425594999999999
18.313812881355933	0.10066529849999999	0.09648896875	0.10432121875
18.327111864406778	0.10066660387500002	0.09661950624999999	0.1043864875
18.34041152542373	0.10066442825000001	0.09675004374999999	0.10445175625
18.353710508474574	0.10066660387500002	0.09690233749999999	0.10449526875
18.367010847457625	0.10066921462499998	0.09705463125	0.10453878124999999
18.38031118644068	0.100670955125	0.09722868125	0.10456053749999998
18.393611525423726	0.10067574150000004	0.09735921874999999	0.10458229374999999
18.406911186440677	0.10068270349999998	0.09744624375000001	0.10460405
18.42021084745763	0.100690970875	0.09753326875	0.10460405
18.433510508474576	0.10069923824999999	0.09762029375	0.10460405
18.446810847457627	0.10070924612500001	0.097729075	0.10458229374999999
18.460111186440677	0.10071707837500002	0.0978161	0.10456053749999998
18.473410847457625	0.10072708625	0.097903125	0.10453878124999999
18.486709830508474	0.10073535362499998	0.0978596125	0.10449526875
18.500008813559322	0.10074623174999997	0.09775083125	0.10445175625
18.51330915254237	0.10075449912499997	0.09766380624999998	0.10458229374999999
18.526610169491523	0.10076233137500001	0.09757678125	0.10471283125
18.539909830508474	0.10077059875	0.0975115125	0.10484336874999999
18.553209491525426	0.10077669049999997	0.09744624375000001	0.10495215
18.566509152542373	0.100784087625	0.09740273125	0.105039175
18.579808813559325	0.10078800374999997	0.09735921874999999	0.10512619999999999
18.59310915254237	0.10079148474999998	0.09731570625	0.10519146874999999
18.606409491525422	0.100792355	0.09729394999999999	0.1052567375
18.619707796610168	0.10079366037500001	0.09727219374999999	0.10527849375000001
18.633007457627116	0.10079366037499997	0.0972504375	0.10530025
18.646307796610166	0.10079061449999996	0.0972504375	0.10532200624999999
18.659607457627118	0.10078713349999999	0.0972504375	0.10532200624999999
18.67290779661017	0.10078147687500001	0.0972504375	0.10530025
18.68620813559322	0.100776255375	0.09727219374999999	0.10527849375000001
18.699507118644068	0.10076885824999998	0.09729394999999999	0.10523498125
18.712806779661015	0.10076059087499996	0.09731570625	0.1051697125
18.726106440677963	0.10074971275000001	0.09735921874999999	0.10510444375
18.73940745762712	0.10073926974999997	0.09740273125	0.105039175
18.752707118644068	0.1007279565	0.097468	0.10493039374999999
18.766006101694913	0.10071620812500001	0.0975115125	0.10484336874999999
18.77930508474576	0.10070315437500003	0.0975115125	0.1047345875
18.79260474576271	0.10068966549999997	0.097468	0.10460405
18.805905762711863	0.10067748199999998	0.0974244875	0.10449526875
18.819206101694917	0.10066355799999997	0.09740273125	0.10436473125000001
18.832505084745762	0.10065180962499999	0.09735921874999999	0.10423419375
18.84580474576271	0.10063962612500003	0.0973374625	0.10412541249999999
18.85910440677966	0.100628312875	0.09731570625	0.103994875
18.872405423728814	0.10061743475	0.09729394999999999	0.10386433749999999
18.88570576271186	0.10060612149999999	0.09727219374999999	0.10375555624999999
18.89900406779661	0.10059785412499998	0.09727219374999999	0.10364677499999998
18.912303050847456	0.10058654087499995	0.09727219374999999	0.10362501874999999
18.925603389830506	0.10057870862500001	0.09727219374999999	0.10366853125
18.938904406779663	0.10057000612499997	0.09727219374999999	0.10371204375000001
18.952204745762714	0.100563044125	0.09729394999999999	0.10375555624999999
18.965503050847456	0.10055564699999998	0.0973374625	0.10379906875
18.978802711864407	0.10054999037500002	0.09735921874999999	0.10388609374999999
18.992102372881355	0.1005434635	0.09740273125	0.10397311875000001
19.005402711864406	0.100536936625	0.09744624375000001	0.10406014375
19.01870372881356	0.10053302049999999	0.0973374625	0.10412541249999999
19.0320020338983	0.10052779899999999	0.09722868125	0.10419068124999999
19.045301694915253	0.10052344774999994	0.0971199	0.10423419375
19.058602033898307	0.10051909649999997	0.09703287499999999	0.10427770624999998
19.071902372881357	0.10051474524999998	0.09694585	0.10432121875
19.085202711864405	0.10051169937499996	0.096858825	0.104342975
19.098501694915257	0.10051256962499995	0.0967718	0.10436473125000001
19.1118006779661	0.10050821837499997	0.09670653124999999	0.1043864875
19.12510033898305	0.10050995887500001	0.09664126249999999	0.1043864875
19.1384006779661	0.10051169937499996	0.09659775	0.1043864875
19.151701694915253	0.10051256962499998	0.0965542375	0.10440824374999999
19.1650006779661	0.10051300474999998	0.096510725	0.10445175625
19.17830033898305	0.10051169937499997	0.0964672125	0.10447351249999999
19.191599999999998	0.10051474525000004	0.09644545624999998	0.10449526875
19.204900338983048	0.10051735599999999	0.09644545624999998	0.104517025
19.218200677966102	0.10051779112499998	0.09644545624999998	0.104517025
19.231499661016947	0.10051822625000004	0.09644545624999998	0.10449526875
19.244798644067796	0.100520401875	0.0964672125	0.10445175625
19.258098305084747	0.10051996675000004	0.09648896875	0.1043864875
19.271398644067794	0.10052170725000004	0.09653248125	0.104342975
19.284699661016948	0.100523882875	0.0965542375	0.10427770624999998
19.2979993220339	0.100525623375	0.09657599374999999	0.10421243749999999
19.311298305084744	0.10052997462500005	0.09659775	0.10412541249999999
19.324597966101692	0.10053302050000003	0.09664126249999999	0.10401663124999999
19.337897627118647	0.10053650149999996	0.096684775	0.10390784999999998
19.351197966101694	0.1005399825	0.09672828749999998	0.1037773125
19.364496949152542	0.10054650937499998	0.0967718	0.10366853125
19.37779661016949	0.10055260112500003	0.09683706874999999	0.10353799374999999
19.391096271186438	0.10056173874999999	0.09690233749999999	0.10340745625
19.404395932203386	0.10057131149999997	0.09694585	0.10329867499999999
19.417694915254238	0.100580014	0.09701111874999999	0.10336394374999999
19.430991186440675	0.10059002187499999	0.09707638750000001	0.1034292125
19.44428745762712	0.10060002974999999	0.09714165625	0.10349448124999999
19.457585762711865	0.10061351862499997	0.09718516875	0.10353799374999999
19.470884067796607	0.10062526699999998	0.0972504375	0.10358150625
19.48418440677966	0.10063875587499997	0.09731570625	0.10360326249999999
19.497486779661017	0.10065180962499999	0.09735921874999999	0.10360326249999999
19.510786440677965	0.10066529849999999	0.09740273125	0.10360326249999999
19.524086779661015	0.10068009274999999	0.09744624375000001	0.10379906875
19.53738779661017	0.100694887	0.097468	0.10397311875000001
19.550690847457624	0.10071098662500001	0.097468	0.10414716874999999
19.563989830508472	0.100729261875	0.09748975625	0.10427770624999998
19.57728813559322	0.10074492637499997	0.09748975625	0.10443
19.590588474576272	0.100763201625	0.0975115125	0.10453878124999999
19.603888813559323	0.10078017149999999	0.0975115125	0.1046475625
19.617190508474575	0.10079714137499997	0.09748975625	0.10475634375
19.630490847457626	0.100813241	0.09748975625	0.10484336874999999
19.643790508474574	0.10083064600000002	0.09748975625	0.10490863750000001
19.657090169491525	0.10084544025	0.097468	0.10497390625
19.670390508474576	0.10085936425	0.097468	0.105039175
19.683690169491523	0.10087154774999998	0.09744624375000001	0.1050826875
19.696991186440677	0.10088416637500003	0.0974244875	0.10510444375
19.71029220338983	0.1008950445	0.0974244875	0.10512619999999999
19.723591186440675	0.10090200650000002	0.09740273125	0.10514795625
19.736890847457627	0.10091157925000002	0.09740273125	0.10514795625
19.750191186440677	0.10091593049999997	0.09738097499999998	0.10514795625
19.763490847457625	0.10092158712499998	0.09738097499999998	0.10514795625
19.776790508474576	0.10092550324999999	0.09738097499999998	0.10512619999999999
19.79008949152542	0.10092593837499997	0.09738097499999998	0.10510444375
19.803389152542373	0.10092550325	0.09738097499999998	0.1050826875
19.81668881355932	0.10092463300000003	0.09735921874999999	0.105039175
19.82998847457627	0.10092202224999999	0.09735921874999999	0.1049956625
19.843288813559322	0.10091854125000001	0.09735921874999999	0.10495215
19.85658779661017	0.10091419000000001	0.09735921874999999	0.10488688125
19.86988745762712	0.10090896849999999	0.09738097499999998	0.1048216125
19.88318711864407	0.10090287675000001	0.09740273125	0.10475634375
19.89648813559322	0.10089634987500001	0.0974244875	0.10466931874999999
19.909787796610168	0.10088808249999999	0.097468	0.10458229374999999
19.923086779661016	0.10088068537500001	0.0975115125	0.10447351249999999
19.936387118644067	0.10087154774999998	0.09757678125	0.1043864875
19.949687457627117	0.10086241012499998	0.09764204999999998	0.10427770624999998
19.962987796610168	0.10085370762499998	0.097729075	0.104168925
19.97628881355932	0.10084587537500005	0.0978161	0.10406014375


==> figures/update_mfcPaper_valBubScreen/poly_el_region.dat <==
time	pres
0.0	0.10131885625
0.013300338983050846	0.10131885625
0.02660067796610169	0.10131885625
0.039901694915254235	0.10131885625
0.053202033898305086	0.10131885625
0.06650237288135592	0.10131885625
0.07980271186440677	0.10131885625
0.09310305084745762	0.10131885625
0.10640338983050847	0.10131885625
0.11970372881355931	0.10131885625
0.13300406779661017	0.10131885625
0.146304406779661	0.10131885625
0.15960406779661016	0.10131885625
0.17290440677966099	0.10131885625
0.18620406779661017	0.10131885625
0.199504406779661	0.10131885625
0.21280406779661018	0.10131885625
0.2261037288135593	0.10131885625
0.23940338983050843	0.10131885625
0.2527030508474576	0.10131885625
0.26600271186440677	0.10131885625
0.2793016949152542	0.10131885625
0.2926013559322034	0.10131885625
0.30590033898305086	0.10131885625
0.3192	0.10131885625
0.33249898305084746	0.10131885625
0.34579864406779653	0.10131885625
0.359097627118644	0.10131885625
0.3723959322033898	0.10131885625
0.38569491525423727	0.10131885625
0.39899322033898305	0.10131885625
0.41229220338983047	0.10131885625
0.4255905084745763	0.10131885625
0.43888881355932197	0.10131885625
0.4521877966101695	0.10131885625
0.4654861016949152	0.10131885625
0.47878440677966105	0.10131885625
0.4920827118644067	0.10131885625
0.5053810169491525	0.10131885625
0.5186793220338982	0.10131885625
0.531977627118644	0.10131885625
0.5452759322033898	0.10131885625
0.5585742372881356	0.10131885625
0.5718725423728814	0.10131885625
0.5851701694915254	0.10131885625
0.5984684745762712	0.10131885625
0.611766779661017	0.10131885625
0.6250644067796609	0.10131885625
0.6383627118644067	0.10131885625
0.6516603389830509	0.10131885625
0.6649586440677965	0.10131885625
0.6782562711864407	0.10131885625
0.6915538983050846	0.10131885625
0.7048515254237286	0.10131885625
0.7181491525423729	0.10131885625
0.7314467796610169	0.10131885625
0.744744406779661	0.10131885625
0.758042033898305	0.10131885625
0.7713396610169492	0.10131885625
0.7846372881355932	0.10131885625
0.7979349152542373	0.10131885625
0.8112325423728813	0.10131885625
0.8245301694915255	0.10131885625
0.8378277966101694	0.10131885625
0.8511254237288135	0.10131885625
0.8644230508474575	0.10131885625
0.8777213559322035	0.10131885625
0.8910189830508474	0.10131885625
0.9043166101694914	0.10131885625
0.9176149152542372	0.10131885625
0.930913220338983	0.10131885625
0.9442108474576271	0.10131885625
0.9575091525423729	0.10131885625
0.9708074576271185	0.10131885625
0.9841057627118645	0.10131885625
0.9974033898305085	0.10131885625
1.010701694915254	0.10131885625
1.023999322033898	0.10131885625
1.037297627118644	0.10131885625
1.0505959322033898	0.10131885625
1.0638942372881357	0.10131885625
1.0771925423728814	0.10131885625
1.0904908474576271	0.10131885625
1.1037891525423726	0.10131885625
1.1170874576271186	0.10131885625
1.130386440677966	0.10131885625
1.1436854237288134	0.10131885625
1.1569837288135592	0.10131885625
1.170282033898305	0.10131885625
1.1835803389830508	0.10131885625
1.1968793220338982	0.10131885625
1.210177627118644	0.10131885625
1.2234766101694914	0.10131885625
1.236775593220339	0.10131885625
1.2500738983050845	0.10131885625
1.2633722033898305	0.10131885625
1.276671186440678	0.10131885625
1.2899701694915253	0.10131885625
1.303268474576271	0.10131885625
1.3165674576271187	0.10131885625
1.3298657627118644	0.10131885625
1.3431647457627118	0.10131885625
1.3564630508474578	0.10131885625
1.369762033898305	0.10131885625
1.383060338983051	0.10131885625
1.3963593220338981	0.10131885625
1.4096576271186438	0.10131885625
1.4229566101694915	0.10131885625
1.436255593220339	0.10131885625
1.4495538983050846	0.10131885625
1.4628522033898304	0.10131885625
1.476151186440678	0.10131885625
1.4894494915254235	0.10131885625
1.5027484745762711	0.10131885625
1.5160467796610169	0.10131885625
1.5293457627118643	0.10131885625
1.54264406779661	0.10131885625
1.5559430508474574	0.10131885625
1.569242033898305	0.10131885625
1.5825403389830506	0.10131885625
1.5958386440677965	0.10131885625
1.609137627118644	0.10131885625
1.6224366101694914	0.10131885625
1.635735593220339	0.10131885625
1.6490338983050847	0.10131885625
1.6623322033898305	0.10131885625
1.6756311864406779	0.10131885625
1.6889294915254236	0.10131885625
1.7022284745762712	0.10131885625
1.715526779661017	0.10131885625
1.7288257627118644	0.10131885625
1.74212406779661	0.10131885625
1.7554230508474578	0.10131885625
1.7687220338983052	0.10131885625
1.782020338983051	0.10131885625
1.7953186440677966	0.10131885625
1.808617627118644	0.10131885625
1.8219159322033898	0.10131885625
1.8352149152542374	0.10131885625
1.8485138983050846	0.10131885625
1.8618122033898306	0.10131885625
1.8751105084745763	0.10131885625
1.888409491525424	0.10131885625
1.901708474576271	0.10131885625
1.9150067796610168	0.10131885625
1.9283050847457626	0.10131885625
1.9416040677966102	0.10131885625
1.9549030508474572	0.10131885625
1.968201355932203	0.10131885625
1.9815003389830506	0.10131885625
1.9947986440677963	0.10131885625
2.0080969491525424	0.10131885625
2.0213959322033896	0.10131885625
2.034694915254237	0.10131885625
2.0479932203389826	0.10131885625
2.06129220338983	0.10131885625
2.074590508474576	0.10131885625
2.0878894915254236	0.10131885625
2.1011884745762712	0.10131885625
2.1144867796610165	0.10131885625
2.1277850847457622	0.10131885625
2.14108406779661	0.10131885625
2.1543823728813556	0.10131885625
2.1676813559322032	0.10131885625
2.180980338983051	0.10131885625
2.1942786440677966	0.10131885625
2.2075769491525423	0.10131885625
2.2208759322033895	0.10131885625
2.234174915254237	0.10131885625
2.247473220338983	0.10131885625
2.2607715254237286	0.10131885625
2.2740705084745763	0.10131885625
2.287368813559322	0.10131885625
2.3006677966101696	0.10131885625
2.313966779661017	0.10131885625
2.3272650847457625	0.10131885625
2.3405633898305083	0.10131885625
2.353862372881356	0.10131885625
2.3671613559322036	0.10131885625
2.3804603389830508	0.10131885625
2.3937586440677965	0.10131885625
2.407056949152542	0.10131885625
2.420355254237288	0.10131885625
2.4336542372881356	0.10131885625
2.4469532203389828	0.10131885625
2.460251525423729	0.10131885625
2.473550508474576	0.10131885625
2.4868488135593223	0.10131885625
2.500147796610169	0.10131885625
2.5134467796610167	0.10131885625
2.5267450847457624	0.10131885625
2.540043389830508	0.10131885625
2.553342372881356	0.10131885625
2.5666406779661015	0.10131885625
2.5799403389830506	0.10131885625
2.5932386440677964	0.10131885625
2.606536949152542	0.10131885625
2.619835254237288	0.10131885625
2.6331342372881354	0.10131885625
2.646433220338983	0.10131885625
2.659731525423729	0.10131885625
2.6730298305084745	0.10131885625
2.6863288135593217	0.10131885625
2.6996277966101694	0.10131885625
2.7129267796610166	0.10131885625
2.7262250847457623	0.10131885625
2.7395233898305085	0.10131885625
2.7528216949152546	0.10131885625
2.766120677966102	0.10131885625
2.7794196610169486	0.10131885625
2.7927186440677962	0.10131885625
2.806016949152542	0.10131885625
2.8193152542372877	0.10131885625
2.8326142372881353	0.10131885625
2.845913220338983	0.10131885625
2.8592115254237287	0.10131885625
2.8725098305084744	0.10131885625
2.8858088135593216	0.10131885625
2.8991071186440673	0.10131885625
2.912406101694915	0.10131885625
2.9257050847457626	0.10131885625
2.9390033898305084	0.10131885625
2.952301694915254	0.10131885625
2.9656006779661013	0.10131885625
2.978899661016949	0.10131885625
2.9921986440677966	0.10131885625
3.0054962711864404	0.10131885625
3.018795254237288	0.10131885625
3.0320935593220337	0.10131885625
3.0453925423728814	0.10131885625
3.0586915254237286	0.10131885625
3.0719898305084743	0.10131885625
3.08528813559322	0.10131885625
3.0985871186440677	0.10131885625
3.111886101694915	0.10131885625
3.1251850847457625	0.10131885625
3.1384833898305082	0.10131885625
3.151781694915254	0.10131885625
3.1650799999999997	0.10131885625
3.178378983050847	0.10131885625
3.1916786440677964	0.10131885625
3.2049762711864402	0.10131885625
3.2182745762711864	0.10131885625
3.2315735593220336	0.10131885625
3.2448725423728813	0.10131885625
3.2581715254237285	0.10131885625
3.271469830508474	0.10131885625
3.28476813559322	0.10131885625
3.2980671186440675	0.10131885625
3.311366101694915	0.10131885625
3.324665084745763	0.10131885625
3.337963389830508	0.10131885625
3.351261694915254	0.10131885625
3.3645599999999996	0.10131885625
3.377858983050847	0.10131885625
3.391157966101695	0.10131885625
3.4044562711864406	0.10131885625
3.4177545762711863	0.10131885625
3.431053559322034	0.10131885625
3.444352542372881	0.10131885625
3.4576515254237288	0.10131885625
3.4709498305084745	0.10131885625
3.48424813559322	0.10131885625
3.497546440677966	0.10131885625
3.5108454237288136	0.10131885625
3.5241450847457627	0.10131885625
3.5374433898305084	0.10131885625
3.550741694915254	0.10131885625
3.56404	0.10131885625
3.5773389830508475	0.10131885625
3.590637966101695	0.10131885625
3.603936271186441	0.10131885625
3.6172345762711866	0.10131885625
3.630532881355932	0.10131885625
3.6438318644067795	0.10131885625
3.657131525423729	0.10131885625
3.670429830508475	0.10131885625
3.6837281355932205	0.10131885625
3.6970264406779663	0.10131885625
3.710325423728814	0.10131885625
3.723624406779661	0.10131885625
3.736923389830508	0.10131885625
3.7502210169491526	0.10131885625
3.76352	0.10131885625
3.776818305084746	0.10131885625
3.7901179661016946	0.10131885625
3.8034162711864408	0.10131885625
3.8167145762711865	0.10131885625
3.8300128813559318	0.10131885625
3.84331186440678	0.10131885625
3.856610847457627	0.10131885625
3.8699098305084743	0.10131885625
3.8832081355932204	0.10131885625
3.8965064406779666	0.10131885625
3.9098054237288133	0.10131885625
3.9231044067796605	0.10131885625
3.9364033898305077	0.10131885625
3.949701694915254	0.10131885625
3.962999999999999	0.10131885625
3.9762989830508473	0.10131885625
3.9895979661016945	0.10131885625
4.002897627118644	0.10131885625
4.01619593220339	0.10131885625
4.0294942372881355	0.10131885625
4.042793220338982	0.10131885625
4.056092881355933	0.10131885625
4.069392542372881	0.10131885625
4.082690847457627	0.10131885625
4.095989152542373	0.10131885625
4.10928813559322	0.10131885625
4.122587118644068	0.10131885625
4.135884745762712	0.10131885625
4.149182372881356	0.10131885625
4.162480677966101	0.10131885625
4.175778983050847	0.10131885625
4.189077966101695	0.10131885625
4.202377627118644	0.10131885625
4.215675254237288	0.10131885625
4.228974237288135	0.10131885625
4.2422732203389835	0.10131885625
4.25557220338983	0.10131885625
4.268870508474577	0.10131885625
4.282168813559322	0.10131885625
4.295467118644068	0.10131885625
4.308766101694915	0.10131885625
4.322065084745763	0.10131885625
4.335364745762712	0.10131885625
4.348664406779661	0.10131885625
4.3619647457627115	0.10131885625
4.375265762711864	0.10131885625
4.388566101694915	0.10131885625
4.401865762711864	0.10131885625
4.415166101694915	0.10131885625
4.428466440677966	0.10131885625
4.441765423728813	0.10131885625
4.455064406779662	0.10131885625
4.4683627118644065	0.10131885625
4.481661694915254	0.10131885625
4.494960677966102	0.10131885625
4.5082603389830505	0.10131885625
4.521561355932204	0.10131885625
4.5348623728813555	0.10131885625
4.548162711864406	0.10131885625
4.561463728813559	0.10131885625
4.574764745762712	0.10131885625
4.588066440677966	0.10131885625
4.601367457627118	0.10131885625
4.614665762711864	0.10131885625
4.6279647457627116	0.10131885625
4.64126440677966	0.10131885625
4.65456406779661	0.10131885625
4.667865084745762	0.10131885625
4.681166101694915	0.10131885625
4.694466440677966	0.10131885625
4.707767457627119	0.10131885625
4.7210684745762705	0.10131885625
4.734370169491525	0.10131885625
4.747672542372881	0.10131885625
4.760974915254238	0.10131885625
4.774277966101695	0.10131885625
4.787577627118644	0.10131885625
4.800876610169491	0.10134061249999998
4.81417627118644	0.10134061249999998
4.827475254237288	0.10134061249999998
4.8407755932203385	0.10136236874999999
4.85407593220339	0.10136236874999999
4.867376271186441	0.10138412499999999
4.880675254237287	0.10140588125
4.893975593220339	0.10142763749999999
4.907275932203389	0.10144939374999999
4.92057627118644	0.10147115000000001
4.9338772881355935	0.10153641875
4.947179661016949	0.10157993125
4.960482033898304	0.10164519999999999
4.973782372881356	0.10175398124999999
4.9870827118644065	0.10186276250000001
5.000384406779661	0.1019933
5.013686101694915	0.10216734999999999
5.026986440677966	0.1023849125
5.040286779661017	0.10266774374999998
5.053587796610169	0.10303760000000001
5.066888813559322	0.10349448124999999
5.080189152542372	0.10406014375
5.093489491525424	0.10475634375
5.1067898305084745	0.10556132500000001
5.120090847457626	0.10647508750000001
5.133392542372881	0.1075193875
5.146694915254238	0.108694225
5.159996610169491	0.1099560875
5.173298983050847	0.11130497499999999
5.186600677966101	0.1127408875
5.199903050847458	0.11426382499999999
5.213204745762711	0.11583027499999998
5.226505762711864	0.1174402375
5.23980813559322	0.11907195625
5.253111186440678	0.12070367499999998
5.266414915254237	0.12235714999999998
5.279715254237288	0.124010625
5.293014237288136	0.12564234375
5.306313220338983	0.12725230624999997
5.3196122033898305	0.12881875624999997
5.332912542372881	0.13034169375
5.346212881355932	0.13182111875
5.359514576271186	0.13325703125
5.372816271186441	0.13464943125
5.386115932203389	0.13595480625
5.399415593220339	0.13721666875
5.4127152542372885	0.1384132625
5.426014915254237	0.13956634375
5.439313898305084	0.14063240000000002
5.4526135593220335	0.14156791875
5.465913898305084	0.1424164125
5.479214237288136	0.1431996375
5.492514576271186	0.14391759375
5.505814915254237	0.14457028125
5.519115932203389	0.14517945625
5.532417627118643	0.145766875
5.545717966101694	0.146289025
5.559018983050847	0.14678941875
5.5723199999999995	0.14726805625
5.585621016949152	0.14770318124999998
5.598922711864407	0.14813830625
5.612225084745762	0.14852991875
5.625527457627118	0.14889977499999998
5.638830508474576	0.149247875
5.652133559322034	0.14942192499999998
5.6654366101694915	0.14953070624999998
5.678738983050846	0.149595975
5.6920393220338985	0.14966124374999998
5.70534033898305	0.14968299999999998
5.718640677966102	0.14968299999999998
5.731941694915254	0.14968299999999998
5.745242711864407	0.14966124374999998
5.75854440677966	0.14961773124999997
5.771846101694915	0.14955246249999998
5.785147796610168	0.1494654375
5.798448813559322	0.1493784125
5.811750508474575	0.149247875
5.82505220338983	0.14913909375
5.838353898305085	0.14898679999999997
5.851652881355932	0.1488562625
5.864951186440678	0.14870396875
5.878250169491526	0.14855167500000002
5.891549152542373	0.14842113749999997
5.904848813559322	0.1482906
5.918147796610169	0.14818181875
5.931446101694914	0.14805128125
5.9447457627118645	0.1479425
5.958044745762712	0.14783371874999998
5.971344406779661	0.1477249375
5.9846440677966095	0.14761615625
5.997944406779661	0.147507375
6.011244745762712	0.14742035
6.024545084745762	0.14731156875
6.037846779661018	0.14724630000000002
6.051147796610169	0.14715927499999998
6.064450169491526	0.14709400625
6.07775254237288	0.14700698125
6.091054915254237	0.1469417125
6.104358644067796	0.14683293125000002
6.117661694915254	0.14674590625
6.130964745762712	0.146637125
6.144265762711864	0.14652834374999998
6.157567457627118	0.14639780624999998
6.170869152542372	0.14624551249999998
6.18417220338983	0.145766875
6.197475254237288	0.14528823749999997
6.210779661016949	0.1448096
6.2240840677966105	0.14433096250000002
6.237386440677965	0.14385232499999998
6.2506874576271185	0.14335193124999998
6.263987796610169	0.1428515375
6.277288813559322	0.1423293875
6.290590508474576	0.1418072375
6.303892203389831	0.14126333125
6.317193898305085	0.14071942499999998
6.33049627118644	0.14017551875
6.343799322033897	0.13965336874999998
6.357101016949152	0.13910946249999998
6.370402711864406	0.138108675
6.3837037288135585	0.137064375
6.397004745762711	0.13597656249999998
6.4103050847457625	0.13491050625
6.423605423728814	0.13382269375
6.436906440677966	0.132713125
6.450207457627118	0.13158179999999997
6.463508474576272	0.130450475
6.476810847457626	0.12929739375
6.490112542372881	0.12812255625
6.503414915254237	0.12690420624999998
6.5167179661016945	0.12568585624999998
6.530021016949152	0.12444575
6.543324067796609	0.12320564375
6.55662779661017	0.12194378125
6.569928135593221	0.12070367499999998
6.583227796610168	0.11942005624999999
6.5965274576271185	0.11815819375
6.60982779661017	0.11689633125
6.623127457627119	0.1156127125
6.636427796610169	0.11435084999999999
6.64972813559322	0.1130889875
6.663029152542372	0.111827125
6.676330169491526	0.11058701875
6.6896311864406774	0.10932515625
6.702932881355932	0.10808505
6.716233220338983	0.1068667
6.729531525423728	0.10567010624999999
6.742829830508475	0.10447351249999999
6.75612813559322	0.10329867499999999
6.769427118644067	0.10214559375
6.782726779661016	0.10101426875
6.7960264406779665	0.0999047
6.809326101694915	0.09879513125
6.822625762711864	0.09768556249999999
6.835926101694915	0.09659775
6.849227118644068	0.09553169375
6.86252813559322	0.09446563749999999
6.875829830508475	0.09339958124999999
6.889131525423728	0.09237703749999998
6.902433898305084	0.09135449375
6.91573627118644	0.09033195000000001
6.929038644067797	0.08935291875
6.942338983050847	0.0883738875
6.95564	0.08743836875
6.968941016949152	0.08652460625
6.982242711864406	0.0856761125
6.995545084745762	0.08484937499999999
7.00884813559322	0.08406615
7.022151186440677	0.08334819375
7.0354549152542365	0.08265199374999999
7.048756610169491	0.0818035
7.062058983050847	0.08084622500000001
7.075362033898305	0.07991070625
7.088665762711864	0.0790187
7.1019701694915245	0.07814845
7.115274576271186	0.07734346874999999
7.128578983050847	0.07656024374999999
7.14188406779661	0.07579877499999998
7.1551898305084745	0.07510257499999999
7.168491525423729	0.07444988749999999
7.181791186440678	0.07384071249999999
7.195090847457627	0.07329680624999999
7.208389830508474	0.07273114374999999
7.221689491525423	0.07205669999999999
7.234989152542373	0.07142576875
7.24828813559322	0.07086010625
7.2615877966101685	0.07035971249999999
7.274887457627118	0.069881075
7.288187796610169	0.06946770625
7.301487457627117	0.06911960625
7.314787118644067	0.06881501875
7.3280861016949155	0.0685757
7.341385084745762	0.06837989375
7.35468406779661	0.0682711125
7.367983728813558	0.06820584375
7.381283389830508	0.06822759999999999
7.39458372881356	0.068314625
7.407884067796609	0.0684451625
7.421184406779661	0.06864096875
7.434485423728813	0.06888028749999998
7.447787118644067	0.06916311874999999
7.461088813559321	0.06951121874999999
7.474390508474576	0.06990283125
7.487692203389831	0.07033795624999999
7.500994576271186	0.07079483749999999
7.51429627118644	0.07129523125
7.527597966101694	0.0718391375
7.540899661016948	0.07242655625000001
7.554202033898305	0.0730574875
7.567504406779661	0.07373193125000001
7.5808061016949155	0.07442813125
7.594106440677965	0.07518960000000001
7.607405423728814	0.07599458125
7.620703050847457	0.07682131874999999
7.634001355932202	0.077713325
7.647299661016949	0.07864884375
7.660597966101695	0.079627875
7.673897627118643	0.08065041875000001
7.687196610169491	0.08169471874999999
7.700496949152542	0.0821951125
7.713797288135593	0.08269550624999998
7.727097627118643	0.08321765625
7.740398644067795	0.08378331875
7.753698305084745	0.0843707375
7.766997966101694	0.0849799125
7.780297627118644	0.0856326
7.793597288135594	0.08630704374999999
7.806897627118643	0.08702499999999999
7.8202	0.08774295625
7.83350033898305	0.0884609125
7.846799999999999	0.08917886874999999
7.860098983050847	0.089896825
7.873397966101695	0.09061478125
7.886696949152541	0.09135449375
7.899996610169491	0.09207244999999999
7.913296271186441	0.0928121625
7.926596610169491	0.09353011874999999
7.939897627118643	0.09429158750000001
7.953198644067797	0.09505305624999999
7.9665010169491515	0.09583628125
7.979802711864405	0.09661950624999999
7.993103728813559	0.0974244875
8.006404067796609	0.098251225
8.019702372881355	0.09909971875
8.033001355932203	0.0999482125
8.04630033898305	0.10081846249999998
8.059599322033899	0.1016887125
8.07289966101695	0.102602475
8.086197288135594	0.1035162375
8.099495593220338	0.10447351249999999
8.112794576271186	0.1054307875
8.126093559322035	0.10643157499999999
8.139393220338981	0.10738885
8.152693559322033	0.10836788124999999
8.165993898305086	0.1093469125
8.179294915254237	0.11028243125
8.192596610169492	0.1110874125
8.205898305084746	0.11143551249999999
8.219200677966102	0.1117401
8.23250372881356	0.11197941874999999
8.24580474576271	0.112175225
8.259105762711863	0.11230576249999999
8.272407457627118	0.11237103124999999
8.285707796610168	0.11239278749999998
8.299008813559322	0.11230576249999999
8.312309830508473	0.11210995625
8.325609491525423	0.1117836125
8.338909152542373	0.11130497499999999
8.352209491525423	0.11067404374999999
8.365510508474577	0.10989081875000001
8.378810169491526	0.1089988125
8.392109830508472	0.10797626874999998
8.405410169491525	0.10684494375
8.418709830508476	0.10562659375
8.432009491525424	0.10432121875
8.445309152542372	0.10297233125
8.458609491525424	0.101558175
8.471909830508473	0.10010050625
8.485210169491525	0.09862108124999999
8.498509830508475	0.0971199
8.511810169491524	0.09559696250000001
8.525110508474576	0.09405226874999999
8.538410169491526	0.09252933125
8.551709830508473	0.09100639374999998
8.565009491525423	0.08948345625
8.578309830508475	0.08800403124999999
8.591610169491524	0.08652460625
8.604910508474575	0.08508869375
8.618210169491526	0.08369629375000001
8.631510508474575	0.08232564999999999
8.644810169491524	0.08099851875
8.658110508474577	0.07973665625
8.671410847457626	0.07849655
8.684710508474575	0.07734346874999999
8.698010847457628	0.07623390000000001
8.711310508474575	0.07518960000000001
8.724610847457626	0.07418881249999999
8.73791186440678	0.07325329374999999
8.751211525423727	0.07236128749999998
8.764511186440679	0.07151279375000001
8.77781152542373	0.07072956874999999
8.791111864406778	0.06996809999999999
8.80441220338983	0.0692719
8.81771186440678	0.06861921249999998
8.831011525423728	0.06801003750000001
8.84431186440678	0.067444375
8.85761220338983	0.06692222499999999
8.870913220338982	0.0662695375
8.884212881355932	0.0656603625
8.897512542372882	0.06470308749999999
8.91081220338983	0.06378932500000001
8.924112542372882	0.06294083125
8.937413559322033	0.0621793625
8.95071254237288	0.061483162499999994
8.964012881355933	0.06085223125
8.977312542372882	0.060308324999999996
8.990613559322034	0.05985144375
9.003913898305084	0.0594815875
9.017213559322032	0.059177
9.030513220338982	0.05893768125
9.043813559322034	0.05863309375
9.057113898305083	0.05837201874999999
9.070414237288135	0.0581762125
9.083713898305085	0.05804567499999999
9.097012881355932	0.05798040625
9.110313220338982	0.05795865
9.123613559322035	0.05798040625
9.136913898305083	0.05804567499999999
9.150213559322033	0.05815445625
9.163513220338983	0.058197968749999995
9.176813559322033	0.05789338125
9.190113898305084	0.05761055
9.203414237288136	0.0573929875
9.216713898305082	0.057240693749999995
9.230013559322034	0.057110156249999995
9.243313220338983	0.057023131250000005
9.256613559322032	0.05697961875
9.269913898305084	0.05697961875
9.283213559322034	0.057001375
9.296513220338982	0.05706664375
9.309812881355931	0.057175424999999995
9.323113898305085	0.057305962499999995
9.336413559322033	0.057501768749999994
9.349713220338982	0.05771933124999999
9.363013559322034	0.05798040625
9.376313220338982	0.0582632375
9.389614237288136	0.05858958125
9.402913898305085	0.058959437499999996
9.416213559322033	0.05935105
9.42951254237288	0.059786175
9.442812881355932	0.060243056249999996
9.456113220338983	0.06072169374999999
9.469413559322033	0.06124384375
9.482713220338983	0.06174423749999999
9.49601288135593	0.0622663875
9.509313898305084	0.06281029375
9.522614237288137	0.0633542
9.535913220338982	0.06389810624999999
9.549212881355931	0.06446376875
9.56251254237288	0.06502943124999999
9.575812881355931	0.06561684999999999
9.589113220338982	0.06620426875
9.602413559322034	0.06681344375
9.615713898305083	0.06742261875
9.629014237288134	0.06805355
9.642313898305085	0.06868448125
9.655614237288136	0.06929365625
9.668913220338982	0.06994634375
9.682212881355932	0.07057727500000001
9.69551322033898	0.07122996250000001
9.708813559322033	0.07186089375
9.722113898305086	0.07251358125
9.735414237288134	0.07316626875
9.748713898305084	0.0737972
9.762013559322034	0.07444988749999999
9.775313220338981	0.07508081875
9.788613559322034	0.07571175
9.801913898305084	0.07634268124999999
9.815212881355931	0.07695185624999999
9.82851254237288	0.07756103125
9.841812881355933	0.07817020625
9.855113898305085	0.07877938125
9.868414237288135	0.0793668
9.881713898305085	0.079975975
9.895013559322033	0.08060690625
9.908313898305085	0.08106378749999998
9.921613559322035	0.08149891249999999
9.934913220338982	0.08191228125
9.948212881355932	0.08232564999999999
9.961513220338983	0.08273901875
9.974813559322033	0.08315238750000001
9.988113898305086	0.08291306875
10.001414237288136	0.08265199374999999
10.014713898305084	0.082412675
10.028014237288135	0.08221686875
10.041313898305084	0.08204281875
10.054614237288135	0.08191228125
10.067913898305084	0.0818035
10.081213559322034	0.081716475
10.094512542372879	0.08165120625
10.107812881355931	0.08160769374999999
10.121113220338984	0.08156418125
10.134413559322033	0.081542425
10.147713898305085	0.081542425
10.161012881355932	0.08160769374999999
10.17431254237288	0.08169471874999999
10.187612881355932	0.08186876874999999
10.200913220338984	0.08208633125
10.21421288135593	0.08232564999999999
10.22751254237288	0.0826302375
10.240812203389831	0.08293482499999999
10.25411254237288	0.083282925
10.267412881355932	0.08363102499999998
10.280712542372882	0.08404439375
10.294011525423727	0.08445776249999999
10.307311186440677	0.08491464374999999
10.320611525423729	0.08539328125
10.33391186440678	0.08591543125000001
10.34721220338983	0.08645933750000001
10.36051186440678	0.08702499999999999
10.373811525423728	0.08761241874999999
10.38711186440678	0.08756890625
10.40041152542373	0.087286075
10.413710508474574	0.08702499999999999
10.427010169491524	0.0868074375
10.440309830508475	0.08661163125
10.453610169491524	0.08645933750000001
10.466910508474577	0.08630704374999999
10.480210847457627	0.08617650625
10.493510508474575	0.086067725
10.506810169491525	0.08595894375
10.520110508474577	0.0858501625
10.533410169491525	0.08576313749999999
10.546709152542372	0.0856761125
10.560009491525424	0.0855890875
10.573309830508473	0.08539328125
10.586610169491525	0.0848058625
10.599910508474577	0.0842837125
10.613209491525422	0.08378331875
10.626509830508473	0.08334819375
10.639809491525424	0.08295658125
10.653109830508473	0.082586725
10.666409491525423	0.08226038124999999
10.679709152542372	0.08197755
10.69300881355932	0.081716475
10.706309152542373	0.08149891249999999
10.719608813559322	0.08132486249999998
10.732907796610169	0.081194325
10.74620813559322	0.0811073
10.75950847457627	0.08104203125
10.77280813559322	0.08104203125
10.786107118644068	0.0811073
10.799406779661018	0.081194325
10.812707118644067	0.08134661874999999
10.826007457627117	0.081542425
10.83930779661017	0.08178174375
10.852607457627117	0.08204281875
10.865907118644067	0.08234740624999999
10.87920745762712	0.08256496875
10.892507796610166	0.08256496875
10.905806779661017	0.08256496875
10.919106440677966	0.082586725
10.932406101694912	0.08265199374999999
10.945705762711862	0.08273901875
10.959006779661017	0.0828478
10.972306440677965	0.08300009374999999
10.985606101694916	0.08317414375
10.998905762711866	0.08336995
11.012206101694913	0.08356575625
11.025506440677965	0.08321765625
11.038805423728814	0.08286955625
11.052105084745762	0.08254321249999999
11.065404745762711	0.08226038124999999
11.078705084745764	0.08202106249999999
11.09200542372881	0.08182525625
11.105305084745762	0.0816729625
11.118604745762712	0.0815859375
11.131905084745762	0.081542425
11.145204745762712	0.081542425
11.158505084745762	0.0815859375
11.171804067796609	0.0816729625
11.18510372881356	0.0818035
11.19840338983051	0.08195579374999999
11.211703728813557	0.08215159999999999
11.225004745762712	0.08234740624999999
11.238303728813559	0.08256496875
11.251603389830509	0.08278253125
11.264903050847458	0.08300009374999999
11.278203389830507	0.08321765625
11.291503728813558	0.08321765625
11.304803389830507	0.08306536249999999
11.318103050847458	0.08293482499999999
11.331402711864406	0.0828478
11.344703050847455	0.08276077500000001
11.358003389830508	0.0827172625
11.371302372881356	0.08269550624999998
11.384602033898304	0.08249970000000001
11.397902372881356	0.08232564999999999
11.411202711864407	0.08217335625
11.424503050847456	0.08204281875
11.437802033898304	0.0819340375
11.451101694915254	0.08184701250000001
11.464402033898304	0.08178174375
11.477702372881357	0.08173823124999999
11.491002033898305	0.0817599875
11.504301694915254	0.0818035
11.517601355932202	0.08189052499999999
11.530901016949151	0.08202106249999999
11.544201355932202	0.0821951125
11.557502372881356	0.082412675
11.570801355932202	0.08269550624999998
11.584101694915253	0.08300009374999999
11.597401355932202	0.08334819375
11.610701016949152	0.08373980624999999
11.624001355932203	0.084153175
11.637300338983051	0.08461005625000001
11.6506	0.0850669375
11.663900338983051	0.0855890875
11.6772006779661	0.08611123749999998
11.690501016949153	0.08665514375
11.7038006779661	0.08719905
11.717100338983052	0.08754715
11.7304	0.08759066249999999
11.743698983050846	0.087634175
11.756999322033899	0.08765593125
11.77029966101695	0.08767768749999999
11.783599322033897	0.08769944374999998
11.79689966101695	0.0877212
11.810199322033899	0.08774295625
11.823499661016948	0.08778646875
11.836799322033897	0.0878517375
11.850098305084748	0.0879387625
11.863397288135593	0.08804754375
11.876696949152542	0.08817808125
11.889997288135593	0.088330375
11.903297627118643	0.08850442499999998
11.916598644067795	0.08870023125
11.929897627118645	0.08891779374999999
11.943197966101692	0.08917886874999999
11.956497627118644	0.08943994374999999
11.969797966101696	0.08974453125
11.983096949152541	0.09004911875
11.996395932203388	0.09039721875
12.009695593220338	0.09074531874999998
12.022995932203388	0.0908976125
12.036296949152542	0.09100639374999998
12.049596610169491	0.0911586875
12.062896271186439	0.09135449375
12.076195932203388	0.0912022
12.08949627118644	0.09104990624999999
12.10279661016949	0.09091936875
12.11609559322034	0.09081058749999998
12.12939525423729	0.09074531874999998
12.142694915254237	0.09068005
12.155995254237288	0.09065829375
12.16929559322034	0.09065829375
12.182595254237288	0.09068005
12.195894915254238	0.0907235625
12.209194576271187	0.09076707499999999
12.222494915254236	0.09048424374999998
12.23579593220339	0.09022316875
12.249094915254238	0.08996209375
12.262394576271186	0.08972277499999999
12.275694237288135	0.08948345625
12.288994576271186	0.08926589375
12.302294915254237	0.08907008749999999
12.315593220338984	0.08889603749999998
12.328892881355934	0.0887219875
12.34219322033898	0.08856969375
12.355493559322033	0.08843915625
12.368793220338985	0.08830861875
12.382093559322032	0.0881998375
12.395393898305084	0.08813456874999999
12.40869288135593	0.0880693
12.42199254237288	0.08804754375
12.43529220338983	0.08804754375
12.448592542372882	0.08809105625
12.46189220338983	0.088156325
12.47519186440678	0.08824334999999998
12.48849152542373	0.08835213125
12.501791186440677	0.08850442499999998
12.515091525423728	0.088678475
12.528390508474574	0.08889603749999998
12.541689491525423	0.0891136
12.554989152542372	0.08935291875
12.568289491525423	0.08963575
12.581589830508474	0.08991858125
12.594890169491526	0.09022316875
12.608189152542373	0.0905495125
12.62148881355932	0.09087585625
12.634788474576272	0.0912022
12.648088135593222	0.09155029999999999
12.66138779661017	0.0918984
12.674686779661016	0.092159475
12.687986440677966	0.09202893749999999
12.701286779661016	0.09194191249999999
12.714587118644067	0.09187664375
12.727886779661016	0.09183313124999999
12.741186440677966	0.091811375
12.754486101694916	0.09178961875000001
12.767785084745762	0.091811375
12.781084745762712	0.0918548875
12.794385084745763	0.0918984
12.807685423728813	0.091985425
12.820984406779662	0.09207244999999999
12.834283389830508	0.09220298749999999
12.847583728813557	0.09233352499999999
12.86088406779661	0.09205069375
12.874183728813557	0.09170259374999999
12.887482711864406	0.09137624999999999
12.900782372881356	0.0910716625
12.914082033898303	0.09081058749999998
12.927382372881356	0.0905495125
12.940682033898305	0.09033195000000001
12.953981016949152	0.09011438749999999
12.967280677966102	0.08991858125
12.98058101694915	0.08974453125
12.9938806779661	0.08957048124999999
13.007181016949152	0.08943994374999999
13.020480677966102	0.08930940625
13.033779661016947	0.08920062499999999
13.047079322033897	0.08913535625
13.060378983050846	0.08909184375
13.073678644067796	0.08907008749999999
13.086977627118642	0.08909184375
13.100277288135592	0.08913535625
13.113577627118643	0.08920062499999999
13.126877966101695	0.08930940625
13.140178305084746	0.0894181875
13.15347728813559	0.08957048124999999
13.166776271186441	0.08972277499999999
13.18007593220339	0.089896825
13.19337559322034	0.09009263124999999
13.206676610169492	0.09031019375
13.219975593220338	0.0905495125
13.233275254237288	0.09081058749999998
13.246574915254236	0.0910716625
13.259875254237288	0.09137624999999999
13.273175593220339	0.09168083749999999
13.286474576271184	0.09200718125
13.299773559322034	0.091985425
13.313073220338984	0.09155029999999999
13.326373559322032	0.0911586875
13.339673898305085	0.09076707499999999
13.352973559322034	0.09039721875
13.366273220338982	0.09004911875
13.379572881355932	0.08972277499999999
13.392873220338982	0.0894181875
13.406172203389831	0.0891136
13.419471186440678	0.088852525
13.432770847457627	0.08859145
13.446070508474575	0.08835213125
13.459370847457626	0.088156325
13.472671186440678	0.08796051874999998
13.485971525423729	0.087808225
13.499271186440678	0.08765593125
13.512570847457628	0.08754715
13.525870508474576	0.087460125
13.539170169491523	0.08739485625000001
13.552469152542374	0.0873731
13.565768813559322	0.08735134374999999
13.579068474576271	0.08739485625000001
13.59236813559322	0.087460125
13.60566847457627	0.08756890625
13.618968813559322	0.08769944374999998
13.632268474576271	0.08787349374999999
13.645567457627116	0.08809105625
13.658867118644068	0.088330375
13.67216745762712	0.08861320624999998
13.685467796610167	0.08891779374999999
13.698766779661016	0.08924413749999999
13.712066440677965	0.0895922375
13.725366101694913	0.0899403375
13.738666440677965	0.09033195000000001
13.751966101694915	0.09070180625
13.765265084745762	0.09083234375
13.778564067796609	0.0907235625
13.791863728813558	0.09063653749999999
13.80516406779661	0.09057126875
13.818464406779661	0.0905495125
13.83176474576271	0.0905495125
13.845063728813559	0.09059302500000001
13.858362711864407	0.09065829375
13.871663050847456	0.09074531874999998
13.884963389830508	0.09087585625
13.898263050847456	0.09100639374999998
13.911561355932202	0.09118044374999999
13.924861016949151	0.09135449375
13.938161355932202	0.09155029999999999
13.951461016949152	0.0917678625
13.964762033898305	0.09200718125
13.97806033898305	0.0922465
13.991359322033897	0.092507575
14.004658983050847	0.09276865
14.017959999999999	0.09270338125000001
14.03126033898305	0.09257284375
14.044559322033898	0.09248581874999999
14.057858305084743	0.09237703749999998
14.071157966101692	0.09231176875
14.084458305084745	0.0922465
14.097758644067795	0.09220298749999999
14.111057627118644	0.09218123125000001
14.12435661016949	0.092159475
14.137656271186438	0.092159475
14.15095661016949	0.09218123125000001
14.164257627118644	0.09220298749999999
14.17755661016949	0.0922465
14.19085559322034	0.09229001249999999
14.204155254237289	0.09235528124999999
14.217455593220338	0.09242055
14.230755932203389	0.0924640625
14.244054915254237	0.09231176875
14.257353898305084	0.09202893749999999
14.270653559322032	0.0917678625
14.283953220338983	0.0915067875
14.297254237288135	0.09126746875
14.310553898305082	0.09102814999999999
14.323852881355933	0.09081058749999998
14.337152542372882	0.09061478125
14.35045220338983	0.090418975
14.363753220338983	0.090244925
14.37705220338983	0.09009263124999999
14.390351186440675	0.08996209375
14.403650169491526	0.08983155624999999
14.416950508474576	0.08974453125
14.430250847457627	0.08965750625
14.443550508474576	0.0895922375
14.456849491525423	0.08954872499999998
14.47014915254237	0.08952696874999999
14.483449491525423	0.0895052125
14.496750508474577	0.0895052125
14.510049491525422	0.08954872499999998
14.523348474576268	0.0895922375
14.53664813559322	0.08965750625
14.54994847457627	0.08974453125
14.563249491525422	0.08985331249999999
14.576548474576272	0.08998384999999999
14.589846779661015	0.09011438749999999
14.603146440677966	0.09026668125
14.616446779661016	0.09044073124999999
14.629747796610168	0.09061478125
14.643046779661015	0.09081058749999998
14.656345762711865	0.09100639374999998
14.669645423728813	0.09122395625
14.682946440677966	0.09118044374999999
14.696246779661019	0.09081058749999998
14.709546440677963	0.09044073124999999
14.72284474576271	0.09007087499999998
14.73614440677966	0.08974453125
14.74944474576271	0.0894181875
14.762745762711864	0.0891136
14.77604474576271	0.08883076875
14.789343728813558	0.08856969375
14.802643389830507	0.088330375
14.81594372881356	0.0881128125
14.82924474576271	0.0879387625
14.842544406779659	0.0877647125
14.85584338983051	0.087634175
14.869142372881354	0.08752539375
14.882442711864405	0.08743836875
14.89574372881356	0.0873731
14.909042711864405	0.08735134374999999
14.922341694915252	0.08735134374999999
14.935641355932203	0.0873731
14.948941694915254	0.08743836875
14.962243389830508	0.0875036375
14.975542372881355	0.087634175
14.988841355932204	0.0877647125
15.002141016949151	0.0879387625
15.015441355932204	0.08813456874999999
15.028742372881354	0.08835213125
15.0420413559322	0.08859145
15.05534033898305	0.088852525
15.06864	0.08913535625
15.081940338983049	0.0894181875
15.095241355932204	0.08974453125
15.108540338983051	0.09004911875
15.121839322033896	0.09039721875
15.135138983050847	0.09074531874999998
15.1484393220339	0.09109341874999999
15.161741016949152	0.09144151874999999
15.17504	0.09172435
15.188338983050848	0.091637325
15.201637966101693	0.09157205624999999
15.214938305084745	0.09152854375000001
15.228239322033897	0.09148503125
15.241538983050845	0.09148503125
15.254837966101695	0.0915067875
15.268137627118646	0.09155029999999999
15.281437966101693	0.09161556875
15.294738983050848	0.09168083749999999
15.308038644067798	0.0917678625
15.321337627118643	0.0918548875
15.33463661016949	0.09196366874999999
15.347936949152542	0.09207244999999999
15.361237288135593	0.09218123125000001
15.374537627118645	0.09231176875
15.387836610169492	0.0924640625
15.401135593220337	0.09261635624999999
15.41443593220339	0.09276865
15.427736949152541	0.0928991875
15.441037288135592	0.09287743124999999
15.454335593220339	0.09287743124999999
15.467635254237289	0.0928991875
15.480935593220336	0.09285567499999998
15.494235932203388	0.09276865
15.507535593220341	0.09274689374999999
15.520834576271186	0.09274689374999999
15.534133559322033	0.09276865
15.547433898305085	0.0928121625
15.560734915254235	0.09287743124999999
15.574035254237288	0.09292094375
15.587334237288134	0.09300796874999999
15.600633898305082	0.0930732375
15.613933559322032	0.0931602625
15.627234576271187	0.09309499375000001
15.640534237288135	0.093029725
15.653833220338981	0.09296445625
15.667132203389832	0.0928991875
15.680432542372879	0.09285567499999998
15.693733559322034	0.09283391875000001
15.707033220338984	0.0928121625
15.720332203389829	0.0928121625
15.733631864406778	0.0928121625
15.74693220338983	0.09283391875000001
15.76023322033898	0.09287743124999999
15.773533559322033	0.09292094375
15.78683186440678	0.0929862125
15.800130847457625	0.0930732375
15.813431186440678	0.0931602625
15.82673220338983	0.09326904374999999
15.84003254237288	0.09339958124999999
15.853330847457624	0.09353011874999999
15.866630508474573	0.09366065625
15.879930847457624	0.09366065625
15.89323186440678	0.09361714374999999
15.906531525423729	0.09355187499999999
15.919830508474577	0.09353011874999999
15.933129491525424	0.09353011874999999
15.946429830508473	0.09355187499999999
15.959730847457626	0.09357363125
15.973031186440675	0.09363890000000001
15.986330169491525	0.09370416875
15.99962915254237	0.09379119374999999
16.012929491525423	0.09387821874999999
16.026230508474576	0.093987
16.039530169491528	0.0941175375
16.052829152542373	0.09424807499999999
16.066128135593218	0.09429158750000001
16.07942847457627	0.09435685625
16.09272949152542	0.09444388125
16.106029830508472	0.09453090624999999
16.11932881355932	0.09461793125
16.132627796610166	0.09472671249999999
16.145928135593216	0.09483549375
16.159229152542373	0.09494427500000001
16.172529491525424	0.09505305624999999
16.18582779661017	0.09518359374999999
16.19912745762712	0.09531413125
16.212427796610168	0.09544466874999999
16.22572881355932	0.09557520625
16.239029152542372	0.095466425
16.252327457627118	0.09540115625
16.265627118644066	0.09531413125
16.27892745762712	0.09527061875
16.29222847457627	0.09522710625000001
16.30552881355932	0.09518359374999999
16.318827796610172	0.09516183749999998
16.332126779661017	0.09514008125
16.345427118644064	0.09500954375
16.35872813559322	0.09487900624999998
16.37202779661017	0.094770225
16.385326779661014	0.09461793125
16.398626440677965	0.09448739375
16.411926101694913	0.09435685625
16.425227118644067	0.09422631874999998
16.43852745762712	0.09409578125
16.451826440677966	0.093987
16.465126101694914	0.093899975
16.478426440677968	0.09379119374999999
16.491727457627118	0.093725925
16.505027796610168	0.09366065625
16.518326779661017	0.09361714374999999
16.53162576271186	0.09357363125
16.54492542372881	0.09355187499999999
16.558226440677966	0.09353011874999999
16.571526779661017	0.09353011874999999
16.584825762711862	0.09353011874999999
16.598125423728813	0.09355187499999999
16.61142508474576	0.09359538749999999
16.624725423728812	0.09361714374999999
16.638027118644068	0.09368241249999999
16.65132542372881	0.093725925
16.664625084745758	0.09381294999999999
16.677924745762713	0.093899975
16.691225762711863	0.093987
16.70452745762712	0.09409578125
16.717825762711865	0.09422631874999998
16.73112474576271	0.09435685625
16.744424406779657	0.09450914999999999
16.75772474576271	0.09448739375
16.77102576271186	0.09444388125
16.78432542372881	0.09440036875
16.79762440677966	0.0943786125
16.81092406779661	0.09435685625
16.82422440677966	0.09416105
16.837525423728813	0.09394348749999999
16.85082440677966	0.09374768125
16.864123389830507	0.09355187499999999
16.877423050847458	0.09335606875
16.89072338983051	0.09318201875
16.90402508474576	0.09300796874999999
16.91732406779661	0.09285567499999998
16.930623050847455	0.09270338125000001
16.943922711864403	0.09257284375
16.957223050847457	0.0924640625
16.970523389830507	0.09237703749999998
16.983823728813558	0.09231176875
16.997122711864407	0.09226825625
17.01042169491525	0.0922465
17.023722033898302	0.09222474374999999
17.037022372881356	0.0922465
17.050323389830506	0.09226825625
17.06362237288135	0.09231176875
17.076921355932203	0.09235528124999999
17.090221694915254	0.09242055
17.103522033898304	0.092507575
17.116823050847458	0.09261635624999999
17.130121355932204	0.0927251375
17.14342033898305	0.09287743124999999
17.15672	0.093029725
17.17002101694915	0.09322553125
17.183322033898303	0.0932908
17.19662033898305	0.09335606875
17.209919322033898	0.09342133749999999
17.223219661016948	0.0935083625
17.236520000000002	0.09361714374999999
17.249821016949152	0.093725925
17.263119322033898	0.09385646249999999
17.276418305084746	0.093987
17.289717966101694	0.09416105
17.303018983050844	0.09431334375000001
17.316319999999997	0.09450914999999999
17.329618983050846	0.09470495625
17.342917966101695	0.0948137375
17.356217627118646	0.09492251875
17.369518644067796	0.09505305624999999
17.38281966101695	0.09518359374999999
17.396117966101695	0.09531413125
17.40941694915254	0.095466425
17.42271661016949	0.09561871875
17.436016949152542	0.09579276874999998
17.449318644067795	0.09590155
17.462617627118643	0.0959450625
17.47591661016949	0.09598857499999999
17.48921627118644	0.09601033125
17.50251661016949	0.0960320875
17.515818305084746	0.09607559999999998
17.529116610169492	0.09607559999999998
17.54241559322034	0.09601033125
17.55571525423729	0.09592330624999999
17.569015593220335	0.09583628125
17.58231728813559	0.09574925625
17.595615593220337	0.0956839875
17.608914576271186	0.09561871875
17.622214237288137	0.09557520625
17.635515254237287	0.09553169375
17.64881627118644	0.09550993749999999
17.662114576271186	0.09550993749999999
17.675413559322035	0.09550993749999999
17.688713220338983	0.09550993749999999
17.702014237288136	0.09553169375
17.715315254237286	0.09555345
17.728614237288134	0.09553169375
17.741913220338983	0.09537939999999999
17.755212881355934	0.09524886249999999
17.768513898305084	0.09514008125
17.781815593220337	0.0950313
17.795113220338983	0.09496603125
17.808412203389828	0.0949007625
17.82171186440678	0.09485724999999999
17.83501288135593	0.09483549375
17.848314576271182	0.09483549375
17.86161288135593	0.09483549375
17.87491186440678	0.09485724999999999
17.88821220338983	0.0949007625
17.901512542372885	0.09496603125
17.914814237288137	0.0950313
17.92811254237288	0.09514008125
17.941411525423728	0.09522710625000001
17.954711186440676	0.09535764375
17.96801220338983	0.09548818125
17.981313898305086	0.09566223125
17.994612203389828	0.09581452499999998
18.007911186440676	0.09601033125
18.021210847457628	0.0962061375
18.03451186440678	0.09618438124999999
18.047813559322034	0.09611911249999999
18.06111186440678	0.09607559999999998
18.074411525423727	0.0960320875
18.087711186440675	0.09598857499999999
18.101012203389832	0.09596681875
18.114313220338982	0.0959450625
18.127611525423728	0.0959450625
18.14091118644068	0.0959450625
18.154210847457627	0.09590155
18.16751186440678	0.09583628125
18.180812881355934	0.09581452499999998
18.19411254237288	0.09581452499999998
18.207411525423726	0.09581452499999998
18.220711186440678	0.0958580375
18.23401152542373	0.09590155
18.247312542372878	0.09596681875
18.26061152542373	0.09605384374999999
18.273910508474575	0.09614086875000001
18.287210847457626	0.09624965
18.30051186440678	0.09635843124999999
18.313812881355933	0.09648896875
18.327111864406778	0.09661950624999999
18.34041152542373	0.09675004374999999
18.353710508474574	0.09690233749999999
18.367010847457625	0.09705463125
18.38031118644068	0.09722868125
18.393611525423726	0.09735921874999999
18.406911186440677	0.09744624375000001
18.42021084745763	0.09753326875
18.433510508474576	0.09762029375
18.446810847457627	0.097729075
18.460111186440677	0.0978161
18.473410847457625	0.097903125
18.486709830508474	0.0978596125
18.500008813559322	0.09775083125
18.51330915254237	0.09766380624999998
18.526610169491523	0.09757678125
18.539909830508474	0.0975115125
18.553209491525426	0.09744624375000001
18.566509152542373	0.09740273125
18.579808813559325	0.09735921874999999
18.59310915254237	0.09731570625
18.606409491525422	0.09729394999999999
18.619707796610168	0.09727219374999999
18.633007457627116	0.0972504375
18.646307796610166	0.0972504375
18.659607457627118	0.0972504375
18.67290779661017	0.0972504375
18.68620813559322	0.09727219374999999
18.699507118644068	0.09729394999999999
18.712806779661015	0.09731570625
18.726106440677963	0.09735921874999999
18.73940745762712	0.09740273125
18.752707118644068	0.097468
18.766006101694913	0.0975115125
18.77930508474576	0.0975115125
18.79260474576271	0.097468
18.805905762711863	0.0974244875
18.819206101694917	0.09740273125
18.832505084745762	0.09735921874999999
18.84580474576271	0.0973374625
18.85910440677966	0.09731570625
18.872405423728814	0.09729394999999999
18.88570576271186	0.09727219374999999
18.89900406779661	0.09727219374999999
18.912303050847456	0.09727219374999999
18.925603389830506	0.09727219374999999
18.938904406779663	0.09727219374999999
18.952204745762714	0.09729394999999999
18.965503050847456	0.0973374625
18.978802711864407	0.09735921874999999
18.992102372881355	0.09740273125
19.005402711864406	0.09744624375000001
19.01870372881356	0.0973374625
19.0320020338983	0.09722868125
19.045301694915253	0.0971199
19.058602033898307	0.09703287499999999
19.071902372881357	0.09694585
19.085202711864405	0.096858825
19.098501694915257	0.0967718
19.1118006779661	0.09670653124999999
19.12510033898305	0.09664126249999999
19.1384006779661	0.09659775
19.151701694915253	0.0965542375
19.1650006779661	0.096510725
19.17830033898305	0.0964672125
19.191599999999998	0.09644545624999998
19.204900338983048	0.09644545624999998
19.218200677966102	0.09644545624999998
19.231499661016947	0.09644545624999998
19.244798644067796	0.0964672125
19.258098305084747	0.09648896875
19.271398644067794	0.09653248125
19.284699661016948	0.0965542375
19.2979993220339	0.09657599374999999
19.311298305084744	0.09659775
19.324597966101692	0.09664126249999999
19.337897627118647	0.096684775
19.351197966101694	0.09672828749999998
19.364496949152542	0.0967718
19.37779661016949	0.09683706874999999
19.391096271186438	0.09690233749999999
19.404395932203386	0.09694585
19.417694915254238	0.09701111874999999
19.430991186440675	0.09707638750000001
19.44428745762712	0.09714165625
19.457585762711865	0.09718516875
19.470884067796607	0.0972504375
19.48418440677966	0.09731570625
19.497486779661017	0.09735921874999999
19.510786440677965	0.09740273125
19.524086779661015	0.09744624375000001
19.53738779661017	0.097468
19.550690847457624	0.097468
19.563989830508472	0.09748975625
19.57728813559322	0.09748975625
19.590588474576272	0.0975115125
19.603888813559323	0.0975115125
19.617190508474575	0.09748975625
19.630490847457626	0.09748975625
19.643790508474574	0.09748975625
19.657090169491525	0.097468
19.670390508474576	0.097468
19.683690169491523	0.09744624375000001
19.696991186440677	0.0974244875
19.71029220338983	0.0974244875
19.723591186440675	0.09740273125
19.736890847457627	0.09740273125
19.750191186440677	0.09738097499999998
19.763490847457625	0.09738097499999998
19.776790508474576	0.09738097499999998
19.79008949152542	0.09738097499999998
19.803389152542373	0.09738097499999998
19.81668881355932	0.09735921874999999
19.82998847457627	0.09735921874999999
19.843288813559322	0.09735921874999999
19.85658779661017	0.09735921874999999
19.86988745762712	0.09738097499999998
19.88318711864407	0.09740273125
19.89648813559322	0.0974244875
19.909787796610168	0.097468
19.923086779661016	0.0975115125
19.936387118644067	0.09757678125
19.949687457627117	0.09764204999999998
19.962987796610168	0.097729075
19.97628881355932	0.0978161
19.97628881355932	0.10406014375
19.962987796610168	0.104168925
19.949687457627117	0.10427770624999998
19.936387118644067	0.1043864875
19.923086779661016	0.10447351249999999
19.909787796610168	0.10458229374999999
19.89648813559322	0.10466931874999999
19.88318711864407	0.10475634375
19.86988745762712	0.1048216125
19.85658779661017	0.10488688125
19.843288813559322	0.10495215
19.82998847457627	0.1049956625
19.81668881355932	0.105039175
19.803389152542373	0.1050826875
19.79008949152542	0.10510444375
19.776790508474576	0.10512619999999999
19.763490847457625	0.10514795625
19.750191186440677	0.10514795625
19.736890847457627	0.10514795625
19.723591186440675	0.10514795625
19.71029220338983	0.10512619999999999
19.696991186440677	0.10510444375
19.683690169491523	0.1050826875
19.670390508474576	0.105039175
19.657090169491525	0.10497390625
19.643790508474574	0.10490863750000001
19.630490847457626	0.10484336874999999
19.617190508474575	0.10475634375
19.603888813559323	0.1046475625
19.590588474576272	0.10453878124999999
19.57728813559322	0.10443
19.563989830508472	0.10427770624999998
19.550690847457624	0.10414716874999999
19.53738779661017	0.10397311875000001
19.524086779661015	0.10379906875
19.510786440677965	0.10360326249999999
19.497486779661017	0.10360326249999999
19.48418440677966	0.10360326249999999
19.470884067796607	0.10358150625
19.457585762711865	0.10353799374999999
19.44428745762712	0.10349448124999999
19.430991186440675	0.1034292125
19.417694915254238	0.10336394374999999
19.404395932203386	0.10329867499999999
19.391096271186438	0.10340745625
19.37779661016949	0.10353799374999999
19.364496949152542	0.10366853125
19.351197966101694	0.1037773125
19.337897627118647	0.10390784999999998
19.324597966101692	0.10401663124999999
19.311298305084744	0.10412541249999999
19.2979993220339	0.10421243749999999
19.284699661016948	0.10427770624999998
19.271398644067794	0.104342975
19.258098305084747	0.1043864875
19.244798644067796	0.10445175625
19.231499661016947	0.10449526875
19.218200677966102	0.104517025
19.204900338983048	0.104517025
19.191599999999998	0.10449526875
19.17830033898305	0.10447351249999999
19.1650006779661	0.10445175625
19.151701694915253	0.10440824374999999
19.1384006779661	0.1043864875
19.12510033898305	0.1043864875
19.1118006779661	0.1043864875
19.098501694915257	0.10436473125000001
19.085202711864405	0.104342975
19.071902372881357	0.10432121875
19.058602033898307	0.10427770624999998
19.045301694915253	0.10423419375
19.0320020338983	0.10419068124999999
19.01870372881356	0.10412541249999999
19.005402711864406	0.10406014375
18.992102372881355	0.10397311875000001
18.978802711864407	0.10388609374999999
18.965503050847456	0.10379906875
18.952204745762714	0.10375555624999999
18.938904406779663	0.10371204375000001
18.925603389830506	0.10366853125
18.912303050847456	0.10362501874999999
18.89900406779661	0.10364677499999998
18.88570576271186	0.10375555624999999
18.872405423728814	0.10386433749999999
18.85910440677966	0.103994875
18.84580474576271	0.10412541249999999
18.832505084745762	0.10423419375
18.819206101694917	0.10436473125000001
18.805905762711863	0.10449526875
18.79260474576271	0.10460405
18.77930508474576	0.1047345875
18.766006101694913	0.10484336874999999
18.752707118644068	0.10493039374999999
18.73940745762712	0.105039175
18.726106440677963	0.10510444375
18.712806779661015	0.1051697125
18.699507118644068	0.10523498125
18.68620813559322	0.10527849375000001
18.67290779661017	0.10530025
18.659607457627118	0.10532200624999999
18.646307796610166	0.10532200624999999
18.633007457627116	0.10530025
18.619707796610168	0.10527849375000001
18.606409491525422	0.1052567375
18.59310915254237	0.10519146874999999
18.579808813559325	0.10512619999999999
18.566509152542373	0.105039175
18.553209491525426	0.10495215
18.539909830508474	0.10484336874999999
18.526610169491523	0.10471283125
18.51330915254237	0.10458229374999999
18.500008813559322	0.10445175625
18.486709830508474	0.10449526875
18.473410847457625	0.10453878124999999
18.460111186440677	0.10456053749999998
18.446810847457627	0.10458229374999999
18.433510508474576	0.10460405
18.42021084745763	0.10460405
18.406911186440677	0.10460405
18.393611525423726	0.10458229374999999
18.38031118644068	0.10456053749999998
18.367010847457625	0.10453878124999999
18.353710508474574	0.10449526875
18.34041152542373	0.10445175625
18.327111864406778	0.1043864875
18.313812881355933	0.10432121875
18.30051186440678	0.10425594999999999
18.287210847457626	0.104168925
18.273910508474575	0.1040819
18.26061152542373	0.103994875
18.247312542372878	0.10392960624999999
18.23401152542373	0.10412541249999999
18.220711186440678	0.10427770624999998
18.207411525423726	0.10445175625
18.19411254237288	0.10458229374999999
18.180812881355934	0.10471283125
18.16751186440678	0.1048216125
18.154210847457627	0.10490863750000001
18.14091118644068	0.1049956625
18.127611525423728	0.105039175
18.114313220338982	0.1050826875
18.101012203389832	0.10510444375
18.087711186440675	0.10510444375
18.074411525423727	0.10510444375
18.06111186440678	0.1050826875
18.047813559322034	0.105039175
18.03451186440678	0.1049956625
18.021210847457628	0.10495215
18.007911186440676	0.10488688125
17.994612203389828	0.1048216125
17.981313898305086	0.1047345875
17.96801220338983	0.1046475625
17.954711186440676	0.10456053749999998
17.941411525423728	0.10445175625
17.92811254237288	0.10432121875
17.914814237288137	0.10421243749999999
17.901512542372885	0.10412541249999999
17.88821220338983	0.10419068124999999
17.87491186440678	0.10425594999999999
17.86161288135593	0.1042994625
17.848314576271182	0.10436473125000001
17.83501288135593	0.10440824374999999
17.82171186440678	0.10445175625
17.808412203389828	0.10447351249999999
17.795113220338983	0.104517025
17.781815593220337	0.10453878124999999
17.768513898305084	0.10453878124999999
17.755212881355934	0.10453878124999999
17.741913220338983	0.10453878124999999
17.728614237288134	0.104517025
17.715315254237286	0.10449526875
17.702014237288136	0.10445175625
17.688713220338983	0.1043864875
17.675413559322035	0.1042994625
17.662114576271186	0.10421243749999999
17.64881627118644	0.10410365625
17.635515254237287	0.104168925
17.622214237288137	0.10427770624999998
17.608914576271186	0.10440824374999999
17.595615593220337	0.104517025
17.58231728813559	0.10460405
17.569015593220335	0.104691075
17.55571525423729	0.10475634375
17.54241559322034	0.10479985624999999
17.529116610169492	0.10484336874999999
17.515818305084746	0.10486512499999999
17.50251661016949	0.10486512499999999
17.48921627118644	0.10486512499999999
17.47591661016949	0.1048216125
17.462617627118643	0.1047781
17.449318644067795	0.1047345875
17.436016949152542	0.1046475625
17.42271661016949	0.10456053749999998
17.40941694915254	0.10447351249999999
17.396117966101695	0.10436473125000001
17.38281966101695	0.10425594999999999
17.369518644067796	0.10412541249999999
17.356217627118646	0.103994875
17.342917966101695	0.10384258125
17.329618983050846	0.10371204375000001
17.316319999999997	0.10358150625
17.303018983050844	0.10353799374999999
17.289717966101694	0.10349448124999999
17.276418305084746	0.1034292125
17.263119322033898	0.10336394374999999
17.249821016949152	0.10329867499999999
17.236520000000002	0.10321164999999999
17.223219661016948	0.10310286874999999
17.209919322033898	0.10299408749999998
17.19662033898305	0.10286355
17.183322033898303	0.10284179375
17.17002101694915	0.10308111249999999
17.15672	0.1033421875
17.14342033898305	0.10355974999999999
17.130121355932204	0.10379906875
17.116823050847458	0.103994875
17.103522033898304	0.10421243749999999
17.090221694915254	0.10440824374999999
17.076921355932203	0.10458229374999999
17.06362237288135	0.10475634375
17.050323389830506	0.10490863750000001
17.037022372881356	0.10506093124999999
17.023722033898302	0.10519146874999999
17.01042169491525	0.10530025
16.997122711864407	0.10538727499999999
16.983823728813558	0.10547429999999998
16.970523389830507	0.10551781249999999
16.957223050847457	0.10556132500000001
16.943922711864403	0.10556132500000001
16.930623050847455	0.10556132500000001
16.91732406779661	0.10553956875
16.90402508474576	0.10549605624999998
16.89072338983051	0.10540903125
16.877423050847458	0.1053437625
16.864123389830507	0.10523498125
16.85082440677966	0.10512619999999999
16.837525423728813	0.1049956625
16.82422440677966	0.10486512499999999
16.81092406779661	0.1047345875
16.79762440677966	0.10458229374999999
16.78432542372881	0.10443
16.77102576271186	0.1042994625
16.75772474576271	0.10414716874999999
16.744424406779657	0.103994875
16.73112474576271	0.10386433749999999
16.717825762711865	0.10390784999999998
16.70452745762712	0.10395136249999999
16.691225762711863	0.10395136249999999
16.677924745762713	0.10397311875000001
16.664625084745758	0.10395136249999999
16.65132542372881	0.10392960624999999
16.638027118644068	0.10388609374999999
16.624725423728812	0.10382082499999999
16.61142508474576	0.10373379999999999
16.598125423728813	0.10362501874999999
16.584825762711862	0.10349448124999999
16.571526779661017	0.10336394374999999
16.558226440677966	0.10318989375
16.54492542372881	0.10301584374999999
16.53162576271186	0.10284179375
16.518326779661017	0.10279828125
16.505027796610168	0.10275476875
16.491727457627118	0.10268949999999999
16.478426440677968	0.10266774374999998
16.465126101694914	0.10299408749999998
16.451826440677966	0.10329867499999999
16.43852745762712	0.10358150625
16.425227118644067	0.10384258125
16.411926101694913	0.1040819
16.398626440677965	0.1042994625
16.385326779661014	0.10449526875
16.37202779661017	0.1046475625
16.35872813559322	0.10479985624999999
16.345427118644064	0.10493039374999999
16.332126779661017	0.105039175
16.318827796610172	0.10510444375
16.30552881355932	0.1051697125
16.29222847457627	0.10521322499999998
16.27892745762712	0.10523498125
16.265627118644066	0.10523498125
16.252327457627118	0.10521322499999998
16.239029152542372	0.10519146874999999
16.22572881355932	0.10512619999999999
16.212427796610168	0.10506093124999999
16.19912745762712	0.10495215
16.18582779661017	0.10484336874999999
16.172529491525424	0.10471283125
16.159229152542373	0.10453878124999999
16.145928135593216	0.1043864875
16.132627796610166	0.10419068124999999
16.11932881355932	0.103994875
16.106029830508472	0.1037773125
16.09272949152542	0.10355974999999999
16.07942847457627	0.10332043125
16.066128135593218	0.10310286874999999
16.052829152542373	0.10286355
16.039530169491528	0.1026459875
16.026230508474576	0.10240666875
16.012929491525423	0.10218910625
15.99962915254237	0.1019497875
15.986330169491525	0.101732225
15.973031186440675	0.10151466249999999
15.959730847457626	0.1012971
15.946429830508473	0.10144939374999999
15.933129491525424	0.10175398124999999
15.919830508474577	0.10205856875
15.906531525423729	0.10234139999999999
15.89323186440678	0.1026459875
15.879930847457624	0.1029070625
15.866630508474573	0.10318989375
15.853330847457624	0.10345096875
15.84003254237288	0.1036902875
15.82673220338983	0.10390784999999998
15.813431186440678	0.10412541249999999
15.800130847457625	0.1042994625
15.78683186440678	0.10447351249999999
15.773533559322033	0.1046475625
15.76023322033898	0.1047781
15.74693220338983	0.10493039374999999
15.733631864406778	0.105039175
15.720332203389829	0.1051697125
15.707033220338984	0.10527849375000001
15.693733559322034	0.10536551875
15.680432542372879	0.10545254374999999
15.667132203389832	0.10553956875
15.653833220338981	0.10562659375
15.640534237288135	0.1056918625
15.627234576271187	0.10575713124999998
15.613933559322032	0.1058224
15.600633898305082	0.10584415625
15.587334237288134	0.10586591249999999
15.574035254237288	0.10586591249999999
15.560734915254235	0.1058224
15.547433898305085	0.10577888749999999
15.534133559322033	0.1056918625
15.520834576271186	0.10560483749999999
15.507535593220341	0.10547429999999998
15.494235932203388	0.1053437625
15.480935593220336	0.1051697125
15.467635254237289	0.1049956625
15.454335593220339	0.1048216125
15.441037288135592	0.10462580625000001
15.427736949152541	0.10440824374999999
15.41443593220339	0.10419068124999999
15.401135593220337	0.10395136249999999
15.387836610169492	0.10371204375000001
15.374537627118645	0.10347272499999999
15.361237288135593	0.10321164999999999
15.347936949152542	0.10292881875
15.33463661016949	0.1026459875
15.321337627118643	0.10236315624999999
15.308038644067798	0.10212383750000001
15.294738983050848	0.10205856875
15.281437966101693	0.1019933
15.268137627118646	0.10192803125
15.254837966101695	0.10184100625
15.241538983050845	0.10175398124999999
15.228239322033897	0.10166695625
15.214938305084745	0.1016016875
15.201637966101693	0.10164519999999999
15.188338983050848	0.10166695625
15.17504	0.10166695625
15.161741016949152	0.10166695625
15.1484393220339	0.10166695625
15.135138983050847	0.10164519999999999
15.121839322033896	0.1016016875
15.108540338983051	0.10166695625
15.095241355932204	0.10181925
15.081940338983049	0.1019497875
15.06864	0.10214559375
15.05534033898305	0.10234139999999999
15.0420413559322	0.10253720624999998
15.028742372881354	0.1027330125
15.015441355932204	0.1029070625
15.002141016949151	0.10308111249999999
14.988841355932204	0.10323340624999999
14.975542372881355	0.1033857
14.962243389830508	0.1035162375
14.948941694915254	0.10364677499999998
14.935641355932203	0.10375555624999999
14.922341694915252	0.10386433749999999
14.909042711864405	0.10395136249999999
14.89574372881356	0.10401663124999999
14.882442711864405	0.10410365625
14.869142372881354	0.104168925
14.85584338983051	0.10423419375
14.842544406779659	0.10432121875
14.82924474576271	0.1043864875
14.81594372881356	0.10466931874999999
14.802643389830507	0.1049956625
14.789343728813558	0.10530025
14.77604474576271	0.10560483749999999
14.762745762711864	0.10586591249999999
14.74944474576271	0.10612698749999998
14.73614440677966	0.10634455
14.72284474576271	0.10654035625
14.709546440677963	0.10671440624999999
14.696246779661019	0.10684494375
14.682946440677966	0.10697548124999999
14.669645423728813	0.10706250624999998
14.656345762711865	0.10712777500000001
14.643046779661015	0.10714953125
14.629747796610168	0.10717128749999999
14.616446779661016	0.10717128749999999
14.603146440677966	0.10714953125
14.589846779661015	0.10708426249999999
14.576548474576272	0.10701899375
14.563249491525422	0.10693196875
14.54994847457627	0.10684494375
14.53664813559322	0.10671440624999999
14.523348474576268	0.106605625
14.510049491525422	0.10645333124999999
14.496750508474577	0.10632279374999999
14.483449491525423	0.1061705
14.47014915254237	0.10599644999999999
14.456849491525423	0.10584415625
14.443550508474576	0.1056918625
14.430250847457627	0.10553956875
14.416950508474576	0.10538727499999999
14.403650169491526	0.1052567375
14.390351186440675	0.10510444375
14.37705220338983	0.10497390625
14.363753220338983	0.1048216125
14.35045220338983	0.104691075
14.337152542372882	0.10456053749999998
14.323852881355933	0.10443
14.310553898305082	0.10432121875
14.297254237288135	0.10425594999999999
14.283953220338983	0.1046475625
14.270653559322032	0.105039175
14.257353898305084	0.10538727499999999
14.244054915254237	0.10573537499999999
14.230755932203389	0.10606171874999999
14.217455593220338	0.10638806249999999
14.204155254237289	0.10667089375
14.19085559322034	0.10695372499999999
14.17755661016949	0.10723655624999999
14.164257627118644	0.107475875
14.15095661016949	0.10769343749999999
14.137656271186438	0.1078674875
14.12435661016949	0.1080415375
14.111057627118644	0.10819383125
14.097758644067795	0.10830261249999999
14.084458305084745	0.1083896375
14.071157966101692	0.10845490625
14.057858305084743	0.10849841874999999
14.044559322033898	0.10849841874999999
14.03126033898305	0.1084766625
14.017959999999999	0.10843314999999999
14.004658983050847	0.10836788124999999
13.991359322033897	0.10828085624999999
13.97806033898305	0.10815031874999999
13.964762033898305	0.10801978124999999
13.951461016949152	0.1078674875
13.938161355932202	0.10771519374999998
13.924861016949151	0.10754114375
13.911561355932202	0.10732358124999998
13.898263050847456	0.10710601875
13.884963389830508	0.10688845625
13.871663050847456	0.10664913749999999
13.858362711864407	0.10638806249999999
13.845063728813559	0.10610523125
13.83176474576271	0.1058224
13.818464406779661	0.10553956875
13.80516406779661	0.10523498125
13.791863728813558	0.10490863750000001
13.778564067796609	0.10458229374999999
13.765265084745762	0.10425594999999999
13.751966101694915	0.104168925
13.738666440677965	0.10421243749999999
13.725366101694913	0.10423419375
13.712066440677965	0.10421243749999999
13.698766779661016	0.104168925
13.685467796610167	0.1040819
13.67216745762712	0.103994875
13.658867118644068	0.10388609374999999
13.645567457627116	0.10373379999999999
13.632268474576271	0.10358150625
13.618968813559322	0.10340745625
13.60566847457627	0.10323340624999999
13.59236813559322	0.10303760000000001
13.579068474576271	0.10284179375
13.565768813559322	0.10277652500000001
13.552469152542374	0.10295057499999999
13.539170169491523	0.10314638125
13.525870508474576	0.10336394374999999
13.512570847457628	0.10355974999999999
13.499271186440678	0.1037773125
13.485971525423729	0.10397311875000001
13.472671186440678	0.10419068124999999
13.459370847457626	0.10436473125000001
13.446070508474575	0.104517025
13.432770847457627	0.10466931874999999
13.419471186440678	0.1047781
13.406172203389831	0.10488688125
13.392873220338982	0.1049956625
13.379572881355932	0.10510444375
13.366273220338982	0.10519146874999999
13.352973559322034	0.1052567375
13.339673898305085	0.10530025
13.326373559322032	0.1053437625
13.313073220338984	0.10536551875
13.299773559322034	0.10536551875
13.286474576271184	0.1053437625
13.273175593220339	0.10530025
13.259875254237288	0.10530025
13.246574915254236	0.10553956875
13.233275254237288	0.10577888749999999
13.219975593220338	0.10601820625
13.206676610169492	0.10627928125
13.19337559322034	0.10647508750000001
13.18007593220339	0.10662738125
13.166776271186441	0.1067361625
13.15347728813559	0.10684494375
13.140178305084746	0.10688845625
13.126877966101695	0.10691021249999999
13.113577627118643	0.1068667
13.100277288135592	0.1068231875
13.086977627118642	0.1067361625
13.073678644067796	0.10662738125
13.060378983050846	0.10649684375
13.047079322033897	0.10634455
13.033779661016947	0.1061705
13.020480677966102	0.10599644999999999
13.007181016949152	0.10588766875
12.9938806779661	0.106083475
12.98058101694915	0.10625752499999999
12.967280677966102	0.10643157499999999
12.953981016949152	0.10658386874999999
12.940682033898305	0.1067361625
12.927382372881356	0.10688845625
12.914082033898303	0.10704074999999999
12.900782372881356	0.10719304375
12.887482711864406	0.10732358124999998
12.874183728813557	0.107475875
12.86088406779661	0.10760641249999998
12.847583728813557	0.10771519374999998
12.834283389830508	0.107823975
12.820984406779662	0.10793275625
12.807685423728813	0.10815031874999999
12.794385084745763	0.10836788124999999
12.781084745762712	0.10858544375
12.767785084745762	0.10878125
12.754486101694916	0.10895529999999999
12.741186440677966	0.10910759375
12.727886779661016	0.10925988749999999
12.714587118644067	0.109390425
12.701286779661016	0.10949920625
12.687986440677966	0.1096079875
12.674686779661016	0.1096950125
12.66138779661017	0.10976028125
12.648088135593222	0.10982554999999998
12.634788474576272	0.10989081875000001
12.62148881355932	0.10993433125
12.608189152542373	0.1099560875
12.594890169491526	0.10997784375
12.581589830508474	0.10997784375
12.568289491525423	0.1099560875
12.554989152542372	0.1099560875
12.541689491525423	0.11023891875
12.528390508474574	0.11049999374999998
12.515091525423728	0.11071755625
12.501791186440677	0.11089160625
12.48849152542373	0.11102214374999998
12.47519186440678	0.11113092499999999
12.46189220338983	0.11119619374999999
12.448592542372882	0.11123970625
12.43529220338983	0.11121795
12.42199254237288	0.11115268124999998
12.40869288135593	0.11104389999999999
12.395393898305084	0.1109133625
12.382093559322032	0.11071755625
12.368793220338985	0.11049999374999998
12.355493559322033	0.11023891875
12.34219322033898	0.1099560875
12.328892881355934	0.1096515
12.315593220338984	0.10928164375
12.302294915254237	0.10897705625000001
12.288994576271186	0.10906408125
12.275694237288135	0.10912935
12.262394576271186	0.10915110625
12.249094915254238	0.10910759375
12.23579593220339	0.10902056875
12.222494915254236	0.10889003124999999
12.209194576271187	0.1087377375
12.195894915254238	0.10856368749999999
12.182595254237288	0.10836788124999999
12.16929559322034	0.10854193124999999
12.155995254237288	0.1087377375
12.142694915254237	0.10889003124999999
12.12939525423729	0.1089988125
12.11609559322034	0.10910759375
12.10279661016949	0.10915110625
12.08949627118644	0.10917286249999998
12.076195932203388	0.10917286249999998
12.062896271186439	0.10910759375
12.049596610169491	0.10902056875
12.036296949152542	0.108868275
12.022995932203388	0.108694225
12.009695593220338	0.1084766625
11.996395932203388	0.10823734374999999
11.983096949152541	0.10817207499999999
11.969797966101696	0.10815031874999999
11.956497627118644	0.1081285625
11.943197966101692	0.10808505
11.929897627118645	0.1080415375
11.916598644067795	0.1079545125
11.903297627118643	0.1078674875
11.889997288135593	0.10775870625
11.876696949152542	0.107649925
11.863397288135593	0.10749763125
11.850098305084748	0.10734533749999998
11.836799322033897	0.10717128749999999
11.823499661016948	0.10697548124999999
11.810199322033899	0.10675791875000001
11.79689966101695	0.10649684375
11.783599322033897	0.1062140125
11.77029966101695	0.105909425
11.756999322033899	0.10601820625
11.743698983050846	0.10636630625
11.7304	0.10664913749999999
11.717100338983052	0.10688845625
11.7038006779661	0.10708426249999999
11.690501016949153	0.10723655624999999
11.6772006779661	0.10736709374999999
11.663900338983051	0.10745411875
11.6506	0.10749763125
11.637300338983051	0.1075193875
11.624001355932203	0.1075193875
11.610701016949152	0.107475875
11.597401355932202	0.10741060625000001
11.584101694915253	0.10732358124999998
11.570801355932202	0.1072148
11.557502372881356	0.10708426249999999
11.544201355932202	0.10693196875
11.530901016949151	0.10675791875000001
11.517601355932202	0.1065621125
11.504301694915254	0.10638806249999999
11.491002033898305	0.10647508750000001
11.477702372881357	0.10654035625
11.464402033898304	0.10658386874999999
11.451101694915254	0.106605625
11.437802033898304	0.106605625
11.424503050847456	0.10658386874999999
11.411202711864407	0.10651859999999999
11.397902372881356	0.10643157499999999
11.384602033898304	0.10632279374999999
11.371302372881356	0.1061705
11.358003389830508	0.10599644999999999
11.344703050847455	0.10580064374999999
11.331402711864406	0.10556132500000001
11.318103050847458	0.10532200624999999
11.304803389830507	0.105039175
11.291503728813558	0.1047345875
11.278203389830507	0.10440824374999999
11.264903050847458	0.1040819
11.251603389830509	0.10373379999999999
11.238303728813559	0.1033857
11.225004745762712	0.10301584374999999
11.211703728813557	0.1029070625
11.19840338983051	0.10292881875
11.18510372881356	0.10297233125
11.171804067796609	0.10301584374999999
11.158505084745762	0.10308111249999999
11.145204745762712	0.10314638125
11.131905084745762	0.10321164999999999
11.118604745762712	0.10327691874999999
11.105305084745762	0.1033421875
11.09200542372881	0.10336394374999999
11.078705084745764	0.1033857
11.065404745762711	0.1033857
11.052105084745762	0.10336394374999999
11.038805423728814	0.10332043125
11.025506440677965	0.1032551625
11.012206101694913	0.1031681375
10.998905762711866	0.10308111249999999
10.985606101694916	0.10297233125
10.972306440677965	0.10284179375
10.959006779661017	0.10271125624999998
10.945705762711862	0.10258071875
10.932406101694912	0.102428425
10.919106440677966	0.10227613124999999
10.905806779661017	0.10210208125
10.892507796610166	0.10188451874999999
10.87920745762712	0.101732225
10.865907118644067	0.10179749375
10.852607457627117	0.10210208125
10.83930779661017	0.1024719375
10.826007457627117	0.10279828125
10.812707118644067	0.103124625
10.799406779661018	0.10345096875
10.786107118644068	0.10375555624999999
10.77280813559322	0.10406014375
10.75950847457627	0.104342975
10.74620813559322	0.10460405
10.732907796610169	0.10486512499999999
10.719608813559322	0.10510444375
10.706309152542373	0.10532200624999999
10.69300881355932	0.10553956875
10.679709152542372	0.10573537499999999
10.666409491525423	0.105909425
10.653109830508473	0.106083475
10.639809491525424	0.10623576875
10.626509830508473	0.10638806249999999
10.613209491525422	0.10649684375
10.599910508474577	0.106605625
10.586610169491525	0.10667089375
10.573309830508473	0.10669264999999999
10.560009491525424	0.10669264999999999
10.546709152542372	0.10669264999999999
10.533410169491525	0.10664913749999999
10.520110508474577	0.1068667
10.506810169491525	0.10712777500000001
10.493510508474575	0.10738885
10.480210847457627	0.10760641249999998
10.466910508474577	0.107823975
10.453610169491524	0.10799802499999998
10.440309830508475	0.10815031874999999
10.427010169491524	0.10828085624999999
10.413710508474574	0.10836788124999999
10.40041152542373	0.10841139375
10.38711186440678	0.10843314999999999
10.373811525423728	0.1083896375
10.36051186440678	0.10832436875000001
10.34721220338983	0.1082155875
10.33391186440678	0.10806329375
10.320611525423729	0.1078674875
10.307311186440677	0.10762816874999999
10.294011525423727	0.10788924374999999
10.280712542372882	0.10815031874999999
10.267412881355932	0.1083896375
10.25411254237288	0.1086072
10.240812203389831	0.10880300624999999
10.22751254237288	0.10895529999999999
10.21421288135593	0.10906408125
10.200913220338984	0.10912935
10.187612881355932	0.10912935
10.17431254237288	0.10910759375
10.161012881355932	0.10902056875
10.147713898305085	0.108868275
10.134413559322033	0.10867246875
10.121113220338984	0.10843314999999999
10.107812881355931	0.10815031874999999
10.094512542372879	0.10780221875
10.081213559322034	0.1074323625
10.067913898305084	0.10701899375
10.054614237288135	0.1065621125
10.041313898305084	0.106083475
10.028014237288135	0.10558308124999999
10.014713898305084	0.105039175
10.001414237288136	0.10449526875
9.988113898305086	0.10392960624999999
9.974813559322033	0.1033421875
9.961513220338983	0.1027330125
9.948212881355932	0.10208032499999999
9.934913220338982	0.10142763749999999
9.921613559322035	0.10073143749999999
9.908313898305085	0.099991725
9.895013559322033	0.09923025624999998
9.881713898305085	0.09864283750000001
9.868414237288135	0.09840351875
9.855113898305085	0.09809893125
9.841812881355933	0.0977725875
9.82851254237288	0.09738097499999998
9.815212881355931	0.09696760624999999
9.801913898305084	0.09648896875
9.788613559322034	0.09598857499999999
9.775313220338981	0.095466425
9.762013559322034	0.0949007625
9.748713898305084	0.09433509999999999
9.735414237288134	0.093725925
9.722113898305086	0.09311675
9.708813559322033	0.09257284375
9.69551322033898	0.09248581874999999
9.682212881355932	0.09233352499999999
9.668913220338982	0.0921159625
9.655614237288136	0.091811375
9.642313898305085	0.09141976249999999
9.629014237288134	0.0909846375
9.615713898305083	0.0904624875
9.602413559322034	0.08987506875
9.589113220338982	0.08926589375
9.575812881355931	0.08859145
9.56251254237288	0.0880693
9.549212881355931	0.08761241874999999
9.535913220338982	0.08711202500000001
9.522614237288137	0.086589875
9.509313898305084	0.08604596875
9.49601288135593	0.08548030624999998
9.482713220338983	0.08487113125
9.469413559322033	0.08426195624999998
9.456113220338983	0.08365278125
9.442812881355932	0.08306536249999999
9.42951254237288	0.08247794375
9.416213559322033	0.08189052499999999
9.402913898305085	0.08128135
9.389614237288136	0.08067217499999998
9.376313220338982	0.08004124374999999
9.363013559322034	0.07938855624999999
9.349713220338982	0.0787141125
9.336413559322033	0.0780179125
9.323113898305085	0.077713325
9.309812881355931	0.07738698125
9.296513220338982	0.07703888125
9.283213559322034	0.07669078124999999
9.269913898305084	0.0763644375
9.256613559322032	0.0760163375
9.243313220338983	0.07568999374999999
9.230013559322034	0.07536364999999999
9.216713898305082	0.07503730624999999
9.203414237288136	0.07508081875
9.190113898305084	0.075450675
9.176813559322033	0.07582053125
9.163513220338983	0.07621214375
9.150213559322033	0.07656024374999999
9.136913898305083	0.0769301
9.123613559322035	0.07727819999999999
9.110313220338982	0.07762629999999998
9.097012881355932	0.07799615624999999
9.083713898305085	0.0783660125
9.070414237288135	0.0787141125
9.057113898305083	0.07908396875
9.043813559322034	0.07943206875
9.030513220338982	0.07978016874999999
9.017213559322032	0.08012826875
9.003913898305084	0.08047636875
8.990613559322034	0.08084622500000001
8.977312542372882	0.08123783749999999
8.964012881355933	0.08165120625
8.95071254237288	0.08206457499999999
8.937413559322033	0.08252145624999999
8.924112542372882	0.08295658125
8.91081220338983	0.08341346250000001
8.897512542372882	0.08389209999999998
8.884212881355932	0.0843707375
8.870913220338982	0.08489288750000001
8.85761220338983	0.08545854999999998
8.84431186440678	0.086067725
8.831011525423728	0.08669865624999999
8.81771186440678	0.08732958749999999
8.80441220338983	0.08800403124999999
8.791111864406778	0.088678475
8.77781152542373	0.089374675
8.764511186440679	0.09007087499999998
8.751211525423727	0.09076707499999999
8.73791186440678	0.0915067875
8.724610847457626	0.09226825625
8.711310508474575	0.09353011874999999
8.698010847457628	0.09494427500000001
8.684710508474575	0.09638018749999999
8.671410847457626	0.0978161
8.658110508474577	0.099295525
8.644810169491524	0.101036025
8.631510508474575	0.10284179375
8.618210169491526	0.10466931874999999
8.604910508474575	0.10651859999999999
8.591610169491524	0.10836788124999999
8.578309830508475	0.11023891875
8.565009491525423	0.1120882
8.551709830508473	0.11393748124999999
8.538410169491526	0.11576500625
8.525110508474576	0.11757077499999999
8.511810169491524	0.119311275
8.498509830508475	0.12103001875
8.485210169491525	0.12268349374999998
8.471909830508473	0.12438048125000001
8.458609491525424	0.126099225
8.445309152542372	0.12773094375
8.432009491525424	0.12927563749999998
8.418709830508476	0.13068979374999998
8.405410169491525	0.13195165625
8.392109830508472	0.1331047375
8.378810169491526	0.13408376875
8.365510508474577	0.1349322625
8.352209491525423	0.1356284625
8.338909152542373	0.13617236875
8.325609491525423	0.13656398124999997
8.312309830508473	0.13682505625
8.299008813559322	0.1369338375
8.285707796610168	0.1369338375
8.272407457627118	0.1368033
8.259105762711863	0.13656398124999997
8.24580474576271	0.13621588125
8.23250372881356	0.135759
8.219200677966102	0.13521509375
8.205898305084746	0.13458416249999997
8.192596610169492	0.13386620625
8.179294915254237	0.1331047375
8.165993898305086	0.132278
8.152693559322033	0.13140775
8.139393220338981	0.13051574375
8.126093559322035	0.12960198125
8.112794576271186	0.1286664625
8.099495593220338	0.1277527
8.086197288135594	0.1268389375
8.07289966101695	0.125925175
8.059599322033899	0.12503316874999998
8.04630033898305	0.12416291874999999
8.033001355932203	0.12329266874999999
8.019702372881355	0.122444175
8.006404067796609	0.12159568125
7.993103728813559	0.12074718749999999
7.979802711864405	0.11987693749999999
7.9665010169491515	0.1190066875
7.953198644067797	0.11811468124999999
7.939897627118643	0.11720091875
7.926596610169491	0.1162654
7.913296271186441	0.115308125
7.899996610169491	0.11432909374999999
7.886696949152541	0.11332830624999998
7.873397966101695	0.11232751875
7.860098983050847	0.11130497499999999
7.846799999999999	0.11028243125
7.83350033898305	0.10923813125
7.8202	0.10819383125
7.806897627118643	0.10712777500000001
7.793597288135594	0.106083475
7.780297627118644	0.10501741875
7.766997966101694	0.10395136249999999
7.753698305084745	0.1029070625
7.740398644067795	0.10184100625
7.727097627118643	0.10079670624999999
7.713797288135593	0.09975240625
7.700496949152542	0.09870810625
7.687196610169491	0.09768556249999999
7.673897627118643	0.09670653124999999
7.660597966101695	0.0957275
7.647299661016949	0.09494427500000001
7.634001355932202	0.09453090624999999
7.620703050847457	0.0941175375
7.607405423728814	0.093725925
7.594106440677965	0.0933343125
7.5808061016949155	0.09296445625
7.567504406779661	0.09261635624999999
7.554202033898305	0.09226825625
7.540899661016948	0.09196366874999999
7.527597966101694	0.09165908125
7.51429627118644	0.09135449375
7.500994576271186	0.09109341874999999
7.487692203389831	0.09083234375
7.474390508474576	0.09061478125
7.461088813559321	0.090418975
7.447787118644067	0.09026668125
7.434485423728813	0.09013614375
7.421184406779661	0.09004911875
7.407884067796609	0.08998384999999999
7.39458372881356	0.08996209375
7.381283389830508	0.08996209375
7.367983728813558	0.0900273625
7.35468406779661	0.09011438749999999
7.341385084745762	0.09022316875
7.3280861016949155	0.09059302500000001
7.314787118644067	0.09111517499999999
7.301487457627117	0.09170259374999999
7.288187796610169	0.09229001249999999
7.274887457627118	0.09294269999999999
7.2615877966101685	0.09361714374999999
7.24828813559322	0.09431334375000001
7.234989152542373	0.09505305624999999
7.221689491525423	0.09581452499999998
7.208389830508474	0.09659775
7.195090847457627	0.0974244875
7.181791186440678	0.09829473749999998
7.168491525423729	0.0991649875
7.1551898305084745	0.10010050625
7.14188406779661	0.101036025
7.128578983050847	0.10201505624999999
7.115274576271186	0.10301584374999999
7.1019701694915245	0.1040383875
7.088665762711864	0.10506093124999999
7.075362033898305	0.10610523125
7.062058983050847	0.10717128749999999
7.048756610169491	0.10823734374999999
7.0354549152542365	0.10932515625
7.022151186440677	0.11041296874999999
7.00884813559322	0.111479025
6.995545084745762	0.1125668375
6.982242711864406	0.11363289374999999
6.968941016949152	0.11469895
6.95564	0.11574324999999999
6.942338983050847	0.11680930625000001
6.929038644067797	0.11785360624999999
6.91573627118644	0.11887614999999999
6.902433898305084	0.11989869374999998
6.889131525423728	0.12089948125
6.875829830508475	0.12190026874999998
6.86252813559322	0.1228793
6.849227118644068	0.12383657499999999
6.835926101694915	0.12477209375
6.822625762711864	0.12568585624999998
6.809326101694915	0.12659961874999998
6.7960264406779665	0.127491625
6.782726779661016	0.128361875
6.769427118644067	0.129232125
6.75612813559322	0.13008061875000002
6.742829830508475	0.1309291125
6.729531525423728	0.13175585
6.716233220338983	0.13256083124999998
6.702932881355932	0.13334405625
6.6896311864406774	0.13408376875
6.676330169491526	0.13477996875
6.663029152542372	0.13543265625
6.64972813559322	0.1360635875
6.636427796610169	0.13662925
6.623127457627119	0.13756476875
6.60982779661017	0.138804875
6.5965274576271185	0.14004498124999998
6.583227796610168	0.14124157499999998
6.569928135593221	0.14243816874999998
6.55662779661017	0.14361300625
6.543324067796609	0.14474433125000002
6.530021016949152	0.1458103875
6.5167179661016945	0.1468546875
6.503414915254237	0.14787723125000002
6.490112542372881	0.1488562625
6.476810847457626	0.14979178125
6.463508474576272	0.15070554375
6.450207457627118	0.15157579375
6.436906440677966	0.1524242875
6.423605423728814	0.15320751249999998
6.4103050847457625	0.15396898125
6.397004745762711	0.15466518124999998
6.3837037288135585	0.15531786875
6.370402711864406	0.15592704374999997
6.357101016949152	0.15649270624999997
6.343799322033897	0.1569931
6.33049627118644	0.157428225
6.317193898305085	0.15784159374999998
6.303892203389831	0.15818969375
6.290590508474576	0.1585160375
6.277288813559322	0.158820625
6.263987796610169	0.15910345624999997
6.2506874576271185	0.159342775
6.237386440677965	0.15958209375
6.2240840677966105	0.1597779
6.210779661016949	0.15993019375
6.197475254237288	0.16006073125
6.18417220338983	0.1601695125
6.170869152542372	0.16023478124999999
6.157567457627118	0.16027829375
6.144265762711864	0.16027829375
6.130964745762712	0.16027829375
6.117661694915254	0.16023478124999999
6.104358644067796	0.16032180624999998
6.091054915254237	0.16049585624999999
6.07775254237288	0.16064815
6.064450169491526	0.1607786875
6.051147796610169	0.16088746874999998
6.037846779661018	0.16097449374999998
6.024545084745762	0.16103976250000002
6.011244745762712	0.161083275
5.997944406779661	0.16114854375
5.9846440677966095	0.16130083750000002
5.971344406779661	0.16145313124999996
5.958044745762712	0.1615619125
5.9447457627118645	0.16167069375
5.931446101694914	0.161779475
5.918147796610169	0.16184474375
5.904848813559322	0.16191001249999998
5.891549152542373	0.161953525
5.878250169491526	0.1619970375
5.864951186440678	0.1619970375
5.851652881355932	0.1619970375
5.838353898305085	0.161953525
5.82505220338983	0.16188825625
5.811750508474575	0.16180123124999998
5.798448813559322	0.16167069375
5.785147796610168	0.1615619125
5.771846101694915	0.16151839999999998
5.75854440677966	0.161431375
5.745242711864407	0.16130083750000002
5.731941694915254	0.1611267875
5.718640677966102	0.16093098124999997
5.70534033898305	0.16066990625
5.6920393220338985	0.16038707500000002
5.678738983050846	0.16006073125
5.6654366101694915	0.15971263125
5.652133559322034	0.15929926249999998
5.638830508474576	0.1588641375
5.625527457627118	0.15838549999999998
5.612225084745762	0.15788510625000002
5.598922711864407	0.15731944375
5.585621016949152	0.15681905
5.5723199999999995	0.1562969
5.559018983050847	0.15570948124999998
5.545717966101694	0.15507854999999998
5.532417627118643	0.15440410625
5.519115932203389	0.15366439375000002
5.505814915254237	0.15285941249999996
5.492514576271186	0.1519891625
5.479214237288136	0.15105364375000002
5.465913898305084	0.15005285624999998
5.4526135593220335	0.14898679999999997
5.439313898305084	0.14783371874999998
5.426014915254237	0.14661536874999997
5.4127152542372885	0.14530999374999998
5.399415593220339	0.14393935
5.386115932203389	0.14248168125
5.372816271186441	0.14095874374999998
5.359514576271186	0.1393705375
5.346212881355932	0.1377170625
5.332912542372881	0.13599831875
5.3196122033898305	0.1342360625
5.306313220338983	0.1324085375
5.293014237288136	0.13055925625
5.279715254237288	0.1286664625
5.266414915254237	0.12677366875
5.253111186440678	0.12485911874999998
5.23980813559322	0.12296632499999999
5.226505762711864	0.12107353124999999
5.213204745762711	0.11922424999999999
5.199903050847458	0.11741848125
5.186600677966101	0.11567798124999999
5.173298983050847	0.11402450625
5.159996610169491	0.1124363
5.146694915254238	0.110956875
5.133392542372881	0.10958623124999999
5.120090847457626	0.108346125
5.1067898305084745	0.1072148
5.093489491525424	0.1062140125
5.080189152542372	0.1053437625
5.066888813559322	0.10460405
5.053587796610169	0.10397311875000001
5.040286779661017	0.10347272499999999
5.026986440677966	0.10308111249999999
5.013686101694915	0.10275476875
5.000384406779661	0.10249369375
4.9870827118644065	0.10227613124999999
4.973782372881356	0.10210208125
4.960482033898304	0.10197154374999999
4.947179661016949	0.10184100625
4.9338772881355935	0.10175398124999999
4.92057627118644	0.10166695625
4.907275932203389	0.1016016875
4.893975593220339	0.101558175
4.880675254237287	0.10151466249999999
4.867376271186441	0.10147115000000001
4.85407593220339	0.10144939374999999
4.8407755932203385	0.10140588125
4.827475254237288	0.10140588125
4.81417627118644	0.10138412499999999
4.800876610169491	0.10136236874999999
4.787577627118644	0.10136236874999999
4.774277966101695	0.10134061249999998
4.760974915254238	0.10134061249999998
4.747672542372881	0.10134061249999998
4.734370169491525	0.10134061249999998
4.7210684745762705	0.10131885625
4.707767457627119	0.10131885625
4.694466440677966	0.10131885625
4.681166101694915	0.10131885625
4.667865084745762	0.10131885625
4.65456406779661	0.10131885625
4.64126440677966	0.10131885625
4.6279647457627116	0.10131885625
4.614665762711864	0.10131885625
4.601367457627118	0.10131885625
4.588066440677966	0.10131885625
4.574764745762712	0.10131885625
4.561463728813559	0.10131885625
4.548162711864406	0.10131885625
4.5348623728813555	0.10131885625
4.521561355932204	0.10131885625
4.5082603389830505	0.10131885625
4.494960677966102	0.10131885625
4.481661694915254	0.10131885625
4.4683627118644065	0.10131885625
4.455064406779662	0.10131885625
4.441765423728813	0.10131885625
4.428466440677966	0.10131885625
4.415166101694915	0.10131885625
4.401865762711864	0.10131885625
4.388566101694915	0.10131885625
4.375265762711864	0.10131885625
4.3619647457627115	0.10131885625
4.348664406779661	0.10131885625
4.335364745762712	0.10131885625
4.322065084745763	0.10131885625
4.308766101694915	0.10131885625
4.295467118644068	0.10131885625
4.282168813559322	0.10131885625
4.268870508474577	0.10131885625
4.25557220338983	0.10131885625
4.2422732203389835	0.10131885625
4.228974237288135	0.10131885625
4.215675254237288	0.10131885625
4.202377627118644	0.10131885625
4.189077966101695	0.10131885625
4.175778983050847	0.10131885625
4.162480677966101	0.10131885625
4.149182372881356	0.10131885625
4.135884745762712	0.10131885625
4.122587118644068	0.10131885625
4.10928813559322	0.10131885625
4.095989152542373	0.10131885625
4.082690847457627	0.10131885625
4.069392542372881	0.10131885625
4.056092881355933	0.10131885625
4.042793220338982	0.10131885625
4.0294942372881355	0.10131885625
4.01619593220339	0.10131885625
4.002897627118644	0.10131885625
3.9895979661016945	0.10131885625
3.9762989830508473	0.10131885625
3.962999999999999	0.10131885625
3.949701694915254	0.10131885625
3.9364033898305077	0.10131885625
3.9231044067796605	0.10131885625
3.9098054237288133	0.10131885625
3.8965064406779666	0.10131885625
3.8832081355932204	0.10131885625
3.8699098305084743	0.10131885625
3.856610847457627	0.10131885625
3.84331186440678	0.10131885625
3.8300128813559318	0.10131885625
3.8167145762711865	0.10131885625
3.8034162711864408	0.10131885625
3.7901179661016946	0.10131885625
3.776818305084746	0.10131885625
3.76352	0.10131885625
3.7502210169491526	0.10131885625
3.736923389830508	0.10131885625
3.723624406779661	0.10131885625
3.710325423728814	0.10131885625
3.6970264406779663	0.10131885625
3.6837281355932205	0.10131885625
3.670429830508475	0.10131885625
3.657131525423729	0.10131885625
3.6438318644067795	0.10131885625
3.630532881355932	0.10131885625
3.6172345762711866	0.10131885625
3.603936271186441	0.10131885625
3.590637966101695	0.10131885625
3.5773389830508475	0.10131885625
3.56404	0.10131885625
3.550741694915254	0.10131885625
3.5374433898305084	0.10131885625
3.5241450847457627	0.10131885625
3.5108454237288136	0.10131885625
3.497546440677966	0.10131885625
3.48424813559322	0.10131885625
3.4709498305084745	0.10131885625
3.4576515254237288	0.10131885625
3.444352542372881	0.10131885625
3.431053559322034	0.10131885625
3.4177545762711863	0.10131885625
3.4044562711864406	0.10131885625
3.391157966101695	0.10131885625
3.377858983050847	0.10131885625
3.3645599999999996	0.10131885625
3.351261694915254	0.10131885625
3.337963389830508	0.10131885625
3.324665084745763	0.10131885625
3.311366101694915	0.10131885625
3.2980671186440675	0.10131885625
3.28476813559322	0.10131885625
3.271469830508474	0.10131885625
3.2581715254237285	0.10131885625
3.2448725423728813	0.10131885625
3.2315735593220336	0.10131885625
3.2182745762711864	0.10131885625
3.2049762711864402	0.10131885625
3.1916786440677964	0.10131885625
3.178378983050847	0.10131885625
3.1650799999999997	0.10131885625
3.151781694915254	0.10131885625
3.1384833898305082	0.10131885625
3.1251850847457625	0.10131885625
3.111886101694915	0.10131885625
3.0985871186440677	0.10131885625
3.08528813559322	0.10131885625
3.0719898305084743	0.10131885625
3.0586915254237286	0.10131885625
3.0453925423728814	0.10131885625
3.0320935593220337	0.10131885625
3.018795254237288	0.10131885625
3.0054962711864404	0.10131885625
2.9921986440677966	0.10131885625
2.978899661016949	0.10131885625
2.9656006779661013	0.10131885625
2.952301694915254	0.10131885625
2.9390033898305084	0.10131885625
2.9257050847457626	0.10131885625
2.912406101694915	0.10131885625
2.8991071186440673	0.10131885625
2.8858088135593216	0.10131885625
2.8725098305084744	0.10131885625
2.8592115254237287	0.10131885625
2.845913220338983	0.10131885625
2.8326142372881353	0.10131885625
2.8193152542372877	0.10131885625
2.806016949152542	0.10131885625
2.7927186440677962	0.10131885625
2.7794196610169486	0.10131885625
2.766120677966102	0.10131885625
2.7528216949152546	0.10131885625
2.7395233898305085	0.10131885625
2.7262250847457623	0.10131885625
2.7129267796610166	0.10131885625
2.6996277966101694	0.10131885625
2.6863288135593217	0.10131885625
2.6730298305084745	0.10131885625
2.659731525423729	0.10131885625
2.646433220338983	0.10131885625
2.6331342372881354	0.10131885625
2.619835254237288	0.10131885625
2.606536949152542	0.10131885625
2.5932386440677964	0.10131885625
2.5799403389830506	0.10131885625
2.5666406779661015	0.10131885625
2.553342372881356	0.10131885625
2.540043389830508	0.10131885625
2.5267450847457624	0.10131885625
2.5134467796610167	0.10131885625
2.500147796610169	0.10131885625
2.4868488135593223	0.10131885625
2.473550508474576	0.10131885625
2.460251525423729	0.10131885625
2.4469532203389828	0.10131885625
2.4336542372881356	0.10131885625
2.420355254237288	0.10131885625
2.407056949152542	0.10131885625
2.3937586440677965	0.10131885625
2.3804603389830508	0.10131885625
2.3671613559322036	0.10131885625
2.353862372881356	0.10131885625
2.3405633898305083	0.10131885625
2.3272650847457625	0.10131885625
2.313966779661017	0.10131885625
2.3006677966101696	0.10131885625
2.287368813559322	0.10131885625
2.2740705084745763	0.10131885625
2.2607715254237286	0.10131885625
2.247473220338983	0.10131885625
2.234174915254237	0.10131885625
2.2208759322033895	0.10131885625
2.2075769491525423	0.10131885625
2.1942786440677966	0.10131885625
2.180980338983051	0.10131885625
2.1676813559322032	0.10131885625
2.1543823728813556	0.10131885625
2.14108406779661	0.10131885625
2.1277850847457622	0.10131885625
2.1144867796610165	0.10131885625
2.1011884745762712	0.10131885625
2.0878894915254236	0.10131885625
2.074590508474576	0.10131885625
2.06129220338983	0.10131885625
2.0479932203389826	0.10131885625
2.034694915254237	0.10131885625
2.0213959322033896	0.10131885625
2.0080969491525424	0.10131885625
1.9947986440677963	0.10131885625
1.9815003389830506	0.10131885625
1.968201355932203	0.10131885625
1.9549030508474572	0.10131885625
1.9416040677966102	0.10131885625
1.9283050847457626	0.10131885625
1.9150067796610168	0.10131885625
1.901708474576271	0.10131885625
1.888409491525424	0.10131885625
1.8751105084745763	0.10131885625
1.8618122033898306	0.10131885625
1.8485138983050846	0.10131885625
1.8352149152542374	0.10131885625
1.8219159322033898	0.10131885625
1.808617627118644	0.10131885625
1.7953186440677966	0.10131885625
1.782020338983051	0.10131885625
1.7687220338983052	0.10131885625
1.7554230508474578	0.10131885625
1.74212406779661	0.10131885625
1.7288257627118644	0.10131885625
1.715526779661017	0.10131885625
1.7022284745762712	0.10131885625
1.6889294915254236	0.10131885625
1.6756311864406779	0.10131885625
1.6623322033898305	0.10131885625
1.6490338983050847	0.10131885625
1.635735593220339	0.10131885625
1.6224366101694914	0.10131885625
1.609137627118644	0.10131885625
1.5958386440677965	0.10131885625
1.5825403389830506	0.10131885625
1.569242033898305	0.10131885625
1.5559430508474574	0.10131885625
1.54264406779661	0.10131885625
1.5293457627118643	0.10131885625
1.5160467796610169	0.10131885625
1.5027484745762711	0.10131885625
1.4894494915254235	0.10131885625
1.476151186440678	0.10131885625
1.4628522033898304	0.10131885625
1.4495538983050846	0.10131885625
1.436255593220339	0.10131885625
1.4229566101694915	0.10131885625
1.4096576271186438	0.10131885625
1.3963593220338981	0.10131885625
1.383060338983051	0.10131885625
1.369762033898305	0.10131885625
1.3564630508474578	0.10131885625
1.3431647457627118	0.10131885625
1.3298657627118644	0.10131885625
1.3165674576271187	0.10131885625
1.303268474576271	0.10131885625
1.2899701694915253	0.10131885625
1.276671186440678	0.10131885625
1.2633722033898305	0.10131885625
1.2500738983050845	0.10131885625
1.236775593220339	0.10131885625
1.2234766101694914	0.10131885625
1.210177627118644	0.10131885625
1.1968793220338982	0.10131885625
1.1835803389830508	0.10131885625
1.170282033898305	0.10131885625
1.1569837288135592	0.10131885625
1.1436854237288134	0.10131885625
1.130386440677966	0.10131885625
1.1170874576271186	0.10131885625
1.1037891525423726	0.10131885625
1.0904908474576271	0.10131885625
1.0771925423728814	0.10131885625
1.0638942372881357	0.10131885625
1.0505959322033898	0.10131885625
1.037297627118644	0.10131885625
1.023999322033898	0.10131885625
1.010701694915254	0.10131885625
0.9974033898305085	0.10131885625
0.9841057627118645	0.10131885625
0.9708074576271185	0.10131885625
0.9575091525423729	0.10131885625
0.9442108474576271	0.10131885625
0.930913220338983	0.10131885625
0.9176149152542372	0.10131885625
0.9043166101694914	0.10131885625
0.8910189830508474	0.10131885625
0.8777213559322035	0.10131885625
0.8644230508474575	0.10131885625
0.8511254237288135	0.10131885625
0.8378277966101694	0.10131885625
0.8245301694915255	0.10131885625
0.8112325423728813	0.10131885625
0.7979349152542373	0.10131885625
0.7846372881355932	0.10131885625
0.7713396610169492	0.10131885625
0.758042033898305	0.10131885625
0.744744406779661	0.10131885625
0.7314467796610169	0.10131885625
0.7181491525423729	0.10131885625
0.7048515254237286	0.10131885625
0.6915538983050846	0.10131885625
0.6782562711864407	0.10131885625
0.6649586440677965	0.10131885625
0.6516603389830509	0.10131885625
0.6383627118644067	0.10131885625
0.6250644067796609	0.10131885625
0.611766779661017	0.10131885625
0.5984684745762712	0.10131885625
0.5851701694915254	0.10131885625
0.5718725423728814	0.10131885625
0.5585742372881356	0.10131885625
0.5452759322033898	0.10131885625
0.531977627118644	0.10131885625
0.5186793220338982	0.10131885625
0.5053810169491525	0.10131885625
0.4920827118644067	0.10131885625
0.47878440677966105	0.10131885625
0.4654861016949152	0.10131885625
0.4521877966101695	0.10131885625
0.43888881355932197	0.10131885625
0.4255905084745763	0.10131885625
0.41229220338983047	0.10131885625
0.39899322033898305	0.10131885625
0.38569491525423727	0.10131885625
0.3723959322033898	0.10131885625
0.359097627118644	0.10131885625
0.34579864406779653	0.10131885625
0.33249898305084746	0.10131885625
0.3192	0.10131885625
0.30590033898305086	0.10131885625
0.2926013559322034	0.10131885625
0.2793016949152542	0.10131885625
0.26600271186440677	0.10131885625
0.2527030508474576	0.10131885625
0.23940338983050843	0.10131885625
0.2261037288135593	0.10131885625
0.21280406779661018	0.10131885625
0.199504406779661	0.10131885625
0.18620406779661017	0.10131885625
0.17290440677966099	0.10131885625
0.15960406779661016	0.10131885625
0.146304406779661	0.10131885625
0.13300406779661017	0.10131885625
0.11970372881355931	0.10131885625
0.10640338983050847	0.10131885625
0.09310305084745762	0.10131885625
0.07980271186440677	0.10131885625
0.06650237288135592	0.10131885625
0.053202033898305086	0.10131885625
0.039901694915254235	0.10131885625
0.02660067796610169	0.10131885625
0.013300338983050846	0.10131885625
0.0	0.10131885625


==> figures/update_mfcPaper_valOscillating/oscillatingRef.dat <==
time	radius
0.716247308702314	1.0026025930771976
0.9429026107435127	1.0011904365409778
1.210989527136328	1.000484358272868
1.4973550969195626	0.9959831093136672
1.8422123575521387	0.9865040085642918
2.1701836241002326	0.9659873914594982
2.3381731528788468	0.9583844415368148
2.5757956469542966	0.9293911026525516
2.8885637160792483	0.8977499702628763
3.0632264040321426	0.8702129178065899
3.270384475790227	0.8416167479481387
3.4409852407674735	0.8151741168074225
3.5628429300369353	0.7876017604377306
3.709072157160289	0.768537647198763
3.9284159978453195	0.7357050077316525
4.14775983853035	0.7045669561080052
4.281803296726757	0.684867372427739
4.525518675265681	0.6631554656833594
4.905714665786401	0.6728993457832761
5.153085775003407	0.6946642083977639
5.293222117663288	0.7205243249672895
5.404339250493098	0.7417142857142858
5.536937496202212	0.7801879386225765
5.553185188104806	0.7699498037349828
5.71992110453649	0.8102857142857145
5.8440188731612555	0.8409812775068397
5.926882101864488	0.8568680385393126
6.073111328987841	0.8970438919947664
6.232741617357003	0.9268571428571428
6.341198245380658	0.9544127512786964
6.438684396796226	0.98565671464256
6.6214709307004185	1.0240497204710362
6.731142851042934	1.0439081717616272
6.8639053254437865	1.0674285714285716
6.962672460654911	1.092627572261211
7.133273225632157	1.1212237421196622
7.3160597595363495	1.1681779469489713
7.502908216416189	1.201716664684192
7.608518213783055	1.21442607351017
7.779118978760303	1.2552020934935173
7.998462819445334	1.2822095872487211
8.254363966911201	1.322809087665041
8.67274203340302	1.3778831925776138
8.86365241325851	1.4077149994052576
9.247504134457314	1.4463727845842749
9.49325047448406	1.4735567979065065
9.767836467637915	1.501023242535982
10.244706224979074	1.535750525355854
10.423430835907618	1.5491660124499425
10.685424867836959	1.5671121684310694
10.874304286204625	1.5745259902462232
11.2642488918669	1.59994480789818
11.471406963624986	1.6105359819198286
11.861351569287262	1.6264227429523015
12.513290206878882	1.645486856191269
12.6899838563196	1.652900678006423
12.988535195029781	1.6555484715118352
13.213971920178286	1.6571371476150825
13.530571992110453	1.6605714285714284
13.831384212476893	1.6571371476150825
14.08284023668639	1.657142857142857
14.389221634465981	1.6540774751199396
14.676264191411823	1.6507824432020934
14.871794871794874	1.6434285714285712
15.187376725838263	1.6365714285714283
15.463510848126232	1.626285714285714
15.760797625910032	1.614772451528488
15.976331360946745	1.6057142857142856
16.199485307280092	1.5957083382895203
16.410256410256405	1.585142857142857
16.568047337278106	1.5748571428571427
16.765285996055226	1.5645714285714285
16.962524654832347	1.5508571428571427
17.159763313609467	1.537142857142857
17.357001972386584	1.5234285714285714
17.51479289940828	1.5097142857142856
17.673963347440576	1.4972104198881884
17.88112141919866	1.4792054240513857
18.067061143984215	1.465142857142857
18.303747534516763	1.4445714285714284
18.44572871281383	1.424484358272868
18.563524479107645	1.411951469013917
18.698224852071004	1.393142857142857
18.868168702281302	1.375058879505174
19.038769467258547	1.354229570595932
19.250493096646938	1.3279999999999998
19.40434253506693	1.306569287498513
19.566074950690336	1.286857142857143
19.696800989313637	1.2626159153086711
19.842209072978303	1.2457142857142856
19.916144829998668	1.2308423932437256
20.04612636521943	1.21371999524206
20.184231746391482	1.184770786249554
20.31558185404339	1.1634285714285713
20.44257004764274	1.144947971928155
20.598547889907653	1.1164577138099203
20.74950690335306	1.088
20.878820575227415	1.0637666230522185
21.02098787937512	1.0364943499464734
21.1439842209073	1.016
21.19971249030366	0.999778280004758
21.310196795241307	0.9752773641013442
21.42718017693999	0.9560014273819436
21.549037866209453	0.931641727132152
21.634338248698075	0.9014568811704532
21.775147928994084	0.8685714285714287
21.829310551529215	0.85061924586654
21.9723865877712	0.8274285714285716
22.073025930068138	0.8098432258831927
22.130177514792898	0.7897142857142858
22.215193234215846	0.7713619602712027
22.36686390532544	0.7382857142857144
22.462970535730413	0.7142578803378139
22.59092110946335	0.6958998453669565
22.721893491124263	0.6697142857142859
22.926029754954364	0.6599781134768647
23.155818540433927	0.6560000000000001
23.357405974968263	0.677241727132152
23.510946663447783	0.7015484715118356
23.629191321499015	0.717714285714286
23.718104735205866	0.7441779469489713
23.826429980276135	0.7622857142857142
23.92526280696395	0.7852187462828597
24.034934727306467	0.8013702866658738
24.102564102564102	0.8240000000000001
24.220907297830372	0.8480000000000001
24.30302164369928	0.869153800404425
24.473622408676526	0.9009273224693708
24.63609932770248	0.9295234923278222
24.773175542406314	0.9542857142857144
24.87575278326575	0.9819498037349828
24.97041420118343	1.0022857142857142
25.05853931716995	1.0216667063161653
25.25351162000108	1.0492037587724516
25.4043392504931	1.0777142857142858
25.5215985363939	1.0958049244677055
25.740942377078927	1.1289401689068634
25.923728910983122	1.1548507196383966
26.03550295857988	1.1737142857142857
26.212125442254173	1.1988923516117522
26.311637080867854	1.2114285714285713
26.4883362045983	1.2359614606875224


==> figures/update_mfcPaper_valOscillating/oscillatingSim.dat <==
time	radius
-3.3	1.0
-2.8321111070323766	1.0
-2.3642345715983315	1.0
-1.8963702401512623	1.0
-1.4285140104115435	1.0
-0.960660224133882	0.999999999999998
-0.4928065258451064	1.000000000003008
-0.024952827243036158	0.999999999547334
0.4429008725264274	0.9999996720942101
0.910754573839605	0.999789315751804
1.3786082768553873	0.9962350539353081
1.8464537737446554	0.9828296167639999
2.3142653103570074	0.954280099303748
2.782043530632846	0.907705285246968
3.2498016433462764	0.843526232731846
3.7175612673169756	0.767582772462644
4.1853484435438535	0.6962769531676
4.653184753499359	0.6610722755455619
5.1210379488409865	0.68895250847351
5.588855518943279	0.768890678657878
6.0566170037565294	0.872493955138674
6.524324613049221	0.980969220886938
6.991980906304373	1.0844822298564438
7.459599195554804	1.1771740312864438
7.9272074847056535	1.2567097561908762
8.394822128869965	1.3247773521146682
8.862448635560533	1.383265947115128
9.330090313379259	1.433537707225776
9.797749806038624	1.476594735230714
10.26542964924192	1.5131932595483601
10.733129960743259	1.543911635920302
11.20085239707101	1.5691957657930065
11.668598000540307	1.58939509560335
12.13636737161205	1.604787980490142
12.604159084949607	1.615592080175228
13.071967625626403	1.6219598374208042
13.539795360296477	1.623973322473602
14.007639972333028	1.621687703558552
14.475497840439505	1.6151549664195881
14.94334554097679	1.6043613492821458
15.41116750877492	1.589247832111142
15.87895971781741	1.5697182448555242
16.34672358208886	1.5456398932767001
16.814461877790848	1.5168382953034862
17.28217759427683	1.4830862880208202
17.749873799487315	1.444102148035432
18.217553468550296	1.3995373355603342
18.68521974000881	1.348967771342028
19.15287614166161	1.2918852356812642
19.620526668874597	1.227696155629848
20.088175706806652	1.155745870315062
20.55582857005943	1.07541666588376
21.023491246357274	0.986450603792404
21.491171084802296	0.8899150580508141
21.958878358598984	0.79095417814615
22.42662405475974	0.7054643413044661
22.89441746825678	0.6658090558389421
23.362241341906614	0.6945886705349299
23.830028450318963	0.769525030350836
24.297778828099993	0.858102280990754
24.76550587274585	0.944349980745912
25.233220055925408	1.023103380705746
25.700929094902126	1.093287334145788
26.16863705152363	1.155152607466906
26.636349556679004	1.2093229992402441


==> figures/val_bubScreen/mono_ee.csv <==
time,p_ensemble
0.0,1.0
0.013300176290782834,1.0
0.026600352581565668,1.0
0.039899535432231174,1.0
0.05319971172301401,1.0
0.06649988801379685,1.0
0.07980006430457967,1.0
0.09310024059536251,1.0
0.10639942344602803,1.0
0.11969959973681085,1.0
0.1329997760275937,1.0
0.14629995231837653,1.0
0.15960012860915934,1.0
0.17289931145982487,1.0
0.18619948775060774,1.0
0.19949966404139052,1.0
0.21279984033217333,1.0
0.22609902318283887,1.0
0.2393991994736217,1.0
0.25269937576440454,1.0
0.2659995520551874,1.0
0.2792997283459702,1.0
0.2925989111966357,1.0
0.3058990874874185,1.0
0.319198270338084,1.0
0.33249645974863223,1.0
0.34579564259929774,1.0
0.3590948254499633,1.0
0.37239400830062874,1.0
0.38569219771117697,1.0
0.3989913805618424,1.0
0.4122895699723906,1.0
0.4255887528230561,1.0
0.4388869422336043,1.0
0.4521861250842698,1.0
0.465484314494818,1.0
0.47878250390536614,1.0
0.49208069331591436,1.0
0.5053788827264625,1.0
0.5186770721370108,1.0
0.5319742681074415,1.0
0.5452724575179898,1.0
0.558570646928538,1.0
0.571868836339086,1.0
0.585166032309517,1.0
0.598464221720065,1.0
0.6117624111306132,1.0
0.6250596071010442,1.0
0.6383577965115922,1.0
0.6516549924820232,1.0
0.6649531818925715,1.0
0.6782503778630021,1.0
0.6915485672735504,1.0
0.7048457632439813,1.0
0.7181439526545295,1.0
0.7314411486249602,1.0
0.7447393380355085,1.0
0.7580365340059393,1.0
0.7713347234164876,1.0
0.7846319193869183,1.0
0.7979301087974665,1.0
0.8112273047678973,1.0
0.8245254941784456,1.0
0.8378236835889936,1.0
0.8511218729995418,1.0
0.8644200624100902,1.0
0.8777172583805208,1.0
0.8910154477910691,1.0
0.9043136372016173,1.0
0.9176118266121656,1.0
0.9309100160227137,1.0
0.9442082054332618,1.0
0.9575063948438101,1.0
0.9708045842543582,1.0
0.9841027736649063,1.0
0.9974009630754546,1.0
1.0106991524860027,1.0
1.0239973418965507,1.0
1.0372965247472163,1.0
1.0505947141577645,1.0
1.063892903568313,1.0
1.0771920864189781,1.0
1.0904902758295265,1.0
1.1037884652400747,1.0
1.1170876480907401,1.0
1.1303858375012883,1.0
1.143685020351954,1.0
1.156983209762502,1.0
1.1702823926131676,1.0
1.1835805820237157,1.0
1.196878771434264,1.0
1.2101779542849294,1.0
1.223477137135595,1.0
1.2367753265461432,1.0
1.2500735159566911,1.0
1.2633726988073568,1.0
1.276670888217905,1.0
1.2899700710685706,1.0
1.3032682604791186,1.0
1.3165674433297843,1.0
1.3298656327403322,1.0
1.3431648155909979,1.0
1.356463005001546,1.0
1.3697621878522115,1.0
1.3830603772627597,1.0
1.3963595601134253,1.0
1.4096577495239733,1.0
1.422956932374639,1.0
1.436255121785187,1.0
1.4495533111957353,1.0
1.4628524940464007,1.0
1.4761506834569487,1.0
1.4894498663076143,1.0
1.50274904915828,1.0
1.516047238568828,1.0
1.5293454279793763,1.0
1.5426446108300418,1.0
1.55594280024059,1.0
1.5692419830912556,1.0
1.5825401725018036,1.0
1.5958393553524692,1.0
1.6091375447630172,1.0
1.6224367276136828,1.0
1.6357349170242308,1.0
1.6490340998748965,1.0
1.6623322892854444,1.0
1.6756304786959928,1.0
1.6889296615466585,1.0
1.7022288443973237,1.0
1.715527033807872,1.0
1.7288252232184202,1.0
1.7421244060690857,1.0
1.7554225954796339,1.0
1.7687217783302993,1.0
1.7820199677408475,1.0
1.7953191505915131,1.0
1.808617340002061,1.0
1.8219165228527268,1.0
1.8352147122632747,1.0
1.8485138951139404,1.0
1.8618120845244888,1.0
1.875110273935037,1.0
1.8884094567857024,1.0
1.901708639636368,1.0
1.9150068290469162,1.0
1.9283050184574644,1.0
1.9416042013081298,1.0
1.954902390718678,1.0
1.9682015735693434,1.0
1.9814997629798916,1.0
1.994798945830557,1.0
2.0080971352411057,1.0
2.021396318091771,1.0
2.0346945075023193,1.0
2.0479936903529845,1.0
2.0612918797635325,1.0
2.074590069174081,1.0
2.087889252024746,1.0
2.101188434875412,1.0
2.1144866242859597,1.0
2.127784813696508,1.0
2.141083996547174,1.0
2.1543821859577217,1.0
2.167681368808388,1.0
2.180980551659053,1.0
2.1942787410696014,1.0
2.2075769304801494,1.0
2.2208761133308146,1.0
2.234174302741363,1.0
2.247473485592028,1.0
2.2607716750025766,1.0
2.274069864413125,1.0
2.28736904726379,1.0
2.3006682301144554,1.0
2.313966419525004,1.0
2.32726560237567,1.0
2.3405637917862174,1.0
2.353861981196766,1.0
2.3671611640474315,1.0
2.380460346898097,1.0
2.393758536308645,1.0
2.407056725719193,1.0
2.4203559085698587,1.0
2.4336540979804067,1.0
2.4469532808310723,1.0
2.4602514702416207,1.0
2.4735506530922864,1.0
2.4868488425028343,1.0
2.5001480253535,1.0
2.5134472082041657,1.0
2.5267453976147136,1.0
2.5400435870252616,1.0
2.55334177643581,1.0
2.566640959286475,1.0
2.5799401421371413,1.0
2.593238331547689,1.0
2.606536520958237,1.0
2.6198357038089024,1.0
2.633133893219451,1.0
2.6464330760701165,1.0
2.6597312654806644,1.0
2.67303044833133,1.0
2.6863286377418785,1.0
2.6996278205925437,1.0
2.7129270034432094,1.0
2.7262251928537573,1.0
2.7395233822643057,1.0
2.7528215716748536,1.0
2.7661207545255193,1.0
2.7794199373761845,1.0
2.792718126786733,1.0
2.806016316197281,1.0
2.8193154990479465,1.0
2.832613688458495,1.0
2.84591287130916,1.0
2.859212054159826,1.0
2.872510243570374,1.0
2.885808432980922,1.0
2.899107615831588,1.0
2.912406798682253,1.0
2.9257049880928014,1.0
2.93900317750335,1.0
2.9523013669138973,1.0
2.9656005497645634,1.0
2.9788997326152287,1.0
2.992197922025777,1.0
3.0054961114363254,1.0
3.0187952942869907,1.0
3.032093483697539,1.0
3.0453926665482047,1.0
3.05869184939887,1.0
3.0719900388094183,1.0
3.0852882282199663,1.0
3.098587411070631,1.0
3.11188560048118,1.0
3.1251847833318456,1.0
3.1384829727423935,1.0
3.1517811621529415,1.0
3.165080345003607,1.0
3.178379527854273,1.0
3.1916787107049385,1.0
3.2049769001154864,1.0
3.2182750895260344,1.0
3.2315732789365823,1.0
3.244872461787248,1.0
3.2581716446379136,1.0
3.2714698340484616,1.0
3.2847680234590104,1.0
3.298067206309675,1.0
3.3113653957202236,1.0
3.324664578570889,1.0
3.337962767981437,1.0
3.3512619508321024,1.0
3.364560140242651,1.0
3.377859323093317,1.0
3.3911585059439826,1.0
3.4044566953545305,1.0
3.417754884765078,1.0
3.431053074175627,1.0
3.444352257026292,1.0
3.4576514398769578,1.0
3.470949629287506,1.0
3.484247818698054,1.0
3.49754700154872,1.0
3.5108451909592677,1.0
3.5241443738099334,1.0
3.5374435566605986,1.0
3.550741746071147,1.0
3.564039935481695,1.0
3.5773391183323606,1.0
3.5906383011830263,1.0
3.6039364905935742,1.0
3.617234680004122,1.0
3.6305328694146706,1.0
3.643832052265336,1.0
3.6571312351160015,1.0
3.6704294245265494,1.0
3.683727613937098,1.0
3.697026796787764,1.0
3.7103249861983114,1.0
3.7236241690489775,1.0
3.7369233518996423,1.0
3.750221541310191,1.0
3.7635197307207395,1.0
3.7768189135714048,1.0
3.7901180964220695,1.0
3.8034162858326184,1.0
3.8167144752431668,1.0
3.8300136580938324,1.0
3.8433118475043804,1.0
3.8566110303550456,1.0
3.869909219765594,1.0
3.883202441975556,1.0
3.8964946707453993,1.0
3.9097878929553618,1.0
3.923081115165323,1.0
3.9363743373752844,1.0
3.9496685530253637,1.0
3.9629627686754425,1.0
3.976256984325521,1.0
3.9895521934157174,1.0
4.002846409065796,1.0
4.01614261159611,1.0
4.029437820686305,1.0
4.04273402321662,1.0
4.056030225746932,1.0
4.069327421717364,1.0
4.082624617687794,1.00000001
4.0959228070983436,1.00000001
4.10922099650889,1.00000002
4.1225191859194386,1.00000003
4.135818368770105,1.00000003
4.149117551620771,1.00000004
4.162416734471435,1.00000005
4.175716910762218,1.00000006
4.189017087053001,1.00000007
4.202318256783902,1.00000008
4.215619426514802,1.00000009
4.228919602805584,1.0000000999999998
4.2422197790963665,1.00000011
4.2555199553871494,1.00000012
4.26882112511805,1.00000013
4.282122294848951,1.00000014
4.295424458019968,1.00000015
4.308726621190986,1.00000017
4.322027790921886,1.00000019
4.335328960652786,1.00000023
4.348631123823804,1.00000029
4.361931300114586,1.00000037
4.3752324698454865,1.00000047
4.388532646136269,1.00000062
4.401834809307287,1.00000081
4.415135979038187,1.00000106
4.428438142209204,1.00000138
4.441739311940104,1.00000179
4.455040481671005,1.0000023199999997
4.4683416514019045,1.00000298
4.481642821132805,1.00000382
4.494943990863705,1.00000488
4.508245160594605,1.00000621
4.521546330325505,1.00000787
4.534847500056405,1.00000994
4.548148669787305,1.00001252
4.561450832958323,1.00001573
4.574752002689224,1.00001971
4.588053172420124,1.00002466
4.601354342151024,1.00003079
4.6146555118819235,1.00003837
4.627957675052941,1.00004776
4.641258844783841,1.00005935
4.654559021074625,1.00007366
4.667861184245642,1.00009129
4.681162353976542,1.000113
4.694464517147559,1.00013971
4.707764693438342,1.00017251
4.721065863169241,1.00021276
4.73436802634026,1.0002620799999997
4.74766919607116,1.00032245
4.76097036580206,1.00039628
4.774271535532961,1.00048644
4.787572705263861,1.00059641
4.800874868434878,1.00073039
4.814176038165778,1.00089337
4.827477207896679,1.0010913799999999
4.8407783776275775,1.0013317
4.854079547358478,1.0016232
4.867381710529496,1.00197678
4.880682880260396,1.00240575
4.893984049991296,1.0029263
4.907285219722197,1.00355798
4.920586389453097,1.00432392
4.933888552624114,1.00525031
4.947189722355015,1.00636631
4.960490892085915,1.00770681
4.973792061816815,1.00932039
4.987094224987833,1.01128131
5.000395394718732,1.01369713
5.013697557889749,1.01670194
5.02699872762065,1.02043804
5.04029989735155,1.02503797
5.05360106708245,1.03060902
5.06690223681335,1.03722165
5.080204399984368,1.0449097
5.093505569715267,1.0536800399999997
5.106806739446168,1.06351822
5.120107909177068,1.07438797
5.133410072348085,1.08623131
5.146711242078986,1.09897109
5.160012411809887,1.11251429
5.1733135815407865,1.12675474
5.186615744711804,1.14157582
5.199916914442705,1.15685323
5.213218084173604,1.17245794
5.226519253904505,1.1882588399999998
5.239820423635405,1.2041255199999998
5.253122586806422,1.21993069
5.266423756537322,1.23555248
5.279724926268222,1.2508765599999998
5.293026095999123,1.26579784
5.30632825917014,1.2802220999999998
5.31962942890104,1.29406708
5.332930598631941,1.30726342
5.34623176836284,1.3197550899999997
5.359533931533857,1.3314995599999997
5.372835101264758,1.34246757
5.386136270995658,1.3526426800000002
5.399437440726558,1.36202046
5.412739603897576,1.3706075000000002
5.426040773628476,1.37842025
5.439341943359376,1.3854836700000002
5.452643113090277,1.3918298
5.465944282821177,1.39749626
5.479246445992194,1.4025247699999999
5.492547615723094,1.4069597
5.505848785453995,1.41084666
5.519149955184895,1.4142312399999997
5.532452118355913,1.4171579599999997
5.545753288086812,1.4196692399999997
5.559054457817712,1.4218046799999997
5.572355627548612,1.4236004299999998
5.585656797279513,1.4250888199999998
5.59895896045053,1.42629812
5.612260130181431,1.42725256
5.625561299912331,1.4279725099999998
5.638862469643231,1.4284747999999998
5.6521626459340135,1.42877324
5.665463815664914,1.4288791199999997
5.678763991955697,1.4288018999999998
5.692065161686597,1.42854988
5.705365337977379,1.4281308699999997
5.718665514268163,1.42755288
5.731965690558946,1.4268248
5.745266860289845,1.4259568899999997
5.7585670365806285,1.42496135
5.7718672128714115,1.42385257
5.785167389162194,1.42264735
5.798467565452977,1.42136494
5.81176774174376,1.42002696
5.825067918034542,1.4186571899999998
5.838368094325325,1.41728129
5.851668270616108,1.41592637
5.864968446906891,1.41462049
5.8782676297575565,1.4133919700000002
5.891567806048339,1.4122687
5.904866988899005,1.4112774700000001
5.918167165189788,1.41044331
5.9314673414805705,1.40978888
5.944767517771354,1.40933403
5.958067694062136,1.40909534
5.971366876912802,1.4090858099999999
5.984666059763468,1.4093146600000002
5.99796623605425,1.40978733
6.011265418904915,1.4105056
6.024565595195698,1.4114678499999997
6.037864778046364,1.4126693499999998
6.051164954337146,1.41410261
6.064465130627929,1.4157578100000001
6.077764313478595,1.41762325
6.0910634963292605,1.4196857999999999
6.104362679179926,1.4219314
6.117661862030591,1.4243454100000001
6.130962038321375,1.4269129899999997
6.144262214612157,1.4296193299999997
6.157561397462823,1.4324498300000001
6.170860580313488,1.4353901199999999
6.184159763164154,1.43842604
6.1974589460148195,1.4415435399999998
6.210758128865485,1.4447285100000002
6.224058305156268,1.4479664699999997
6.237358481447051,1.45124226
6.250656670857599,1.4545396299999998
6.263955853708264,1.4578409099999998
6.2772550365589295,1.4611267299999997
6.290554219409595,1.46437565
6.3038543957003785,1.46756403
6.317154571991161,1.47066603
6.330453754841827,1.4736537699999999
6.343751944252374,1.4764971600000003
6.357051127103039,1.4791634699999998
6.3703503099537055,1.4816177100000003
6.383650486244489,1.48382405
6.3969506625352714,1.4857470500000003
6.410231963463825,1.4873513800000002
6.4235023365510875,1.48860124
6.436771716198234,1.4894609499999998
6.450040102405262,1.4898969099999997
6.463308488612291,1.48987913
6.4765758813792,1.48938133
6.489842280705995,1.4883812
6.503109673472906,1.48686194
6.516376072799699,1.48481349
6.52964346556661,1.4822313999999999
6.542910858333522,1.47911557
6.556180237980667,1.47547032
6.569449617627813,1.4713046099999998
6.582719990715076,1.4666309499999999
6.595991357242457,1.4614640199999998
6.609264710650071,1.4558200799999998
6.62254005093792,1.4497165400000003
6.635816384665889,1.44317146
6.649094705274089,1.43620326
6.662375012762526,1.42883039
6.675657307131197,1.42107104
6.688941588380102,1.4129429699999998
6.7022288499493605,1.4044633400000002
6.715517104958734,1.3956487900000003
6.728806353408227,1.3865154299999998
6.742097588737953,1.37707904
6.755389817507798,1.36735526
6.76868303971776,1.35735976
6.781977255367838,1.34710853
6.795272464458035,1.33661801
6.808568666988347,1.3259053600000001
6.821865862958779,1.3149886
6.8351640523693264,1.30388676
6.848462241779876,1.2926200099999998
6.861761424630542,1.28120974
6.875061600921325,1.26967859
6.888361777212107,1.25805044
6.90166195350289,1.24635037
6.914964116673907,1.23460456
6.928266279844924,1.22284017
6.941569436456059,1.21108512
6.954872593067194,1.1993679299999997
6.968175749678328,1.18771742
6.981479899729582,1.17616252
6.994785043220951,1.16473187
7.00809018671232,1.15345362
7.021396323643806,1.14235504
7.034702460575294,1.13146226
7.048009590946897,1.12079993
7.0613167213185015,1.11039099
7.074625838570341,1.10025641
7.087933962382062,1.09041499
7.101244073074017,1.08088318
7.114554183765974,1.07167506
7.12786429445793,1.06280225
7.141175398590002,1.05427395
7.154486502722077,1.04609705
7.16779760685415,1.0382763
7.1811097044263414,1.0308145
7.194421801998533,1.02371277
7.207733899570724,1.01697087
7.221046990583032,1.0105874599999998
7.234361075035457,1.00456049
7.247674166047764,0.99888748
7.26098825050019,0.9935658199999999
7.274303328392733,0.9885930399999999
7.287618406285276,0.9839669799999999
7.300933484177818,0.97968598
7.314248562070361,0.97574891
7.3275646334030204,0.97215519
7.340879711295564,0.96890474
7.354195782628225,0.9659978000000001
7.3675128474010005,0.96343479
7.380828918733662,0.96121605
7.394145983506439,0.95934155
7.407463048279215,0.95781063
7.420780113051994,0.9566217399999998
7.434098171264888,0.95577215
7.447415236037665,0.95525773
7.46073329425056,0.9550728199999999
7.474051352463456,0.95521008
7.487370404116468,0.95566049
7.500688462329362,0.95641339
7.514007513982374,0.9574565699999998
7.527326565635386,0.95877643
7.540645617288399,0.9603583000000001
7.553957714860589,0.96218661
7.56726583867231,0.96424523
7.580571975603797,0.96651776
7.593875132214932,0.9689878599999999
7.607180275706302,0.9716394599999999
7.620484425757555,0.974457
7.633783608608219,0.9774255599999999
7.647083784899001,0.98053091
7.660383961189784,0.9837594799999999
7.673681157160215,0.9870982999999999
7.686979346570764,0.9905348000000002
7.700278529421429,0.9940566599999999
7.7135777122720945,0.9976515199999999
7.72687689512276,1.00130674
7.74017508453331,1.00500908
7.753472280503739,1.00874453
7.766771463354404,1.01249812
7.780069652764953,1.01625383
7.7933688356156186,1.01999467
7.80666603158605,1.02370293
7.819964220996598,1.02736059
7.833262410407146,1.03094968
7.8465605998176935,1.03445296
7.859859782668359,1.0378549
7.873156978638789,1.04114269
7.886455168049338,1.04430651
7.899753357459887,1.04734
7.913051546870435,1.05024224
7.926350729721101,1.05301896
7.939649912571766,1.05567777
7.9529471085421966,1.05822775
7.966245297952745,1.0606915
7.97954448080341,1.06310742
7.992843663654075,1.06551081
8.006142846504742,1.06790756
8.019440042475173,1.07032899
8.032738231885721,1.07282814
8.046037414736386,1.07546379
8.059336597587052,1.07826047
8.072635780437716,1.08111922
8.085934963288382,1.08398065
8.099233152698929,1.08675004
8.112532335549597,1.08932897
8.125831518400261,1.09166237
8.139131694691043,1.09376495
8.152429884101593,1.09561353
8.16572807351214,1.0971703
8.179026262922688,1.09842942
8.192325445773355,1.09934635
8.205625622064138,1.09984774
8.218925798354919,1.09986581
8.232225974645704,1.0993761
8.24552416405625,1.09835194
8.258823346906915,1.09672572
8.272123523197699,1.09435831
8.285423699488483,1.09092201
8.298723875779265,1.08617955
8.312025045510165,1.07997424
8.325327208681182,1.07221265
8.338629371852202,1.06287357
8.351931535023217,1.05192711
8.365234691634353,1.03939867
8.378537848245488,1.02537654
8.391841004856621,1.0100128
8.405145154907876,0.99348257
8.418450298399243,0.97596017
8.431755441890614,0.95761824
8.445060585381983,0.9386299099999998
8.458366722313471,0.91916977
8.471671865804838,0.8994097199999999
8.484978002736325,0.87951223
8.498283146227696,0.85962497
8.511589283159182,0.83987713
8.524895420090669,0.82037762
8.53820056358204,0.80121472
8.551506700513526,0.78245691
8.564812837445013,0.76415429
8.57811798093638,0.74634051
8.591424117867868,0.7290351199999999
8.604730254799357,0.71224634
8.618036391730842,0.6959740399999998
8.631342528662328,0.68021255
8.644647672153699,0.6649532399999999
8.657953809085184,0.6501866999999999
8.67125994601667,0.6359044499999998
8.684566082948159,0.6221002199999999
8.697871226439528,0.60877073
8.711177363371014,0.5959161
8.724482506862385,0.58353988
8.737787650353752,0.57164872
8.751091800405007,0.56025186
8.764396943896376,0.54936041
8.777701093947625,0.53898654
8.791004250558762,0.52914271
8.804308400610013,0.51984091
8.81761155722115,0.51109198
8.830913720392168,0.50290506
8.844215883563185,0.49528724
8.857518046734201,0.4882432199999999
8.87082020990522,0.48177523
8.88412137963612,0.475883
8.89742254936702,0.47056383
8.910723719097922,0.46581277
8.924024888828818,0.4616228399999999
8.937325065119603,0.45798526999999994
8.950622261090034,0.45488972999999994
8.963920450500583,0.45232463
8.977216653030895,0.45027732
8.990513849001324,0.44873434
9.003812038411874,0.44768154
9.017109234382305,0.44710431000000006
9.030406430352734,0.44698766
9.043704619763284,0.4473164
9.057001815733715,0.44807518
9.070300005144263,0.44924861
9.083598194554812,0.45082126
9.096897377405476,0.45277796
9.110195566816024,0.45510386
9.123493756226573,0.45778455
9.136791945637121,0.46080614
9.15009013504767,0.46415526
9.163389317898334,0.46781904999999996
9.176688500749002,0.47178517
9.189987683599666,0.4760419
9.20328686645033,0.48057795999999997
9.216586049300998,0.4853824199999999
9.229885232151663,0.49044478
9.243184415002329,0.49575509
9.25648459129311,0.50130388
9.269783774143777,0.50708206
9.283082956994443,0.51308076
9.296382139845107,0.51929114
9.309682316135888,0.52570444
9.322982492426673,0.5323117999999999
9.33628167527734,0.53910429
9.349581851568121,0.54607278
9.362881034418788,0.5532079399999998
9.376179223829334,0.56050015
9.389478406680002,0.5679395699999998
9.402777589530666,0.57551609
9.416077765821447,0.58321943
9.429376948672115,0.59103919
9.442677124962898,0.59896494
9.455977301253679,0.60698625
9.46927847098458,0.61509282
9.482577653835245,0.6232745399999999
9.495866902284739,0.63152158
9.509158137614465,0.63982447
9.522448379504075,0.6481741799999999
9.535739614833801,0.6565621500000001
9.549030850163529,0.66498035
9.562322085493255,0.67342127
9.575613320822981,0.6818778999999999
9.588905549592827,0.6903437800000001
9.60219777836267,0.69881286
9.615490007132516,0.70727954
9.628783229342474,0.71573854
9.642076451552438,0.7241848500000001
9.655369673762399,0.7326136099999999
9.668663889412477,0.74102006
9.681958105062556,0.74939945
9.695252320712635,0.75774694
9.708547529802832,0.7660575699999999
9.721841745452911,0.7743261899999999
9.735137947983226,0.7825474499999999
9.748433157073421,0.79071577
9.761729359603734,0.7988254000000001
9.775026555574165,0.8068704299999999
9.788322758104478,0.81484487
9.80161995407491,0.82274274
9.814917150045341,0.8305581500000001
9.828214346015772,0.83828546
9.841511541986202,0.8459193699999998
9.85480973139675,0.8534550599999999
9.868106927367181,0.8608882699999999
9.881406110217846,0.86821544
9.894704299628394,0.8754337499999999
9.908003482479062,0.88254116
9.921302665329726,0.88953641
9.93460184818039,0.89641893
9.947902024471174,0.9031888
9.961202200761957,0.9098465599999999
9.97450237705274,0.91639301
9.987802553343522,0.92282897
10.001103723074422,0.9291549999999998
10.014404892805324,0.9353710999999999
10.027706062536222,0.94147642
10.041008225707241,0.94746888
10.054310388878257,0.9533449799999999
10.067612552049276,0.95909945
10.080915708660411,0.96472511
10.094218865271547,0.97021274
10.10752202188268,0.97555099
10.120825178493815,0.98072647
10.13412833510495,0.98572385
10.147432485156202,0.99052612
10.160735641767337,0.99511492
10.174040785258706,0.9994709199999999
10.187344935309959,1.00357438
10.20064908536121,1.00740559
10.213954228852579,1.01094551
10.227259372343948,1.01417634
10.240564515835318,1.01708203
10.25386965932669,1.01964883
10.267175796258176,1.02186571
10.280480939749545,1.02372473
10.29378707668103,1.02522125
10.307094207052636,1.02635408
10.320400343984122,1.02712544
10.333707474355725,1.02754082
10.347013611287213,1.02760869
10.360320741658818,1.02734008
10.37362787203042,1.02674797
10.386935002402026,1.02584681
10.400242132773629,1.02465209
10.413550256585351,1.02317965
10.426857386956955,1.02144531
10.440165510768677,1.01946467
10.4534736345804,1.01725256
10.466780764952002,1.01482235
10.480088888763722,1.01218503
10.493391051934742,1.00934758
10.506690234785404,1.0063133
10.519989417636072,1.00308175
10.533289593926856,0.99965175
10.546589770217638,0.9960258599999999
10.559888953068304,0.9922070999999999
10.57318714247885,0.9881897299999999
10.586487318769635,0.98397271
10.599787495060417,0.97957127
10.613088664791317,0.9749867200000001
10.626386854201867,0.9702187899999999
10.639686037052531,0.96527356
10.652985219903195,0.96016198
10.66628539619398,0.95489743
10.67958656592488,0.9494954799999998
10.692884755335427,0.94397416
10.706183938186092,0.9383534199999999
10.71948312103676,0.9326545399999999
10.732783297327542,0.9269002899999998
10.746084467058441,0.92111546
10.759383649909108,0.9153259499999999
10.772681839319656,0.9095568699999999
10.785982015610438,0.90383293
10.79928219190122,0.89817965
10.812582368192004,0.8926226099999999
10.825880557602552,0.8871855899999999
10.839179740453218,0.8818900299999999
10.852478923303883,0.8767549799999999
10.865779099594665,0.87179709
10.879080269325566,0.86703028
10.892379452176232,0.86246556
10.905678635026897,0.85811142
10.918977817877563,0.85397425
10.932277994168347,0.8500585299999999
10.945578170459129,0.84636683
10.958877353309793,0.84290012
10.972175542720342,0.8396585499999999
10.985475719011124,0.8366418700000001
10.998775895301907,0.8338497300000001
11.01207607159269,0.83128195
11.025376247883475,0.8289387299999998
11.038674437294022,0.8268207800000001
11.051973620144688,0.82492943
11.06527379643547,0.82326668
11.078573972726254,0.8218351900000002
11.091874149017034,0.82063826
11.105172338427582,0.81967974
11.118471521278249,0.81896385
11.131771697569034,0.81849507
11.145071873859814,0.8182779499999999
11.158372050150598,0.81831694
11.171671233001264,0.81861624
11.184970415851929,0.8191796100000001
11.198269598702593,0.82001027
11.211569774993377,0.8211107500000001
11.22486995128416,0.82248277
11.23816814069471,0.82412722
11.251467323545373,0.82604403
11.264767499836157,0.8282321699999999
11.27806767612694,0.83068962
11.29136884585784,0.83341338
11.30466703526839,0.8363994900000001
11.317966218119054,0.8396430499999998
11.33126540096972,0.84313826
11.344565577260502,0.8468785000000001
11.357866746991402,0.85085638
11.37116493640195,0.85506379
11.384464119252616,0.85949199
11.39776330210328,0.86413168
11.411063478394064,0.8689731000000002
11.424364648124964,0.87400611
11.43766283753551,0.8792202400000001
11.450962020386175,0.88460485
11.464262196676962,0.89014914
11.477562372967743,0.8958423000000001
11.490862549258527,0.9016735699999999
11.504160738669075,0.9076323
11.517459921519741,0.9137080499999999
11.530759104370407,0.9198906199999999
11.544059280661187,0.9261701300000001
11.557360450392087,0.9325369799999998
11.570659633242753,0.93898194
11.58395881609342,0.9454960699999999
11.597257998944086,0.9520707299999999
11.610558175234868,0.9586975199999999
11.623858351525651,0.9653682199999999
11.637157534376318,0.9720746899999999
11.650455723786862,0.97880882
11.663755900077648,0.9855624
11.677056076368432,0.9923270399999999
11.690356252659212,0.9990940699999998
11.703656428949998,1.00585449
11.716954618360544,1.01259885
11.730253801211209,1.01931725
11.74355397750199,1.02599933
11.756854153792775,1.0326342
11.770153336643439,1.03921056
11.783452519494105,1.04571668
11.796751702344771,1.05214054
11.810051878635555,1.05846988
11.823352054926337,1.0646923799999999
11.83665223121712,1.07079573
11.849950420627668,1.07676784
11.863249603478334,1.08259693
11.876549779769118,1.0882717199999998
11.8898499560599,1.0937815399999997
11.903150132350683,1.09911646
11.91644832176123,1.10426739
11.929747504611894,1.1092262
11.943047680902678,1.11398576
11.95634785719346,1.11854002
11.96964902692436,1.12288401
11.982947216334908,1.12701385
11.996246399185576,1.13092677
12.00954558203624,1.13462106
12.022845758327025,1.13809603
12.036146928057924,1.1413519599999997
12.049445117468473,1.1443900399999998
12.062743306879021,1.14721228
12.076043483169805,1.14982147
12.089343659460585,1.15222104
12.102644829191487,1.1544150199999998
12.115943018602033,1.15640794
12.1292422014527,1.15820468
12.142541384303364,1.15981041
12.155842554034265,1.16123043
12.16914273032505,1.16247009
12.182440919735596,1.16353466
12.195740102586262,1.1644292
12.209039285436928,1.16515851
12.222339461727712,1.16572694
12.23564063145861,1.16613833
12.248939814309274,1.16639591
12.262238003719824,1.16650221
12.275538180010605,1.16645904
12.288838356301389,1.16626746
12.302138532592172,1.16592782
12.315437715442837,1.1654397999999997
12.328735904853387,1.16480248
12.342035087704051,1.16401448
12.355335263994835,1.16307412
12.368636433725737,1.1619795899999998
12.3819356165764,1.16072916
12.395234799427065,1.15932135
12.408533982277731,1.1577551699999997
12.421834158568512,1.15603031
12.435134334859297,1.15414738
12.448433517709962,1.1521080299999997
12.461731707120512,1.14991512
12.475031883411292,1.14757285
12.488332059702076,1.14508677
12.50163223599286,1.14246383
12.514932412283644,1.13971227
12.52823060169419,1.13684154
12.541529784544855,1.13386213
12.554829960835637,1.13078537
12.56813013712642,1.12762314
12.581430313417203,1.12438766
12.594728502827753,1.12109112
12.608027685678419,1.11774544
12.621327861969203,1.11436192
12.634628038259983,1.11095097
12.647928214550769,1.1075218999999998
12.661227397401433,1.10408264
12.67452558681198,1.10063966
12.687825763102763,1.09719781
12.701125939393547,1.09376034
12.714426115684327,1.09032893
12.727724305094876,1.0869038
12.741023487945542,1.08348388
12.754323664236324,1.08006703
12.767623840527108,1.0766503
12.78092501025801,1.07323028
12.794223199668556,1.0698033599999999
12.80752238251922,1.0663661
12.82082156536989,1.0629155
12.83412273510079,1.05944927
12.847422911391572,1.05596613
12.860721100802117,1.0524659
12.874020283652783,1.04894969
12.887319466503449,1.04541989
12.900619642794231,1.04188018
12.91392081252513,1.03833543
12.927219995375799,1.03479154
12.940518184786347,1.0312552199999998
12.953817367637011,1.02773377
12.967118537367911,1.02423476
12.980418713658695,1.02076574
12.993716903069243,1.01733395
13.007016085919908,1.01394607
13.020315268770574,1.01060794
13.033615445061356,1.0073243799999998
13.046916614792256,1.00409904
13.06021579764292,1.00093435
13.07351398705347,0.99783144
13.086814163344252,0.99479028
13.100114339635036,0.99180969
13.11341451592582,0.98888759
13.126713698776486,0.9860211199999999
13.140011888187034,0.98320693
13.153311071037699,0.9804414000000001
13.166611247328479,0.9777208799999999
13.17991241705938,0.9750419099999998
13.193212593350164,0.9724014599999999
13.206510782760711,0.9697970399999999
13.219809965611375,0.9672268399999999
13.233110141902161,0.9646898199999999
13.246410318192943,0.96218567
13.259709501043607,0.95971481
13.273008683894274,0.9572782899999999
13.286307866744941,0.95487767
13.299608043035724,0.95251487
13.312908219326504,0.950192
13.32620839561729,0.9479112
13.339506585027836,0.9456744599999999
13.352805767878502,0.9434834799999999
13.366105944169284,0.9413395599999999
13.379406120460068,0.9392434900000001
13.392706296750848,0.93719554
13.406004486161399,0.93519541
13.419303669012063,0.9332422999999999
13.432603845302847,0.93133498
13.44590402159363,0.92947186
13.459205191324529,0.9276511499999999
13.472503380735079,0.925871
13.485802563585743,0.92412962
13.499101746436407,0.92242546
13.512401922727191,0.9207573299999999
13.525703092458093,0.9191245100000001
13.53900128186864,0.9175267900000001
13.55229947127919,0.9159646000000001
13.565599647569973,0.9144389
13.578899823860755,0.91295127
13.592200993591655,0.91150373
13.605499183002205,0.91009872
13.618798365852868,0.9087389399999999
13.632097548703532,0.9074272099999999
13.645397724994318,0.9061663599999998
13.658698894725216,0.9049590500000001
13.671997084135764,0.90380763
13.68529626698643,0.9027140099999998
13.698595449837095,0.9016795599999999
13.711895626127879,0.90070501
13.72519679585878,0.89979042
13.738495978709446,0.8989351799999998
13.751794168119991,0.89813805
13.765093350970657,0.8973972099999998
13.778394520701559,0.89671032
13.791694696992343,0.8960745899999999
13.804993879843005,0.8954869400000001
13.818292069253554,0.89494418
13.83159125210422,0.89444315
13.844891428395002,0.8939808599999999
13.858192598125902,0.89355447
13.87149178097657,0.89316146
13.884790963827236,0.8927996599999999
13.898090146677902,0.89246742
13.911390322968682,0.89216359
13.924690499259468,0.89188751
13.937989682110132,0.891639
13.951287871520679,0.8914183299999999
13.964587054371345,0.8912262099999999
13.977887230662127,0.8910637
13.991188400393026,0.89093218
14.00448857668381,0.8908332799999998
14.017786766094359,0.8907688499999998
14.031085948945023,0.8907408
14.044386125235807,0.8907510799999999
14.05768630152659,0.89080161
14.070986477817375,0.89089417
14.08428466722792,0.8910304100000002
14.097583850078585,0.89121179
14.11088303292925,0.89143952
14.124184202660151,0.89171454
14.137485372391051,0.8920375399999999
14.150782568361482,0.89240888
14.164081751212146,0.89282863
14.177381927502934,0.89329654
14.190682103793714,0.89381206
14.203982280084498,0.89437436
14.217280469495046,0.8949822999999999
14.23057965234571,0.89563448
14.243879828636494,0.8963292500000001
14.257180004927275,0.8970647599999999
14.270481174658176,0.89783897
14.283779364068723,0.89864972
14.297078546919389,0.8994947199999999
14.310377729770055,0.9003716499999999
14.323677906060839,0.90127817
14.336979075791739,0.90221199
14.350277265202289,0.90317086
14.363575454612834,0.90415271
14.37687563090362,0.9051556100000001
14.390175807194401,0.9061778299999999
14.403476976925301,0.9072179099999998
14.416775166335848,0.9082746299999999
14.430074349186514,0.9093470399999999
14.443373532037178,0.9104344699999999
14.456673708327962,0.91153652
14.469974878058864,0.91265301
14.48327306746941,0.9137839699999999
14.496572250320074,0.9149296
14.509871433170744,0.9160901899999999
14.523171609461526,0.9172660999999999
14.536472779192426,0.9184576399999999
14.54977196204309,0.91966506
14.563070151453639,0.9208884599999999
14.576369334304305,0.9221277299999999
14.589670504035203,0.92338253
14.602970680325987,0.9246521899999999
14.616269863176651,0.92593575
14.629568052587201,0.9272319099999999
14.642867235437866,0.92853903
14.65616741172865,0.92985516
14.669468581459551,0.9311780599999999
14.682768757750331,0.93250525
14.696066947160881,0.9338340899999998
14.709366130011547,0.9351617799999999
14.72266630630233,0.93648549
14.73596648259311,0.93780242
14.749265665443776,0.93910983
14.762563854854324,0.94040516
14.775863037704992,0.9416860499999999
14.789163213995772,0.94295041
14.802464383726674,0.94419645
14.815764560017458,0.9454226599999999
14.829062749428006,0.94662791
14.842361932278672,0.9478113499999999
14.855662108569453,0.94897243
14.868962284860238,0.95011089
14.882262461151019,0.9512266999999999
14.895560650561565,0.95231999
14.908859833412233,0.9533910600000001
14.922159016262897,0.95444031
14.935460185993797,0.95546815
14.948761355724699,0.95647504
14.962059545135247,0.95746141
14.975357734545794,0.95842764
14.988657910836578,0.95937404
15.001958087127361,0.9603008699999999
15.01525925685826,0.9612083
15.02855645282869,0.96209645
15.041855635679356,0.9629653799999999
15.055155811970138,0.96381511
15.068455988260922,0.9646456299999999
15.081757157991822,0.96545688
15.095055347402372,0.9662488
15.108354530253036,0.96702131
15.121653713103704,0.9677742599999999
15.134953889394485,0.9685074799999999
15.148255059125386,0.96922071
15.161553248535935,0.9699135799999999
15.174851437946481,0.9705855799999998
15.188151614237265,0.97123605
15.201451790528047,0.97186413
15.214752960258947,0.97246874
15.228052143109613,0.9730485999999999
15.24135033252016,0.9736022
15.254649515370826,0.97412781
15.26794969166161,0.9746235600000002
15.28125086139251,0.9750874399999999
15.29454905080306,0.97551741
15.307848233653724,0.9759114199999999
15.32114741650439,0.97626754
15.334447592795174,0.97658399
15.347748762526074,0.9768593
15.361047945376738,0.9770923099999999
15.374346134787285,0.9772822999999999
15.387645317637949,0.9774289599999999
15.400945493928733,0.9775326299999999
15.414246663659632,0.9775942199999998
15.427545846510302,0.9776151999999999
15.440844035920847,0.9775975399999999
15.454143218771517,0.97754368
15.467443395062297,0.9774565299999999
15.480744564793197,0.9773393600000001
15.494044741083977,0.9771957499999999
15.507342930494527,0.97702949
15.520642113345192,0.9768442899999998
15.533942289635975,0.97664375
15.547242465926757,0.9764314799999999
15.560542642217541,0.97621086
15.573839838187972,0.97598455
15.587139021038636,0.97575465
15.60043919732942,0.97552283
15.61374036706032,0.9752902999999999
15.627040543351104,0.97505773
15.640338732761654,0.97482518
15.65363791561232,0.97459211
15.6669380919031,0.9743574199999999
15.68023826819388,0.97411954
15.693538444484664,0.9738765099999999
15.706836633895211,0.97362612
15.720135816745879,0.9733660899999999
15.733434999596545,0.9730942400000001
15.746736169327445,0.9728087
15.760037339058343,0.97250811
15.773335528468893,0.9721917200000001
15.786633717879443,0.97185944
15.799933894170223,0.97151192
15.813234070461007,0.97115053
15.826535240191907,0.9707772799999999
15.839832436162338,0.97039482
15.853131619013004,0.97000628
15.866431795303788,0.9696152
15.879731971594568,0.9692253299999999
15.893033141325468,0.96884054
15.906331330736016,0.96846463
15.919630513586682,0.9681011499999999
15.93292969643735,0.96775329
15.946229872728132,0.96742375
15.95953203589915,0.96711466
15.97282923186958,0.9668274899999999
15.986127421280127,0.96656306
15.999427597570907,0.96632149
16.01272777386169,0.9661022599999999
16.026028943592593,0.9659042199999999
16.03932812644326,0.9657256799999999
16.05262631585381,0.96556454
16.06592549870447,0.96541841
16.079225674995257,0.96528477
16.092526844726155,0.9651611299999999
16.10582602757682,0.9650451799999998
16.11912421698737,0.96493492
16.13242339983804,0.9648287999999999
16.14572357612882,0.9647258199999998
16.159024745859718,0.9646255499999999
16.17232392871038,0.96452826
16.18562211812093,0.9644348699999999
16.198921300971598,0.9643469799999999
16.21222147726238,0.9642667699999999
16.22552264699328,0.9641969499999999
16.238821829843946,0.9641406099999998
16.252120019254495,0.9641011
16.265419202105157,0.96408189
16.27871937839594,0.9640864499999999
16.292020548126843,0.96411808
16.305320724417626,0.9641798299999998
16.31861891382817,0.96427435
16.33191809667884,0.96440382
16.34521827296962,0.96456988
16.3585184492604,0.9647736199999999
16.37181862555119,0.9650155299999998
16.385116814961734,0.96529557
16.398415004372282,0.96561316
16.411715180663066,0.96596729
16.425016350393967,0.9663565999999999
16.438317520124865,0.9667793999999998
16.4516147160953,0.9672338199999999
16.464913898945962,0.9677178699999999
16.478214075236746,0.96822952
16.49151425152753,0.9687668499999998
16.50481542125843,0.9693281
16.51811261722886,0.96991169
16.531411800079525,0.9705163399999999
16.544710982930194,0.9711410100000001
16.558012152661092,0.9717849300000001
16.571313322391994,0.97244761
16.58461151180254,0.97312878
16.597909701213087,0.97382839
16.61120987750387,0.9745465200000001
16.62451005379465,0.9752834
16.637811223525553,0.97603929
16.6511094129361,0.9768144799999999
16.664407602346653,0.9776092
16.677706785197312,0.9784236
16.691007954928214,0.9792577299999999
16.704309124659115,0.9801115
16.717607314069667,0.9809847
16.73090649692033,0.9818769599999999
16.744205679770996,0.98278774
16.757505856061776,0.9837164200000001
16.770807025792678,0.9846621999999999
16.784105215203223,0.9856241899999999
16.79740340461377,0.98660141
16.810703580904555,0.98759276
16.824003757195342,0.9885971099999998
16.837304926926244,0.98961324
16.850604109776906,0.9906398999999999
16.863902299187455,0.9916757899999998
16.87720148203812,0.99271958
16.8905016583289,0.99376988
16.903802828059803,0.99482533
16.91710201091047,0.9958844800000001
16.930400200321014,0.9969459199999999
16.943699383171683,0.9980082
16.956999559462464,0.9990699000000001
16.970300729193365,1.00012963
16.98360090548415,1.001186
16.996899094894694,1.00223773
17.010197284305242,1.00328355
17.023497460596026,1.0043222899999997
17.036798630326928,1.00535285
17.050097813177594,1.00637422
17.06339600258814,1.00738546
17.076695185438805,1.00838573
17.08999536172959,1.00937424
17.103296531460487,1.01035026
17.116596707751274,1.0113131
17.12989489716182,1.01226211
17.143194080012485,1.01319663
17.156493262863147,1.01411595
17.16979443259405,1.01501936
17.183094608884836,1.01590604
17.19639279829538,1.01677512
17.20969098770593,1.01762561
17.222991163996713,1.01845642
17.236292333727615,1.01926636
17.249593503458513,1.02005415
17.262890699428944,1.02081842
17.276189882279606,1.02155772
17.289490058570394,1.02227059
17.302790234861178,1.02295556
17.31609140459208,1.0236111599999997
17.32938860056251,1.02423599
17.34268778341317,1.02482874
17.35598696626384,1.02538821
17.36928813599474,1.02591333
17.382590299165756,1.02640319
17.395887495136186,1.02685705
17.409185684546735,1.02727432
17.42248586083752,1.0276546
17.4357860371283,1.02799762
17.449088200299318,1.0283032699999999
17.46238539626975,1.02857155
17.475683585680297,1.02880256
17.48898276853096,1.02899647
17.50228393826186,1.0291534899999997
17.515585107992763,1.02927387
17.528884290843425,1.02935784
17.542182480253977,1.02940565
17.555481663104636,1.0294175
17.568781839395427,1.02939358
17.582083009126325,1.02933404
17.59538119853687,1.02923902
17.608679387947422,1.02910864
17.621979564238202,1.02894301
17.63527974052899,1.02874227
17.648580910259888,1.02850657
17.66188009311055,1.02823612
17.6751782825211,1.02793116
17.688477465371765,1.02759203
17.70177764166255,1.02721911
17.71507881139345,1.02681288
17.728377994244113,1.02637389
17.74167618365466,1.02590275
17.754975366505327,1.02540016
17.76827554279611,1.02486686
17.781576712527013,1.0243036499999998
17.794876888817793,1.02371135
17.80817507822834,1.02309082
17.821473267638893,1.02244292
17.834773443929674,1.02176853
17.84807461366057,1.02106852
17.861374789951356,1.02034376
17.874671985921786,1.01959512
17.887971168772452,1.01882347
17.901271345063233,1.01802968
17.914572514794134,1.01721464
17.927873684525032,1.01637924
17.94117088049547,1.01552443
17.954470063346132,1.01465118
17.9677692461968,1.01376048
17.981070415927697,1.01285341
17.99437059221848,1.0119310799999999
18.00766878162903,1.01099464
18.02096697103958,1.01004531
18.03426714733036,1.00908436
18.04756831706126,1.00811309
18.06086948679216,1.00713284
18.07416767620271,1.00614497
18.087465865613254,1.00515086
18.100766041904038,1.00415189
18.114066218194825,1.00314942
18.127367387925723,1.00214486
18.140664583896154,1.00113949
18.15396376674682,1.00013454
18.167262949597482,0.99913112
18.180564119328384,0.9981304699999999
18.193865289059282,0.9971337799999999
18.207163478469834,0.99614223
18.220461667880382,0.99515689
18.233761844171163,0.9941786899999999
18.247062020461943,0.9932084999999999
18.260364183632962,0.99224712
18.273661379603393,0.9912952799999999
18.28695956901394,0.9903536599999999
18.300258751864607,0.98942286
18.313559921595512,0.9885034699999999
18.326861091326407,0.98759603
18.340160274177073,0.9867011
18.35345846358762,0.9858192299999999
18.366757646438284,0.98495101
18.38005782272907,0.98409709
18.393358992459973,0.9832581999999999
18.406658175310636,0.98243513
18.419955371281066,0.98162881
18.43325554757185,0.9808402599999999
18.44655572386263,0.9800705899999999
18.459856893593532,0.9793210499999999
18.473156076444198,0.9785929599999998
18.486454265854746,0.9778877499999998
18.499753448705412,0.97720688
18.513053624996196,0.97655184
18.526354794727094,0.97592413
18.539653977577764,0.97532521
18.552952166988305,0.97475645
18.566251349838975,0.9742191399999999
18.57955152612976,0.97371441
18.592852695860657,0.97324325
18.606152872151437,0.9728064499999999
18.61945106156199,0.9724045999999998
18.632749250972534,0.9720381099999998
18.646049427263318,0.97170716
18.65935059699422,0.97141178
18.672650773285003,0.9711518
18.685947969255434,0.97092692
18.699247152106096,0.97073672
18.712547328396884,0.9705807000000001
18.725848498127785,0.97045828
18.739149667858683,0.9703689
18.75244686382911,0.97031196
18.765746046679777,0.97028689
18.779045229530443,0.97029317
18.792346399261344,0.9703303099999999
18.805647568992246,0.97039785
18.818944764962676,0.97049538
18.832242954373225,0.97062248
18.845543130664005,0.97077876
18.858844300394907,0.97096376
18.872146463565926,0.9711770000000001
18.885443659536357,0.97141792
18.898741848946905,0.97168588
18.912042025237685,0.97198011
18.92534220152847,0.9722997599999998
18.938644364699485,0.97264385
18.951941560669916,0.9730113199999999
18.965239750080464,0.9734010199999998
18.97853893293113,0.97381175
18.991840102662028,0.97424227
19.00514127239293,0.97469136
19.018439461803478,0.97515784
19.031737651214026,0.97564062
19.04503782750481,0.97613871
19.058338003795594,0.97665128
19.07164016696661,0.9771776399999998
19.08493736293704,0.9777173
19.09823555234759,0.9782699499999999
19.11153473519826,0.97883544
19.124835904929157,0.97941381
19.138137074660055,0.9800052
19.151436257510717,0.9806098699999999
19.164734446921265,0.98122814
19.178033629771935,0.9818603399999999
19.19133380606272,0.9825067799999999
19.20463497579362,0.98316768
19.21793415864428,0.9838431399999998
19.23123234805483,0.98453313
19.244531530905498,0.98523738
19.257831707196278,0.98595545
19.27113287692718,0.9866866199999998
19.28443305321796,0.98742998
19.29773024918839,0.98818435
19.31102943203906,0.98894834
19.32432960832984,0.98972035
19.33763077806074,0.9904986299999999
19.350929960911408,0.99128128
19.364228150321953,0.9920663099999999
19.377526339732505,0.99285169
19.39082651602329,0.99363539
19.404127685754187,0.9944153899999999
19.417427862044967,0.9951898
19.430725058015398,0.99595682
19.44402324742595,0.99671479
19.45732342371673,0.99746226
19.470623600007514,0.99819795
19.483923776298298,0.99892079
19.497220972268728,0.99962991
19.510520155119394,1.00032466
19.523820331410178,1.00100456
19.537121501141076,1.00166929
19.550423664312092,1.0023187
19.563722847162758,1.00295274
19.577022030013428,1.00357144
19.59032220630421,1.00417488
19.60362337603511,1.00476317
19.616924545766008,1.0053364
19.630221741736438,1.0058946199999999
19.64351993114699,1.00643781
19.65682010743777,1.00696587
19.670120283728554,1.00747859
19.683421453459452,1.00797565
19.696718649429883,1.00845664
19.71001783228055,1.00892101
19.723317015131215,1.00936815
19.73661818486211,1.00979733
19.749920348033132,1.01020778
19.763217544003563,1.01059867
19.77651573341411,1.01096916
19.789814916264774,1.01131839
19.803116085995676,1.01164555
19.81641824916669,1.0119498699999998
19.829715445137122,1.01223062
19.843013634547674,1.01248719
19.85631281739834,1.01271905
19.86961398712924,1.01292577
19.88291515686014,1.01310703
19.896214339710802,1.01326264
19.909512529121354,1.01339248
19.92281171197202,1.01349657
19.9361118882628,1.01357497
19.949413057993702,1.0136278499999998
19.962712240844365,1.01365543
19.976010430254917,1.01365797


==> figures/val_bubScreen/mono_el.csv <==
time,p_mean,p_min,p_max
0.0,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.013300338983050846,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.02660067796610169,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.039901694915254235,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.053202033898305086,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.06650237288135592,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.07980271186440677,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.09310305084745762,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.10640338983050847,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.11970372881355931,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.13300406779661017,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.146304406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.15960406779661016,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.17290440677966099,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.18620406779661017,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.199504406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.21280406779661018,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.2261037288135593,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.23940338983050843,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.2527030508474576,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.26600271186440677,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.2793016949152542,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.2926013559322034,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.30590033898305086,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.3192,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.33249898305084746,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.34579864406779653,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.359097627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.3723959322033898,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.38569491525423727,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.39899322033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.41229220338983047,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.4255905084745763,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.43888881355932197,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.4521877966101695,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.4654861016949152,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.47878440677966105,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.4920827118644067,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5053810169491525,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5186793220338982,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.531977627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5452759322033898,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5585742372881356,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5718725423728814,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5851701694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5984684745762712,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.611766779661017,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6250644067796609,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6383627118644067,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6516603389830509,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6649586440677965,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6782562711864407,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6915538983050846,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7048515254237286,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7181491525423729,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7314467796610169,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.744744406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.758042033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7713396610169492,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7846372881355932,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7979349152542373,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8112325423728813,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8245301694915255,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8378277966101694,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8511254237288135,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8644230508474575,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8777213559322035,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8910189830508474,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9043166101694914,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9176149152542372,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.930913220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9442108474576271,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9575091525423729,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9708074576271185,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9841057627118645,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9974033898305085,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.010701694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.023999322033898,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.037297627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.0505959322033898,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.0638942372881357,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.0771925423728814,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.0904908474576271,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1037891525423726,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1170874576271186,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.130386440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1436854237288134,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1569837288135592,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.170282033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1835803389830508,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1968793220338982,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.210177627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.2234766101694914,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.236775593220339,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.2500738983050845,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.2633722033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.276671186440678,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.2899701694915253,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.303268474576271,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.3165674576271187,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.3298657627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.3431647457627118,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.3564630508474578,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.369762033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.383060338983051,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.3963593220338981,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.4096576271186438,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.4229566101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.436255593220339,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.4495538983050846,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.4628522033898304,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.476151186440678,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.4894494915254235,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5027484745762711,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5160467796610169,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5293457627118643,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.54264406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5559430508474574,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.569242033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5825403389830506,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5958386440677965,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.609137627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.6224366101694914,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.635735593220339,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.6490338983050847,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.6623322033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.6756311864406779,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.6889294915254236,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.7022284745762712,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.715526779661017,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.7288257627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.74212406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.7554230508474578,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.7687220338983052,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.782020338983051,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.7953186440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.808617627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.8219159322033898,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.8352149152542374,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.8485138983050846,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.8618122033898306,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.8751105084745763,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.888409491525424,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.901708474576271,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9150067796610168,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9283050847457626,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9416040677966102,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9549030508474572,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.968201355932203,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9815003389830506,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9947986440677963,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.0080969491525424,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.0213959322033896,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.034694915254237,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.0479932203389826,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.06129220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.074590508474576,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.0878894915254236,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1011884745762712,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1144867796610165,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1277850847457622,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.14108406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1543823728813556,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1676813559322032,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.180980338983051,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1942786440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.2075769491525423,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.2208759322033895,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.234174915254237,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.247473220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.2607715254237286,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.2740705084745763,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.287368813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3006677966101696,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.313966779661017,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3272650847457625,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3405633898305083,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.353862372881356,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3671613559322036,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3804603389830508,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3937586440677965,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.407056949152542,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.420355254237288,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.4336542372881356,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.4469532203389828,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.460251525423729,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.473550508474576,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.4868488135593223,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.500147796610169,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.5134467796610167,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.5267450847457624,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.540043389830508,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.553342372881356,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.5666406779661015,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.5799403389830506,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.5932386440677964,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.606536949152542,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.619835254237288,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.6331342372881354,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.646433220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.659731525423729,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.6730298305084745,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.6863288135593217,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.6996277966101694,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7129267796610166,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7262250847457623,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7395233898305085,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7528216949152546,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.766120677966102,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7794196610169486,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7927186440677962,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.806016949152542,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8193152542372877,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8326142372881353,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.845913220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8592115254237287,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8725098305084744,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8858088135593216,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8991071186440673,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.912406101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.9257050847457626,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.9390033898305084,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.952301694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.9656006779661013,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.978899661016949,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.9921986440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0054962711864404,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.018795254237288,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0320935593220337,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0453925423728814,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0586915254237286,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0719898305084743,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.08528813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0985871186440677,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.111886101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.1251850847457625,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.1384833898305082,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.151781694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.1650799999999997,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.178378983050847,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.1916786440677964,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2049762711864402,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2182745762711864,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2315735593220336,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2448725423728813,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2581715254237285,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.271469830508474,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.28476813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2980671186440675,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.311366101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.324665084745763,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.337963389830508,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.351261694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.3645599999999996,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.377858983050847,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.391157966101695,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.4044562711864406,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.4177545762711863,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.431053559322034,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.444352542372881,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.4576515254237288,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.4709498305084745,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.48424813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.497546440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.5108454237288136,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.5241450847457627,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.5374433898305084,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.550741694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.56404,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.5773389830508475,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.590637966101695,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.603936271186441,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.6172345762711866,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.630532881355932,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.6438318644067795,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.657131525423729,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.670429830508475,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.6837281355932205,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.6970264406779663,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.710325423728814,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.723624406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.736923389830508,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.7502210169491526,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.76352,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.776818305084746,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.7901179661016946,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8034162711864408,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8167145762711865,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8300128813559318,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.84331186440678,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.856610847457627,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8699098305084743,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8832081355932204,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8965064406779666,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.9098054237288133,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.9231044067796605,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.9364033898305077,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.949701694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.962999999999999,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.9762989830508473,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.9895979661016945,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.002897627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.016196610169492,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.029494915254237,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.042793898305084,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.056093559322034,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.069393220338982,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.082692881355931,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.09599186440678,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.109290847457626,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.122590508474577,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.135890847457627,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.149189152542372,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.16248813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.175787118644068,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.189085423728813,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.202382372881356,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.21568,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.228977627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.242275932203389,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.255572881355932,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.268869830508475,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.282167457627118,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.2954650847457625,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.308763389830507,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.322061694915255,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.335360677966101,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.34866033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.36196,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.3752603389830504,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.388561355932203,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.4018616949152545,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.415162711864407,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.428463728813559,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.441764745762711,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.455065084745763,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.468366101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.481667118644067,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.494968813559321,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.508270508474577,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.521572881355932,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.534875254237288,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.548177627118643,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.5614806779661015,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.574783728813559,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.588084745762712,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.601385084745762,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.6146854237288135,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.627986440677965,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.641287457627119,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.654588474576271,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.667890169491526,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.681192542372881,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.69449152542373,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.707791186440677,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.721091525423728,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.73439186440678,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.74769220338983,0.9999479546015286,0.9999393659018012,1.0001540833950158
4.76099186440678,0.9999908981001718,0.9999393659018012,1.0001540833950158
4.774291525423729,1.000033841598815,0.9999393659018012,1.0001540833950158
4.787591864406779,1.0000853737971866,0.9999393659018012,1.0001540833950158
4.800892881355932,1.00015837774488,0.9999393659018012,1.0003688008882308
4.814193898305084,1.000214204293116,0.9999393659018012,1.0003688008882308
4.8274942372881355,1.0003086799901304,0.9999393659018012,1.0005835183814458
4.840793898305084,1.0004460991857882,1.0001540833950158,1.0007982358746608
4.854093559322033,1.0005706353318524,1.0001540833950158,1.0010129533678755
4.867393898305085,1.0007381149765604,1.0001540833950158,1.0012276708610905
4.880693559322034,1.0009657155193683,1.0003688008882308,1.0014423883543055
4.893994576271186,1.0012276708610905,1.0003688008882308,1.001871823340735
4.907295593220339,1.0015583358006415,1.0005835183814458,1.002301258327165
4.920596610169492,1.001970593387614,1.0007982358746608,1.0029454108068097
4.933898305084745,1.0024773266716014,1.0010129533678755,1.0035895632864544
4.9472,1.0031343622008388,1.0014423883543055,1.0044484332593142
4.960502372881356,1.003898756476684,1.001871823340735,1.0055220207253885
4.973804745762712,1.0048735738958796,1.002301258327165,1.006595608191463
4.98710779661017,1.006041637058969,1.0031601283000247,1.0080986306439674
5.000408813559321,1.007514599062423,1.0040189982728842,1.0100310880829013
5.013710508474576,1.009288165556378,1.0050925857389588,1.0121782630150504
5.02701220338983,1.0115641709844556,1.006595608191463,1.0151843079200593
5.040314576271186,1.0144542684431286,1.0085280656303972,1.0186197878114975
5.05361627118644,1.0181645867258824,1.011104675548976,1.0233435726622255
5.066917966101695,1.0228840772267456,1.0145401554404145,1.0289262274858129
5.0802169491525415,1.028741570441648,1.0192639402911423,1.035582469775475
5.093514576271186,1.0357885985689614,1.0250613126079446,1.0437417345176412
5.106812881355932,1.044072399457192,1.0321469898840363,1.052974586725882
5.1201111864406785,1.053550029607698,1.0403062546262027,1.063710461386627
5.133410169491525,1.0642043116210218,1.0499685418208733,1.075519923513447
5.146709152542373,1.075957947199605,1.0604896989884036,1.088402973106341
5.16000813559322,1.0887250493461633,1.0720844436220083,1.1023596101653095
5.173307118644067,1.1023510214655812,1.084538058228473,1.1173898346903528
5.186606779661017,1.1167456822107082,1.0976358253145817,1.1332789291882557
5.199906440677966,1.1317930841352082,1.1113777448803355,1.1498121761658031
5.213206779661016,1.1472870984455956,1.1253343819393042,1.1667748581297803
5.226505762711864,1.1631590155440419,1.1397204539847026,1.1843816925734025
5.2398047457627115,1.1792413557858377,1.154106526030101,1.2022032445102393
5.253103728813559,1.195422466074513,1.1687073155687147,1.220239513940291
5.266404067796611,1.2115305724154948,1.183093387614113,1.2382757833703428
5.279703728813558,1.227488376511226,1.1972647421662965,1.2563120528003948
5.29300406779661,1.2431971083148285,1.211221379225265,1.2741336047372314
5.306305084745763,1.2585279373303724,1.224748581297804,1.2915257216876386
5.319606101694915,1.2733992709104367,1.2378463483839133,1.308703121144831
5.332907118644067,1.287725222057735,1.2505146804835925,1.3252363681223784
5.346209491525423,1.3015143794719959,1.262753577596842,1.3411254626202809
5.35951186440678,1.3146207352578339,1.2741336047372314,1.3565851221317544
5.372814915254238,1.3270700555144335,1.2850841968911917,1.3711859116703675
5.386117288135593,1.338819396743153,1.295390636565507,1.3851425487293363
5.399418983050847,1.349825815445349,1.3048382062669628,1.3984550333086603
5.412720677966101,1.3601236664199354,1.3138563409819886,1.4109086479151247
5.426022372881355,1.3696399457192199,1.3220156057241548,1.4227181100419444
5.439324067796609,1.3784863064396746,1.3295307179866764,1.4336687021959043
5.452626440677966,1.3866069220330621,1.3366163952627683,1.4437604243770046
5.465928813559322,1.3940361472982978,1.3430579200592154,1.4532079940784606
5.47923186440678,1.4008298087836173,1.3488552923760178,1.4620114113002713
5.492534915254238,1.4069922008388844,1.3542232297063903,1.4699559585492228
5.505838644067796,1.4125920330619293,1.359161732050333,1.4772563533185294
5.519142372881355,1.4176335998026153,1.3636707994078459,1.4841273131014066
5.532442033898305,1.4221899050086357,1.3677504317789293,1.4901394029114234
5.545741694915254,1.4262523599802612,1.3714006291635823,1.495507340241796
5.559042033898304,1.4299068517147786,1.3735478040957319,1.5002311250925238
5.572341016949153,1.4331447915124604,1.3750508265482357,1.504525474956822
5.585640677966102,1.436039183320997,1.3765538490007398,1.5083903898346902
5.59894033898305,1.4385857327905256,1.3776274364668144,1.5113964347396989
5.612240677966102,1.4408402664692819,1.3787010239328892,1.5141877621514923
5.625541016949152,1.4428328448063164,1.379559893905749,1.5165496545768569
5.638842033898305,1.4445720565013573,1.3804187638786085,1.518267394522576
5.6521430508474575,1.44608366765359,1.3812776338514683,1.5195556994818653
5.665444745762712,1.4473848556624724,1.3819217863311128,1.5206292869479396
5.6787471186440674,1.4485099753269182,1.3825659388107574,1.5210587219343699
5.69204813559322,1.449459026646928,1.383210091290402,1.5212734394275846
5.70534847457627,1.4502234209227727,1.3836395262768317,1.5208440044411544
5.718648813559322,1.450841807303232,1.3844983962496915,1.5201998519615099
5.731949830508474,1.4513270688378979,1.3851425487293363,1.5191262644954353
5.745250847457626,1.4516577337774486,1.386001418702196,1.517837959536146
5.758551864406779,1.4518380964717492,1.3866455711818406,1.515905502097212
5.771851525423729,1.4518896286701206,1.3875044411547004,1.5137583271650628
5.785149830508474,1.4518380964717494,1.3883633111275595,1.5109669997532693
5.798448135593221,1.4516877942264987,1.3890074636072047,1.5081756723414754
5.8117471186440675,1.4514644880335559,1.3898663335800638,1.5047401924500372
5.825046101694915,1.4511595891931903,1.3905104860597088,1.5030224525043179
5.838345762711865,1.4508203355539109,1.3911546385393534,1.5034518874907474
5.851646101694915,1.4504209610165313,1.3920135085122132,1.5034518874907474
5.864946440677966,1.4500087034295581,1.392657660991858,1.5036666049839627
5.8782467796610165,1.4496522723908216,1.3937312484579325,1.5036666049839627
5.891547796610169,1.4493001357019488,1.3948048359240068,1.5036666049839627
5.904849491525423,1.4489866481618552,1.3963078583765112,1.5034518874907474
5.918151864406779,1.4487461645694544,1.3980255983222305,1.5034518874907474
5.931453559322034,1.4485915679743402,1.4001727732543792,1.5034518874907474
5.944753220338983,1.448548624475697,1.4025346656797435,1.5032371699975329
5.9580542372881355,1.448617334073526,1.4051112755983222,1.5032371699975329
5.971355254237287,1.4488191685171474,1.4079026030101158,1.5032371699975329
5.984656949152542,1.44917130520602,1.4111233654083397,1.5032371699975329
5.997959322033898,1.4496780384900079,1.4124116703676288,1.5034518874907474
6.0112623728813555,1.4503866062176163,1.4139146928201332,1.5036666049839627
6.02456406779661,1.4512626535899333,1.4154177152726375,1.5040960399703924
6.03786440677966,1.4523061806069575,1.4173501727115718,1.504525474956822
6.051164745762712,1.4535429533678759,1.4192826301505057,1.5051696274364668
6.064465084745763,1.454968677522822,1.4167060202319273,1.5055990624228968
6.077766101694915,1.4565532926227482,1.4124116703676288,1.5062432149025413
6.091065762711865,1.4583698026153467,1.4085467554897606,1.5071020848754009
6.104365423728813,1.4603666753022457,1.4044671231186776,1.5077462373550456
6.117663728813559,1.462522438934123,1.4008169257340244,1.5105375647668393
6.130961355932203,1.4648499765605725,1.396952010856156,1.5141877621514923
6.144260338983051,1.4673321107821369,1.3935165309647175,1.518267394522576
6.157559322033898,1.4699903133481373,1.3900810510732788,1.5221323094004442
6.170858305084746,1.4727730520602025,1.3866455711818406,1.525997224278312
6.1841586440677965,1.4756889156180608,1.3836395262768317,1.5300768566493956
6.197458983050847,1.4787164322723916,1.3806334813718233,1.5339417715272639
6.210759322033898,1.4818255415741426,1.3778421539600296,1.5378066864051316
6.22406033898305,1.4849947717739949,1.3752655440414507,1.5416716012830003
6.237361355932204,1.488185473723168,1.3729036516160866,1.5455365161608683
6.250663050847457,1.4913933530717989,1.3707564766839377,1.5494014310387367
6.263964745762712,1.4945711719713795,1.3686093017517889,1.55305162842339
6.277266440677965,1.4977275191216384,1.3668915618060697,1.5564871083148286
6.290568135593219,1.5007979792746113,1.3651738218603502,1.559922588206267
6.303871186440677,1.503816907229213,1.363885516901061,1.5631433506044903
6.317174237288135,1.5066640611892426,1.3623824944485567,1.5659346780162842
6.330477966101695,1.5093952677029365,1.3610941894892672,1.568511287934863
6.34378033898305,1.5119246397730077,1.3598058845299779,1.5708731803602272
6.357082033898306,1.5142392943498646,1.358517579570688,1.573020355292376
6.37038440677966,1.5163091709844556,1.357229274611399,1.5745233777448804
6.383686779661017,1.5180526770293608,1.3559409696521096,1.5758116827041695
6.396988474576271,1.5195385220824082,1.35465266469282,1.5773147051566743
6.410286779661017,1.5206851134961754,1.3531496422403158,1.5786030101159636
6.42358440677966,1.521470979521342,1.3516466197878114,1.579461880088823
6.436882033898304,1.5218703540587224,1.350143597335307,1.5796765975820382
6.450181016949153,1.5218359992598076,1.348425857389588,1.5809649025413273
6.463479322033899,1.5213893868739201,1.3464933999506539,1.5824679249938316
6.4767769491525415,1.5204746903528246,1.3445609425117195,1.5833267949666914
6.490075254237288,1.5190704379471995,1.3424137675795709,1.5837562299531212
6.503373559322033,1.5171508635578586,1.3404813101406363,1.5835415124599064
6.5166725423728815,1.5147030841352085,1.3381194177152727,1.5826826424870466
6.529971525423728,1.511701333580064,1.3359722427831233,1.581394337527757
6.543271864406778,1.5081584949420181,1.3338250678509744,1.579461880088823
6.556570169491525,1.5040402134221567,1.3314631754256108,1.5766705526770297
6.569868474576271,1.4994151986183075,1.3291012830002467,1.573449790278806
6.583167457627119,1.4942533900814212,1.326309955588453,1.5693701579077228
6.5964671186440675,1.4886277917591908,1.323518628176659,1.5648610905502096
6.609766779661016,1.4824954601529727,1.3202978657784357,1.559493153219837
6.623067118644068,1.475916516160868,1.316862385886997,1.5539104983962497
6.63636813559322,1.4689081371823338,1.313426905995559,1.5476836910930174
6.649669152542372,1.461474617567234,1.3097767086109053,1.5412421662965703
6.662969491525423,1.453615957315569,1.3059117937330371,1.5345859240069086
6.676270508474576,1.4454008660251663,1.301832161361954,1.5277149642240317
6.689570847457627,1.4368078719467061,1.2975378114976561,1.5206292869479396
6.70287186440678,1.4278455637799161,1.293243461633358,1.5133288921786332
6.716172203389831,1.418539707623983,1.288734394275845,1.5053843449296818
6.729472542372881,1.4088731260794474,1.2840106094251171,1.4970103626943008
6.74277220338983,1.3989102343942756,1.2790721070811744,1.4886363804589193
6.756071864406779,1.3886037947199608,1.2739188872440168,1.4796182457438936
6.76937220338983,1.3780096336047372,1.2685509499136443,1.4703853935356523
6.782674576271186,1.3671664001973847,1.262968295090057,1.4609378238341972
6.795976949152541,1.356048328398717,1.2565267702936098,1.4510608191463112
6.809280677966101,1.3446983617073776,1.244932025660005,1.440754379471996
6.822582372881356,1.3330907340241793,1.2331225635331853,1.430018504811251
6.83588406779661,1.3213285097458674,1.2215278188995804,1.4190679126572907
6.849185762711864,1.309368745373797,1.2097183567727607,1.407687885516901
6.86248813559322,1.297232912657291,1.197908894645941,1.3963078583765112
6.875789152542372,1.2849682494448558,1.1860994325191214,1.3844983962496915
6.889089491525424,1.2725146348383913,1.174504687885517,1.3729036516160866
6.902389152542373,1.2599665445349122,1.1626952257586973,1.3608794719960526
6.915688813559321,1.2473153898346905,1.1511004811250924,1.349070009869233
6.928989152542373,1.2345654650875892,1.1395057364914878,1.337045830249198
6.942287457627119,1.221781185541574,1.1279109918578831,1.3248069331359487
6.9555864406779655,1.2089582568467796,1.1163162472242785,1.3125680360226994
6.968885423728814,1.196131033802122,1.1049362200838884,1.3003291389094498
6.982185762711864,1.1833338712065133,1.0935561929434985,1.2878755243029854
6.995486101694914,1.1706011238588698,1.0821761658031088,1.2754219096965211
7.008787118644068,1.1579327917591904,1.0712255736491487,1.262968295090057
7.0220867796610165,1.1453847014557117,1.0602749814951888,1.2505146804835925
7.035385762711864,1.1329697359980264,1.0495391068344435,1.2380610658771283
7.048686101694916,1.120752310634098,1.0392326671601282,1.2256074512706636
7.061985762711864,1.1087281310140635,1.0291409449790276,1.2133685541574142
7.075285423728813,1.0969186688872443,1.0192639402911423,1.2011296570441647
7.0885864406779655,1.0853754564520106,1.0098163705896865,1.1891054774241303
7.101887457627118,1.0741027880582283,1.0007982358746608,1.1772960152973106
7.1151898305084735,1.0631650789538611,0.9919948186528497,1.1657012706637058
7.12849220338983,1.0525494460893163,0.9838355539106834,1.154321243523316
7.141789830508475,1.0422816555637797,0.975891006661732,1.143370651369356
7.15508813559322,1.0323660017271152,0.9673023069331359,1.132420059215396
7.16838779661017,1.0228282506785094,0.9569958672588206,1.1221136195410806
7.181687457627118,1.013651225018505,0.9473335800641499,1.1118071798667652
7.194987118644066,1.0048563964964226,0.9381007278559091,1.10193017517888
7.208288135593221,0.9964738255613128,0.9292973106340982,1.0922678879842092
7.221589152542373,0.9884734517641253,0.9211380458919319,1.0828203182827536
7.234890169491525,0.9808853355539109,0.9134082161361955,1.0738021835677274
7.248191186440677,0.9736708277818897,0.9063225388601036,1.0649987663459166
7.261490169491526,0.966864283246977,0.8996662965704417,1.0566247841105352
7.274789830508474,0.960401286701209,0.8936542067604244,1.0484655193683692
7.288089491525422,0.9543677251418705,0.8882862694300517,1.0405209721194177
7.301389830508475,0.9486605341722179,0.8820594621268196,1.033005859856896
7.314690847457626,0.943322657290896,0.8756179373303726,1.0257054650875894
7.327991864406779,0.9383540944979027,0.8693911300271403,1.0186197878114975
7.3412908474576275,0.9337119022945967,0.863593757710338,1.0117488280286209
7.354590508474575,0.9294519072292131,0.8582258203799654,1.0050925857389588
7.367890847457627,0.9255526375524302,0.8532873180360229,0.9986510609425118
7.381191864406779,0.9220699198124843,0.8487782506785098,0.9928536886257093
7.394492881355932,0.9189436331112756,0.8444839008142117,0.9909212311867752
7.407795254237288,0.9162467813964965,0.8408337034295582,0.989203491241056
7.421097627118643,0.9139364211695041,0.8378276585245499,0.9877004687885517
7.434397966101694,0.9120426128793485,0.8352510486059709,0.9864121638292622
7.447696949152542,0.9105696508758941,0.8331038736738219,0.9853385763631878
7.460995254237288,0.9095175351591415,0.8318155687145324,0.9846944238835429
7.474294915254237,0.9088433222304465,0.8309566987416728,0.9840502714038983
7.487594576271186,0.908559895139403,0.830527263755243,0.9836208364174684
7.5008942372881355,0.9086457821366891,0.830527263755243,0.9834061189242537
7.514191864406779,0.9090666284233899,0.8311714162348878,0.9836208364174684
7.527490169491524,0.9097880792005922,0.8320302862077473,0.9838355539106834
7.540789830508474,0.9108273118677523,0.8333185911670368,0.9844797063903281
7.554088813559322,0.9121284998766347,0.8348216136195411,0.9851238588699728
7.567389152542372,0.9136873488773751,0.8367540710584751,0.9861974463360474
7.5806888135593224,0.9154866814705156,0.8389012459906242,0.9872710338021218
7.593987118644067,0.9174792598075501,0.8412631384159882,0.9885593387614111
7.607286101694915,0.9196522008388843,0.8438397483345669,0.9900623612139156
7.620585762711864,0.9220441537132987,0.8468457932395757,0.9917801011596349
7.633886101694916,0.924590703182828,0.8502812731310141,0.9934978411053541
7.647184406779662,0.9273133209967929,0.8537167530224524,0.9956450160375031
7.660483389830508,0.9302034184554646,0.8575816679003206,0.997792190969652
7.673782372881356,0.9332781729583025,0.8618760177646186,1.0003688008882308
7.687082033898305,0.9365289958055761,0.8661703676289169,1.0031601283000247
7.70038033898305,0.9399129434986432,0.8708941524796445,1.0059514557118183
7.713677966101694,0.9434386047372316,0.8758326548235875,1.0087427831236122
7.726976271186439,0.94709309647175,0.88120059215396,1.0119635455218357
7.740274576271187,0.9508592413027388,0.8865685294843325,1.0149695904268443
7.753574237288135,0.9547069787811495,0.892365901801135,1.0184050703182828
7.766873898305084,0.9586105428077969,0.8981632741179372,1.0216258327165062
7.78017220338983,0.9625742277325438,0.9041753639279546,1.0250613126079446
7.793470508474576,0.9665937392055266,0.9104021712311867,1.028711509992598
7.806769491525423,0.9706390167776955,0.9166289785344188,1.0334352948433259
7.820068474576271,0.97468,0.9228557858376512,1.0377296447076239
7.833368813559321,0.9786651566740684,0.9292973106340982,1.0420239945719219
7.846669152542373,0.9826374302985444,0.9355241179373303,1.046103626943005
7.859970169491525,0.9865066395262772,0.938530162842339,1.050183259314088
7.873269152542373,0.9902813730569947,0.9402479027880581,1.0540481741919565
7.88656813559322,0.9939444534912413,0.9421803602269923,1.0576983715766097
7.8998677966101685,0.9974572316802367,0.9441128176659265,1.0611338514680484
7.91316813559322,1.000832590673575,0.9462599925980756,1.0643546138662718
7.926468474576272,1.004070530471256,0.9484071675302245,1.0675753762644953
7.939770169491526,1.0071968171724648,0.9505543424623735,1.0703667036762892
7.953069830508475,1.010181390328152,0.9527015173945226,1.0731580310880828
7.966369491525422,1.013105842585739,0.9539898223538119,1.0757346410066617
7.979669830508474,1.0159529965457688,0.9552781273131015,1.0783112509252404
7.992970169491525,1.0187529126572905,0.9565664322723908,1.081746730816679
8.006270508474575,1.0215141796200344,0.9576400197384652,1.0851822107081175
8.019571525423729,1.0242754465827781,0.9591430421909696,1.088832408092771
8.032871186440678,1.027053890944979,0.960431347150259,1.0924826054774242
8.046170847457626,1.029879573155687,0.9619343696027634,1.0963475203552924
8.059471186440678,1.032773964964224,0.9638668270416973,1.1002124352331606
8.072771525423729,1.0357971872686897,0.9657992844806317,1.1045067850974588
8.08607254237288,1.0388161152232913,0.9679464594127807,1.1088011349617566
8.099373559322034,1.0418994584258572,0.9698789168517148,1.1130954848260548
8.112675254237287,1.0449870959782877,0.9718113742906488,1.1173898346903528
8.12597627118644,1.0480360843819392,0.9735291142363682,1.1218989020478658
8.139277288135593,1.0509691253392548,0.9750321366888725,1.1261932519121638
8.152576949152541,1.0537475697014558,0.9765351591413767,1.1302728842832468
8.16587593220339,1.0563112965704418,0.978038181593881,1.1343525166543302
8.179174915254237,1.0586259511472984,0.9793264865531703,1.1380027140389835
8.192475254237287,1.0606185294843324,0.9804000740192451,1.141223476437207
8.205775593220338,1.0622546767826302,0.9810442264988897,1.143800086355786
8.21907593220339,1.0635000382432764,0.9814736614853196,1.1461619787811497
8.232376271186439,1.0643073760177644,0.9812589439921046,1.147879718726869
8.245675932203389,1.0646122748581295,0.9804000740192451,1.1489533061929436
8.258976271186441,1.0643846743153222,0.9788970515667407,1.1495974586725881
8.27227661016949,1.0635386873920551,0.9767498766345917,1.1498121761658031
8.285576949152542,1.0618724796447074,0.973958549222798,1.1489533061929436
8.29887593220339,1.0593087527757215,0.9705230693313596,1.1468061312607944
8.312174915254236,1.0556757327905255,0.9664434369602762,1.143370651369356
8.325474576271185,1.0508488835430545,0.9615049346163337,1.1384321490254132
8.338774915254238,1.0446220762398222,0.9554928448063164,1.1315611892425363
8.35207593220339,1.0369008351838147,0.9481924500370095,1.1229724895139404
8.365375593220339,1.0276508055761164,0.9393890328151985,1.112666049839625
8.378675254237288,1.0169449913644208,0.9290825931408833,1.1008565877128054
8.391975593220337,1.004822041697508,0.9177025660004935,1.0875441031334814
8.40527661016949,0.991393609671848,0.9050342339008142,1.0725138786084383
8.41857559322034,0.9768314692820128,0.8915070318282754,1.0559806316308906
8.431874576271186,0.9612472736244756,0.8771209597828769,1.0385885146804836
8.445174915254237,0.9448342684431288,0.8620907352578336,1.0205522452504319
8.458475254237287,0.927721284233901,0.8466310757463607,1.004877868245744
8.471774915254237,0.9100672119417716,0.8309566987416728,0.9885593387614111
8.485073898305085,0.8920223538119908,0.8148528867505551,0.971596656797434
8.498373559322033,0.8737498951394026,0.7985343572662227,0.9544192573402417
8.511673898305084,0.8553486059708857,0.78221582778189,0.9368124228966198
8.524974237288134,0.8369430224525042,0.7658972982975574,0.9189908709597828
8.538273898305086,0.8186490920305945,0.7495787688132248,0.901169319022946
8.55157288135593,0.8005784678016286,0.733689674315322,0.8835624845793238
8.56487254237288,0.782748327165063,0.7178005798174191,0.865955650135702
8.578172881355933,0.76524026276832,0.7025556377991611,0.84834881569208
8.591473220338981,0.7481229842092275,0.6877401307673329,0.8311714162348878
8.604773559322034,0.731426551936837,0.6735687762151492,0.8139940167776956
8.618072542372882,0.7151251998519613,0.6600415741426103,0.7970313348137181
8.63137220338983,0.6992790488527018,0.6471585245497162,0.7802833703429559
8.64467254237288,0.683896687638786,0.6349196274364668,0.7635354058721933
8.657972881355931,0.6689609388107572,0.6224660128300025,0.7472168763878608
8.671272542372881,0.6544975684678016,0.6091535282506786,0.7311130643967432
8.684571525423728,0.640510870959783,0.5962704786577843,0.7152239698988403
8.697871186440677,0.6270523784850728,0.5840315815445349,0.6995495928941525
8.711170169491526,0.6140190266469281,0.5722221194177153,0.6843046508758944
8.724470508474575,0.6015009967924994,0.5584801998519615,0.6692744263508512
8.73777152542373,0.589493994571922,0.5451677152726375,0.6546736368122379
8.751069830508476,0.5779464877868246,0.5324993831729583,0.6402875647668392
8.76436881355932,0.5669357747347643,0.5206899210461386,0.6263309277078707
8.77766847457627,0.5564403836664199,0.5095246113989638,0.6128037256353318
8.790968813559322,0.5464560202319269,0.49921817172464844,0.6024972859610165
8.804269152542373,0.5369612126819638,0.4856909696521095,0.5934791512459906
8.817567457627119,0.5280289649642241,0.471304897606711,0.5848904515173945
8.830865762711865,0.5196249222797925,0.45734826054774236,0.5763017517887985
8.844165423728812,0.5117362015790771,0.4440357759684184,0.5681424870466321
8.857465762711865,0.5043928633111276,0.4313674438687392,0.5601979397976807
8.870766101694915,0.49756055267702926,0.4191285467554897,0.5526828275351591
8.884065084745762,0.491273624475697,0.407533802121885,0.5455971502590673
8.897363389830508,0.48549772390821616,0.39679792746113984,0.5389409079694053
8.910663050847457,0.4802457340241796,0.38692092277325435,0.5327141006661732
8.923963389830508,0.4755305378731803,0.37790278805822847,0.5286344682950901
8.937263728813559,0.47131348630643977,0.36974352331606225,0.526487293362941
8.950562711864407,0.46759887367382186,0.36265784603997037,0.5247695534172218
8.963861694915254,0.46441676042437696,0.3566457562299531,0.5230518134715025
8.977161355932203,0.4617284974093263,0.3517072538860103,0.5217635085122131
8.990461694915254,0.45951261287934864,0.3476276215149272,0.5211193560325684
9.003762711864406,0.45779916728349374,0.3444068591167036,0.5226223784850728
9.017061016949151,0.4565666888724403,0.34225968418455466,0.524340118430792
9.03036,0.455742173698495,0.34097137922526527,0.5260578583765112
9.04365966101695,0.45534709351097946,0.34054194423883544,0.5282050333086602
9.05696,0.455381448309894,0.3407566617320503,0.5301374907475944
9.070261016949152,0.4557593510979522,0.3416155317049099,0.5322846656797434
9.08356,0.45647650752529,0.3433332716506292,0.5346465581051073
9.096858983050845,0.45751144584258574,0.3454804465827782,0.5367937330372563
9.110158644067797,0.4588813434492969,0.348271773994572,0.5393703429558352
9.123458983050849,0.4604917246484086,0.3514925363927955,0.541946952874414
9.136759999999999,0.4624198877374784,0.35535745127066365,0.5447382802862077
9.150058983050847,0.46463577226745617,0.3600812361213916,0.5475296076980015
9.163357966101694,0.4671436725882062,0.3652344559585493,0.5505356526030101
9.176657627118644,0.46993929434986426,0.37103182827535164,0.5537564150012336
9.189957966101694,0.4729839884036517,0.3774733530717987,0.5567624599062423
9.203258983050848,0.4763636417468542,0.38477374784110535,0.5599832223044658
9.216557966101695,0.4799580125832716,0.3922888601036269,0.5634187021959043
9.229856949152541,0.48388734270910444,0.4006628423390081,0.5666394645941278
9.243156610169493,0.48804427337774475,0.40946625956081906,0.5698602269923513
9.256456949152541,0.49247604243770066,0.41869911176905994,0.57286627189736
9.269758644067796,0.49717835553910694,0.42191987416728344,0.5760870342955834
9.283056949152542,0.5021168578830497,0.42535535405872194,0.5793077966938069
9.296355932203388,0.5073173155687145,0.42943498642980504,0.5827432765852455
9.30965559322034,0.512753962496916,0.4341587712805329,0.5863934739698988
9.322956610169491,0.5184096212681963,0.4393119911176906,0.5900436713545522
9.336257627118643,0.5242842918825561,0.44467992844806314,0.5939085862324204
9.349556610169492,0.5303822686898594,0.4506920182580804,0.5979882186035036
9.362855593220338,0.5366520194917342,0.45713354305452747,0.6020678509745867
9.376155254237288,0.5431493708364173,0.46400450283740446,0.6063622008388848
9.389455593220339,0.5497841413767579,0.471304897606711,0.6106565507031828
9.402756610169492,0.5566379237601777,0.47924944485566245,0.6151656180606958
9.416055593220337,0.5636377140389834,0.4874087095978288,0.6196746854182088
9.429354576271185,0.5708049839624968,0.4962121268196398,0.6241837527757217
9.442654237288137,0.5780882013323464,0.5054449790278807,0.6286928201332347
9.455955254237287,0.5855002491981249,0.5151072662225512,0.6334166049839625
9.46925627118644,0.593006772760918,0.5247695534172218,0.6379256723414753
9.482555254237289,0.6006120663705895,0.5320699481865285,0.6478026770293609
9.495854915254236,0.608268892178633,0.5382967554897606,0.6578943992104613
9.509154576271186,0.6160545484826054,0.5449529977794226,0.6677714038983469
9.522454915254238,0.6238788539353565,0.5518239575622995,0.6802250185048112
9.535755254237287,0.631823401184308,0.5589096348383913,0.6948258080434246
9.549054237288134,0.6397808314828524,0.5659953121144831,0.7094265975820381
9.562353898305085,0.6478155600789537,0.5732957068837898,0.7240273871206515
9.575653559322033,0.6558975265235629,0.5810255366395263,0.7384134591660498
9.588953220338983,0.6640310251665432,0.5887553663952627,0.7527995312114484
9.602253559322033,0.6722117616580311,0.5966999136442142,0.766756168270417
9.615554576271185,0.6804311472982976,0.6048591783863804,0.7809275228226005
9.628853559322033,0.6887149481865287,0.6132331606217616,0.7946694423883544
9.642152542372882,0.6970116321243521,0.6218218603503577,0.8081966444608931
9.65545220338983,0.7053555539106833,0.6306252775721687,0.8217238465334319
9.66875186440678,0.7137252417962001,0.6394286947939798,0.8350363311127561
9.682052881355931,0.7221121070811745,0.6484468295090057,0.8479193807056502
9.695351864406778,0.7304903836664203,0.6574649642240316,0.8605877128053294
9.708650847457626,0.7388901320009871,0.6666978164322723,0.8730413274117937
9.721950508474576,0.7473027633851466,0.6752865161608685,0.8852802245250432
9.735250169491524,0.7556853343202564,0.6819427584505305,0.8975191216382926
9.748550508474574,0.7640421391561805,0.6885990007401925,0.9093285837651123
9.761850847457627,0.7724032383419687,0.6954699605230692,0.9209233283987168
9.775149830508473,0.7807213940291142,0.7025556377991611,0.9323033555391068
9.788448813559322,0.7890395497162593,0.7098560325684677,0.9434686651862818
9.801747796610169,0.7973276449543547,0.7173711448309895,0.9544192573402417
9.815047457627118,0.8055856797433996,0.7248862570935111,0.9651551320009869
9.828347796610169,0.8138308314828522,0.7324013693560324,0.9754615716753021
9.841647457627118,0.8220158623242042,0.740345916604984,0.9855532938564026
9.854945762711864,0.8301794214162349,0.7482904638539354,0.9954302985442882
9.868244745762711,0.8382785652603008,0.7564497285961016,1.004663150752529
9.88154440677966,0.8463047051566741,0.7648237108314828,1.0136812854675548
9.894844745762713,0.8542535467554896,0.7731976930668641,1.0224847026893658
9.908145084745762,0.8621250900567483,0.78178639279546,1.0308586849247472
9.921443389830507,0.8699408068097705,0.7905898100172712,1.0388032321736986
9.934742372881356,0.877657753515914,0.7991785097458672,1.0465330619294348
9.948041355932203,0.8853102849740934,0.8039022945965952,1.0538334566987415
9.961341694915253,0.8928683407352577,0.808411361954108,1.0609191339748334
9.974642033898306,0.900336215149272,0.812705711818406,1.0675753762644953
9.98794033898305,0.9076709647174933,0.8170000616827042,1.0738021835677274
10.001238644067795,0.9149026498889713,0.8212944115470022,1.079814273377745
10.014538305084747,0.9219883271650633,0.8255887614113003,1.0853969282013323
10.027837966101695,0.9288979360967184,0.8298831112755983,1.0905501480384898
10.041138983050846,0.9357087749814951,0.8339627436466814,1.0952739328892178
10.054437288135592,0.9423650172711573,0.8382570935109794,1.0995682827535158
10.06773627118644,0.9488623686158402,0.8423367258820627,1.1034331976313843
10.081035254237287,0.9552051233654083,0.8462016407599308,1.1068686775228227
10.094335593220338,0.9613761041204046,0.8502812731310141,1.1098747224278314
10.10763593220339,0.9673366617320505,0.8539314705156674,1.1124513323464102
10.120934237288134,0.9731512114483096,0.8577963853935356,1.114813224771774
10.134233220338983,0.9786995114729832,0.8612318652849741,1.1165309647174932
10.147532203389831,0.9840159166049839,0.8646673451764124,1.1180339871699974
10.16083254237288,0.9891047211941772,0.8676733900814212,1.1188928571428571
10.17413288135593,0.9939272760917838,0.8706794349864297,1.1191075746360721
10.187432542372882,0.9984878756476683,0.8734707623982234,1.1191075746360721
10.200730847457626,1.002773636812238,0.8758326548235875,1.1184634221564271
10.214029830508474,1.0067931482852206,0.8781945472489514,1.1173898346903528
10.227328813559321,1.0104948778682457,0.8801270046878854,1.1158868122378485
10.240629152542372,1.0139088860103624,0.8818447446336047,1.1137396373056996
10.253928813559321,1.0169922292129288,0.8833477670861091,1.1124513323464102
10.267227118644067,1.019809322723908,0.8846360720453985,1.1165309647174932
10.280526101694916,1.0223000456452012,0.885494942018258,1.1203958795953615
10.293826440677964,1.0245073414754502,0.8863538119911175,1.1238313594867997
10.307126779661017,1.0263968554157412,0.8867832469775474,1.1270521218850234
10.320426440677966,1.027998647915124,0.8869979644707624,1.130058166790032
10.33372474576271,1.0293341907229214,0.8869979644707624,1.132420059215396
10.347023728813559,1.0303476572908954,0.8867832469775474,1.134567234147545
10.360323389830508,1.0310691080680976,0.8863538119911175,1.1362849740932641
10.373623728813559,1.0315328978534422,0.885709659511473,1.1375732790525537
10.386923389830509,1.0316660226992351,0.8850655070318283,1.1386468665186282
10.400221694915254,1.0314942487046628,0.8844213545521835,1.1392910189982728
10.4135206779661,1.0310476363187764,0.8835624845793238,1.1392910189982728
10.42682033898305,1.0303090081421173,0.8827036146064642,1.139076301505058
10.440120677966101,1.029256892425364,0.8816300271403898,1.1384321490254132
10.453421016949152,1.0279557044164818,0.8805564396743153,1.137358561559339
10.466719322033898,1.02634532321737,0.8792681347150259,1.1358555391068343
10.480018305084744,1.0245073414754502,0.8777651122625215,1.1341377991611152
10.493317966101696,1.0224245817912658,0.8760473723168024,1.1319906242289661
10.506618305084745,1.0200712780656302,0.8739001973846533,1.1294140143103872
10.519917966101694,1.0175075511966447,0.8715383049592894,1.1266226868985936
10.53321627118644,1.0147033407352577,0.8687469775474957,1.123616641993585
10.546515254237287,1.0117187675795707,0.865955650135702,1.1201811621021465
10.559814915254238,1.008519476930669,0.8631643227239082,1.1165309647174932
10.57311593220339,1.00511405748828,0.8601582778188995,1.112666049839625
10.586415593220337,1.0015325697014557,0.8571522329138909,1.1083716999753268
10.599713898305083,0.9977664248704665,0.8541461880088823,1.1038626326178138
10.613012881355932,0.9938800382432761,0.8513548605970885,1.1006418702195906
10.626313220338982,0.9898777041697511,0.8485635331852948,1.1008565877128054
10.639613559322033,0.9857293622008387,0.845986923266716,1.1008565877128054
10.652913220338982,0.9814951332346412,0.843625030841352,1.1004271527263756
10.666211525423726,0.9771492511719709,0.8414778559092032,1.0997830002467306
10.679510508474577,0.9727432482112018,0.8395453984702689,1.0987094127806563
10.692810847457627,0.9682470639032816,0.8378276585245499,1.0976358253145817
10.706111864406779,0.9637294078460396,0.8365393535652603,1.0961328028620774
10.719411525423729,0.9591344534912408,0.8354657660991858,1.0942003454231435
10.732709830508474,0.954569559585492,0.8341774611398963,1.0922678879842092
10.746009491525422,0.9499617221811001,0.8309566987416728,1.0899059955588453
10.759309152542372,0.9453710621761657,0.8255887614113003,1.0873293856402664
10.772610169491525,0.9408018739205524,0.8170000616827042,1.084538058228473
10.78590847457627,0.9362670404638539,0.8088407969405378,1.081532013323464
10.799206779661016,0.9317966222551199,0.8008962496915866,1.0785259684184556
10.812506440677966,0.9274120910436714,0.79316641993585,1.075305206020232
10.825806101694916,0.9230662089810018,0.7858660251665434,1.0720844436220083
10.839107118644067,0.9188534517641253,0.7789950653836664,1.0690783987169998
10.852406101694914,0.9147222871946707,0.7721241056007896,1.066072353811991
10.865704406779662,0.9106984813718233,0.7658972982975574,1.0628515914137675
10.87900406779661,0.9068292721440907,0.7598852084875399,1.059630829015544
10.89230440677966,0.9030502442635084,0.7540878361707377,1.0561953491241056
10.905604745762712,0.899468756476684,0.7487198988403653,1.0527598692326672
10.918903728813557,0.896050453984703,0.7437813964964223,1.0491096718480137
10.932202033898305,0.8928168085368864,0.7388428941524795,1.0452447569701455
10.945501694915256,0.889746348383913,0.7343338267949667,1.0411651245990623
10.9588013559322,0.8868648396249689,0.7302541944238836,1.037300209721194
10.972102372881356,0.8841765766099187,0.7261745620528003,1.0334352948433259
10.985401355932202,0.8816815593387614,0.722524364668147,1.0295703799654576
10.998700338983049,0.8793754934616332,0.7190888847767085,1.0257054650875894
11.0119993220339,0.8772454959289415,0.7158681223784852,1.021840550209721
11.025299661016948,0.8753173328398712,0.7132915124599062,1.017975635331853
11.038600677966102,0.8736124759437454,0.7109296200345423,1.0143254379471998
11.051898983050847,0.8721352195904268,0.7092118800888231,1.0104605230693313
11.065197288135595,0.8708855637799162,0.7079235751295335,1.0068103256846779
11.078496949152541,0.8698720972119418,0.7070647051566741,1.0033748457932397
11.091797966101694,0.8690948198865037,0.7068499876634592,0.9997246484085862
11.105098305084745,0.8685752035529236,0.7070647051566741,0.9962891685171478
11.118397288135593,0.8682788934122873,0.7074941401431039,0.9926389711324944
11.13169627118644,0.8682488329632368,0.7085677276091784,0.989418208734271
11.14499593220339,0.8684377843572663,0.7098560325684677,0.9859827288428324
11.158296271186442,0.8689359289415247,0.7113590550209722,0.9829766839378239
11.171595932203388,0.86967026276832,0.7132915124599062,0.9804000740192451
11.184895593220338,0.8706665519368367,0.7156534048852702,0.978038181593881
11.198193898305085,0.8719333851468046,0.718230014803849,0.975891006661732
11.211494237288136,0.8734192301998518,0.7210213422156427,0.9741732667160128
11.224793220338983,0.8752099740932644,0.7244568221070812,0.9728849617567232
11.238093559322033,0.877236907229213,0.7281070194917344,0.9718113742906488
11.251394576271187,0.8795129126572906,0.7319719343696026,0.9709525043177892
11.26469288135593,0.8820508734270909,0.7364810017271157,0.9705230693313596
11.27799254237288,0.8848078460399701,0.7412047865778435,0.9726702442635086
11.291291525423729,0.8878053022452506,0.7463580064150012,0.9784676165803108
11.304591186440677,0.891008887244017,0.7519406612385887,0.9842649888971133
11.317891525423729,0.8944271897359982,0.7577380335553912,0.9900623612139156
11.331191186440677,0.8980473266716015,0.7639648408586233,0.9956450160375031
11.344489491525424,0.9018692980508266,0.7701916481618554,1.0014423883543055
11.357788474576271,0.9059231643227236,0.7766331729583025,1.0070250431778929
11.371088813559322,0.9101659819886505,0.7832894152479645,1.0128224154946952
11.384389152542372,0.9146020453984699,0.7899456575376264,1.0186197878114975
11.397688813559322,0.9192270602023195,0.7935958549222797,1.024202442635085
11.41098711864407,0.9240281433506042,0.7972460523069331,1.0297850974586726
11.424286101694914,0.9289709400444117,0.8011109671848015,1.0351530347890452
11.437586440677965,0.934051155933876,0.8051905995558846,1.0405209721194177
11.450886779661017,0.9392730853688627,0.8096996669133975,1.0456741919565753
11.464186440677965,0.9446109622501853,0.8144234517641252,1.050827411793733
11.477484745762712,0.9500604922279793,0.8195766716012831,1.0557659141376756
11.49078372881356,0.9556216753022453,0.8249446089316554,1.0607044164816186
11.504084067796608,0.961264451023933,0.8307419812484578,1.0654282013323464
11.51738440677966,0.9669888193930425,0.8365393535652603,1.0701519861830742
11.530684745762713,0.9727818973599802,0.8427661608684924,1.074875771033802
11.543982372881354,0.9786479792746117,0.8492076856649395,1.079384838391315
11.557281355932203,0.9845570046878855,0.8558639279546015,1.0841086232420427
11.570581016949154,0.9904917962003454,0.8627348877374784,1.088617690599556
11.583881355932201,0.9964738255613127,0.8696058475203553,1.0931267579570687
11.597181694915253,1.0024257944732302,0.8766915247964471,1.0978505428077967
11.610479999999999,1.0083949407846036,0.8837772020725387,1.1023596101653095
11.623778983050848,1.0143082605477425,0.8908628793486306,1.1068686775228227
11.637078644067797,1.020230169010609,0.8979485566247225,1.1113777448803355
11.650379661016949,1.0260490130767332,0.9052489513940291,1.1156720947446335
11.66368,1.0318463853935362,0.912334628670121,1.1208253145817912
11.676978305084745,1.0375578707130522,0.9196350234394276,1.1264079694053788
11.690277288135592,1.0431705859856895,0.9271501357019492,1.1317759067357513
11.703576949152541,1.0487532408092768,0.9346652479644708,1.1401498889711326
11.716877966101695,1.0542285368862572,0.9421803602269923,1.1480944362200838
11.730176949152542,1.0596222403158158,0.9454011226252157,1.1558242659758202
11.74347593220339,1.064904290648902,0.9484071675302245,1.163124660745127
11.756774915254235,1.07005751048606,0.9514132124352331,1.170210338021219
11.770075254237288,1.0750818998272882,0.9546339748334566,1.1768665803108807
11.783374915254237,1.0799817530224525,0.9576400197384652,1.183093387614113
11.796675254237288,1.0847527757216877,0.9608607821366888,1.1888907599309153
11.809974237288136,1.0893606131260796,0.9642962620281275,1.1942586972612879
11.82327254237288,1.093852503084135,0.9675170244263508,1.1994119170984454
11.836571525423729,1.0981468529484335,0.9707377868245745,1.2039209844559584
11.849871186440678,1.1023166666666664,0.973958549222798,1.2082153343202566
11.863171525423729,1.1063190007401924,0.9771793116210216,1.2122949666913396
11.876470508474574,1.1101452664692821,0.9806147915124599,1.215945164075993
11.889768813559321,1.1138126412533929,0.9840502714038983,1.2193806439674315
11.903067796610168,1.1172867702936098,0.9877004687885517,1.22281612385887
11.91636745762712,1.1205934196891192,0.9913506661732049,1.2258221687638784
11.92966779661017,1.123736883789785,0.9947861460646434,1.2286134961756723
11.942968135593219,1.1267214569454727,0.9984363434492969,1.2309753886010362
11.956265762711864,1.1294956069578093,1.00208654083395,1.2331225635331853
11.96956474576271,1.1321237490747595,1.0055220207253885,1.2348403034789046
11.98286440677966,1.134623060695781,1.0093869356032568,1.236128608438194
11.996164745762712,1.1369377152726377,1.0130371329879102,1.2369874784110535
12.00946440677966,1.139059124105601,1.0166873303725634,1.2372021959042683
12.022762711864406,1.1410044645941273,1.0201228102640019,1.2372021959042683
12.036061694915254,1.142752264988897,1.0235582901554405,1.2365580434246237
12.049361355932202,1.1443025252899086,1.026779052553664,1.235699173451764
12.062661694915253,1.1456767172464841,1.0297850974586726,1.2344108684924746
12.075962033898305,1.1468276030101154,1.0327911423636813,1.2329078460399705
12.089259661016948,1.147823892178633,1.035582469775475,1.2311901060942512
12.102558644067797,1.14863981865285,1.0383737971872684,1.229257648655317
12.115858305084746,1.1492539106834445,1.0409504071058473,1.227110473723168
12.129158644067797,1.1497305835183815,1.0437417345176412,1.224748581297804
12.142458305084746,1.1500054219096965,1.0465330619294348,1.2219572538860104
12.15575661016949,1.150147135455218,1.0493243893412287,1.2191659264742165
12.169055593220339,1.1500784258573895,1.0523304342462374,1.2163745990624228
12.182355254237287,1.1498508253145816,1.0544776091783865,1.2165893165556378
12.195655593220339,1.1494600394769308,1.0564100666173204,1.2165893165556378
12.20895593220339,1.148863124845793,1.0581278065630397,1.2163745990624228
12.222254237288135,1.1480987305699484,1.0598455465087588,1.215730446582778
12.235552542372881,1.1472140944979026,1.0615632864544782,1.2148715766099185
12.248852203389829,1.1461662731310143,1.0630663089069823,1.213583271650629
12.26215254237288,1.1449509721194175,1.0645693313594868,1.21186553170491
12.275452881355932,1.1436369010609426,1.0658576363187762,1.2107919442388353
12.288750508474577,1.1421768221070814,1.0645693313594868,1.2097183567727607
12.302049491525423,1.1405836183074263,1.0619927214409077,1.2084300518134716
12.315349152542373,1.1388658783617072,1.059201394029114,1.2067123118677523
12.328649491525422,1.137027896619788,1.0566247841105352,1.2045651369356032
12.341950508474575,1.1350825561312607,1.0540481741919565,1.2022032445102393
12.35524813559322,1.1330040907969405,1.0514715642733776,1.1996266345916604
12.368547118644068,1.1308311497656058,1.048894954354799,1.1968353071798667
12.381846101694915,1.1285379669380704,1.04631834443622,1.1936145447816433
12.395146440677966,1.1261288366641993,1.043956452010856,1.1903937823834196
12.408446779661016,1.1236037589439922,1.0411651245990623,1.1867435849987664
12.421745084745764,1.121022854675549,1.0385885146804836,1.183093387614113
12.435043389830506,1.1183088255613127,1.0360119047619047,1.1800873427091043
12.448343050847456,1.1155260868492471,1.0334352948433259,1.1783696027633852
12.46164406779661,1.1126617554897607,1.0308586849247472,1.176437145324451
12.47494440677966,1.1097501862817665,1.028282075006168,1.174289970392302
12.488242711864407,1.1067484357266224,1.0257054650875894,1.1721427954601529
12.501541016949151,1.1037252134221567,1.0233435726622255,1.169780903034789
12.514840677966099,1.1006289871699975,1.0209816802368616,1.167419010609425
12.528141694915254,1.0974640513200098,1.0184050703182828,1.1648424006908462
12.541441355932204,1.0942733493708368,1.0145401554404145,1.1618363557858378
12.554739661016947,1.091074058721934,1.0108899580557613,1.1590450283740439
12.568037966101695,1.0878146471749324,1.0072397606711079,1.1558242659758202
12.581338305084746,1.084546646928201,1.0038042807796692,1.1523887860843818
12.594638644067796,1.0812485862324204,1.0003688008882308,1.1489533061929436
12.607939661016948,1.0779290537873178,0.9971480384900074,1.1453031088082901
12.621237288135593,1.07461381569208,0.9941419935849987,1.141438193930422
12.63453627118644,1.0712856945472484,0.9913506661732049,1.1375732790525537
12.647835932203389,1.0679403960029605,0.9885593387614111,1.1334936466814705
12.661136271186441,1.0645650370096227,0.9859827288428324,1.1291992968171725
12.674436610169492,1.0612111497656058,0.9836208364174684,1.1251196644460892
12.687734915254236,1.0578400851221315,0.9814736614853196,1.1208253145817912
12.701033220338983,1.0544561374290649,0.9791117690599556,1.1163162472242785
12.714332881355931,1.0511151332346407,0.9769645941278066,1.11202189735998
12.727633898305085,1.0477526572908955,0.9750321366888725,1.1075128300024673
12.740934915254236,1.0444073587466074,0.9728849617567232,1.1032184801381693
12.75423254237288,1.041087826301505,0.9709525043177892,1.099353565260301
12.767531525423728,1.037772588206267,0.9690200468788551,1.0961328028620774
12.780831186440677,1.034444467061436,0.967087589439921,1.0926973229706392
12.79413152542373,1.0311507007155192,0.9653698494942019,1.0892618430792005
12.80743254237288,1.0278827004687885,0.9638668270416973,1.085826363187762
12.820730169491524,1.0246275832716505,0.9623638045891931,1.0821761658031088
12.834029152542373,1.0213810547742412,0.9608607821366888,1.0785259684184556
12.84732881355932,1.0181817641253392,0.9593577596841846,1.074875771033802
12.860629152542373,1.0149996508758943,0.9580694547248952,1.070796138662719
12.873930847457627,1.0118518924253637,0.9567811497656057,1.0669312237848507
12.88722847457627,1.008695545275105,0.9554928448063164,1.0626368739205527
12.900527457627119,1.005564964224032,0.953775104860597,1.0583425240562545
12.913827118644068,1.0024773266716014,0.9511984949420182,1.0538334566987415
12.927127457627119,0.999406866518628,0.9486218850234394,1.0493243893412287
12.94042847457627,0.9963750555144337,0.9462599925980756,1.044600604490501
12.953726101694915,0.993343244510239,0.9438981001727115,1.039662102146558
12.967025084745764,0.9903629657044164,0.9413214902541327,1.0347235998026152
12.980324745762712,0.987421336047372,0.9368124228966198,1.0297850974586726
12.993625084745764,0.9845011781396493,0.9323033555391068,1.0248465951147299
13.006926779661017,0.9815896089316555,0.9282237231680236,1.0209816802368616
13.02022440677966,0.9787295719220331,0.9241440907969407,1.017546200345423
13.033523389830508,0.9758781236121389,0.920493893412287,1.0171167653589934
13.04682305084746,0.9730696188008879,0.9168436960276338,1.0164726128793484
13.060123389830506,0.9702654083395017,0.9131934986429805,1.0158284603997039
13.073424406779662,0.9675342018258078,0.9099727362447568,1.0151843079200593
13.086722033898305,0.9648201727115718,0.9067519738465335,1.0145401554404145
13.100021016949151,0.9621190266469282,0.9037459289415247,1.0138960029607698
13.113320677966103,0.9594908845299779,0.900954601529731,1.0130371329879102
13.126621694915254,0.9568713311127561,0.8983779916111522,1.0123929805082654
13.139922711864404,0.9543118985936345,0.8960160991857883,1.0115341105354059
13.153221016949152,0.951786820873427,0.8936542067604244,1.0104605230693313
13.166519322033897,0.9492746262028126,0.8912923143350605,1.0093869356032568
13.179818983050845,0.9468311411300269,0.8891451394029113,1.008957500616827
13.19312,0.9444048334566986,0.8872126819639773,1.0085280656303972
13.20642033898305,0.9420343523316063,0.885494942018258,1.0078839131507527
13.219718644067795,0.939693931655564,0.8837772020725387,1.0074544781643227
13.23301694915254,0.9374222205773498,0.8822741796200346,1.0068103256846779
13.246317288135593,0.9351762755983221,0.8809858746607452,1.0061661732050333
13.259617627118644,0.9329861571675301,0.8796975697014557,1.0055220207253885
13.272919322033898,0.9308389822353812,0.8786239822353812,1.004877868245744
13.286216949152541,0.9287476338514684,0.8775503947693066,1.0038042807796692
13.299515932203391,0.926712112015791,0.8766915247964471,1.0029454108068097
13.31281559322034,0.924728122378485,0.8760473723168024,1.0016571058475203
13.326115932203388,0.9228042536392798,0.8754032198371576,1.0005835183814458
13.339416949152541,0.920893267949667,0.8721824574389341,0.9990804959289414
13.352714576271184,0.9190424031581544,0.8687469775474957,0.997792190969652
13.366013559322035,0.9172258931655565,0.8653114976560572,0.996074451023933
13.379313220338984,0.9154652097211939,0.8618760177646186,0.9945714285714284
13.392613559322031,0.9137345867258819,0.8586552553663953,0.9928536886257093
13.405915254237287,0.9120640846286701,0.8554344929681716,0.9909212311867752
13.419212881355932,0.9104236429805083,0.852428448063163,0.989203491241056
13.432511864406777,0.9088089674315323,0.8494224031581544,0.9872710338021218
13.445811525423727,0.9072458240809278,0.8464163582531458,0.9853385763631878
13.459112542372882,0.9057385072785591,0.8438397483345669,0.9836208364174684
13.47241288135593,0.9042784283246981,0.8410484209227732,0.9816883789785344
13.485710508474575,0.9028827646188006,0.8384718110041944,0.9797559215396003
13.499009491525422,0.9015214557118184,0.8361099185788305,0.9778234641006662
13.51230915254237,0.9001816185541573,0.8337480261534665,0.975891006661732
13.525610169491525,0.8989190796940536,0.8316008512213173,0.973743831729583
13.53891186440678,0.8977037786824573,0.8296683937823834,0.9718113742906488
13.552209491525424,0.8965185381199111,0.8277359363434492,0.9698789168517148
13.565508474576271,0.895397712805329,0.8260181963977302,0.9679464594127807
13.57880813559322,0.8942983592400688,0.8245151739452257,0.9660140019738466
13.59210915254237,0.8932118887244017,0.8232268689859364,0.964940414507772
13.605410169491524,0.8922113052060202,0.8221532815198618,0.9653698494942019
13.618707796610169,0.8912622538860104,0.8212944115470022,0.9657992844806317
13.632006101694916,0.8903260856155938,0.8204355415741427,0.9662287194670613
13.645306440677965,0.8894070947446336,0.8200061065877128,0.9664434369602762
13.658606779661017,0.8885696965210956,0.8195766716012831,0.9666581544534911
13.671909152542373,0.887758064396743,0.8193619541080682,0.9666581544534911
13.685206779661018,0.8870022588206264,0.8193619541080682,0.9666581544534911
13.698505762711864,0.8862593362941029,0.8195766716012831,0.9666581544534911
13.711805423728814,0.8856065951147297,0.8197913890944978,0.9666581544534911
13.725105762711863,0.8849323821860349,0.8204355415741427,0.9664434369602762
13.738406779661018,0.8843311732050334,0.8208649765605724,0.9660140019738466
13.751704406779663,0.8837643190229462,0.8210796940537872,0.9657992844806317
13.765003389830508,0.8832575857389587,0.8212944115470022,0.9653698494942019
13.778303050847457,0.882755146804836,0.8219385640266469,0.964940414507772
13.79160406779661,0.8823128287688132,0.8225827165062916,0.9642962620281275
13.804905762711863,0.881922042931162,0.8234415864791512,0.9636521095484825
13.818203389830508,0.8815742005921537,0.8245151739452257,0.9630079570688379
13.831502372881355,0.8812306526030101,0.8258034789045152,0.9621490870959784
13.844802033898304,0.8809472255119666,0.8270917838638046,0.9612902171231187
13.858103050847458,0.8806981532198372,0.8288095238095239,0.9602166296570441
13.871404067796611,0.8805006131260791,0.8298831112755983,0.9593577596841846
13.884702372881353,0.8803116617320502,0.8288095238095239,0.9582841722181099
13.8980006779661,0.8801957142857142,0.8277359363434492,0.9572105847520354
13.91130033898305,0.8800926498889712,0.8266623488773748,0.9563517147791758
13.924601355932202,0.8800454120404636,0.8258034789045152,0.9552781273131015
13.937903050847456,0.8800625894399211,0.8249446089316554,0.9544192573402417
13.951201355932204,0.8800883555391066,0.8243004564520108,0.9533456698741672
13.964499661016948,0.8802000086355785,0.823871021465581,0.9524867999013077
13.977799322033897,0.8803202504317789,0.8234415864791512,0.9514132124352331
13.99110033898305,0.8805006131260796,0.8232268689859364,0.9503396249691587
14.004401355932202,0.8807024475697016,0.8221532815198618,0.949266037503084
14.017699661016946,0.8809772859610167,0.8204355415741427,0.9481924500370095
14.030997966101694,0.8812564187021961,0.8191472366148531,0.9471188625709351
14.044297627118643,0.8816300271403897,0.8178589316555638,0.9460452751048607
14.057598644067795,0.8820165186281766,0.8167853441894893,0.944971687638786
14.07089966101695,0.8824545423143351,0.8161411917098443,0.9438981001727115
14.084198644067795,0.8829398038490004,0.8154970392301998,0.9430392301998519
14.097497627118642,0.8834422427831236,0.81506760424377,0.9423950777202073
14.11079661016949,0.883996213915618,0.8146381692573401,0.942609795213422
14.124097627118644,0.8845845398470267,0.8146381692573401,0.942609795213422
14.137398644067796,0.8852329866765355,0.8148528867505551,0.942609795213422
14.150696949152543,0.8858900222057735,0.81506760424377,0.9423950777202073
14.163995254237287,0.8865857068837898,0.8154970392301998,0.9421803602269923
14.177294915254237,0.8873243350604493,0.8161411917098443,0.942609795213422
14.190595254237289,0.8880930236861586,0.8170000616827042,0.9443275351591414
14.203896949152542,0.8888960671107823,0.8178589316555638,0.9471188625709351
14.217196610169491,0.8897162879348627,0.8191472366148531,0.9501249074759437
14.230494915254237,0.8906052183567728,0.8204355415741427,0.9529162348877375
14.243793898305084,0.8914984431285472,0.8219385640266469,0.9554928448063164
14.257094237288134,0.8924045509499136,0.823656303972366,0.9580694547248952
14.270395932203389,0.8933836627189736,0.8255887614113003,0.960431347150259
14.283694237288136,0.8943498914384408,0.8277359363434492,0.9627932395756229
14.29699254237288,0.8953891241056009,0.8300978287688131,0.9651551320009869
14.31029220338983,0.8964283567727607,0.8316008512213173,0.9673023069331359
14.323592542372882,0.8974890611892423,0.8309566987416728,0.9703083518381445
14.336894237288135,0.8985927091043671,0.8307419812484578,0.9730996792499382
14.350193898305085,0.8997264174685421,0.8303125462620281,0.975676289168517
14.36349220338983,0.9008730088823094,0.8303125462620281,0.978038181593881
14.376791864406778,0.9020582494448556,0.830527263755243,0.9804000740192451
14.39009220338983,0.9032520787071306,0.8307419812484578,0.982547248951394
14.403393220338982,0.9044931458179126,0.8309566987416728,0.9846944238835429
14.41669220338983,0.9057642733777452,0.8316008512213173,0.9864121638292622
14.429990508474576,0.9070525783370343,0.8322450037009623,0.9879151862817666
14.443290169491526,0.9083408832963235,0.8328891561806069,0.989418208734271
14.456590508474576,0.909667837404392,0.8337480261534665,0.9904917962003454
14.469892203389831,0.9109904971625955,0.8346068961263261,0.9915653836664199
14.48319186440678,0.9123303343202567,0.8358952010856157,0.9926389711324944
14.496490169491524,0.9136873488773748,0.8369687885516901,0.9934978411053541
14.509789830508474,0.9150529521342218,0.8382570935109794,0.9943567110782137
14.523090169491526,0.9164529101899827,0.8395453984702689,0.9952155810510733
14.536391186440676,0.9178313964964228,0.8410484209227732,0.9956450160375031
14.549690169491525,0.9192442376017765,0.8425514433752774,0.996074451023933
14.56298847457627,0.9206785504564524,0.844269183320997,0.997792190969652
14.57628813559322,0.9220999802615347,0.845772205773501,0.9992952134221563
14.58958779661017,0.9235514705156674,0.8477046632124353,1.0007982358746608
14.602889491525424,0.9249771946706146,0.8494224031581544,1.002301258327165
14.616189830508473,0.9264115075252902,0.8515695780903035,1.0038042807796692
14.62948813559322,0.9278672921292869,0.8535020355292376,1.0050925857389588
14.642787118644067,0.9293144880335553,0.8558639279546015,1.006380890698248
14.656087457627118,0.9307530952380955,0.8573669504071059,1.0076691956575377
14.669387796610167,0.9322217628916852,0.8582258203799654,1.008957500616827
14.682688135593219,0.933660370096225,0.8588699728596101,1.0100310880829013
14.695986440677965,0.935124743399951,0.8597288428324699,1.011104675548976
14.709285423728813,0.936584822353812,0.8601582778188995,1.0121782630150504
14.722585084745763,0.9380234295583519,0.8608024302985442,1.0130371329879102
14.735886101694913,0.9395006859116702,0.8616613002714038,1.0141107204539848
14.749186440677965,0.9409307044164816,0.8623054527510485,1.0149695904268443
14.762486101694915,0.9423821946706142,0.8633790402171232,1.0158284603997039
14.775785084745761,0.9438379792746113,0.8644526276831975,1.0186197878114975
14.789084745762711,0.9452637034295581,0.865955650135702,1.021840550209721
14.80238440677966,0.9466851332346409,0.8672439550949913,1.0250613126079446
14.815684745762711,0.9481108573895879,0.8687469775474957,1.0280673575129533
14.828984406779659,0.9495194041450777,0.87025,1.031073402417962
14.842282711864407,0.950919362200839,0.8717530224525044,1.0340794473229706
14.855582372881356,0.952327908956329,0.8732560449050086,1.0370854922279793
14.868882033898304,0.9537149839624965,0.8745443498642979,1.039876819639773
14.882182372881354,0.955102058968665,0.8758326548235875,1.0426681470515669
14.895483389830508,0.9564633678756473,0.8771209597828769,1.0452447569701455
14.908782372881355,0.957820382432766,0.8784092647421664,1.0480360843819394
14.922081355932201,0.9591731026400196,0.8796975697014557,1.050612694300518
14.935380338983052,0.960504351097952,0.8809858746607452,1.052974586725882
14.9486806779661,0.9618270108561557,0.8824888971132494,1.055336479151246
14.961981694915254,0.9631153158154453,0.8837772020725387,1.0576983715766097
14.97528,0.9643950320750063,0.8848507895386134,1.0598455465087588
14.988578305084745,0.9656876313841598,0.885494942018258,1.0619927214409077
15.001877966101695,0.9669029323957563,0.8859243770046878,1.063710461386627
15.015178305084746,0.9681354108068095,0.8865685294843325,1.0654282013323464
15.028479322033899,0.9693292400690846,0.8872126819639773,1.0669312237848507
15.041778983050845,0.9704887145324455,0.8878568344436221,1.0684342462373548
15.055077288135593,0.9716353059462127,0.8885009869232667,1.0697225511966444
15.06837694915254,0.9727561312607945,0.8893598568961263,1.0714402911423637
15.081676610169492,0.973842601776462,0.890004009375771,1.0731580310880828
15.094977627118643,0.9749204835924004,0.8906481618554158,1.0746610535405872
15.108276610169488,0.9759640106094248,0.8915070318282754,1.0757346410066617
15.121574915254236,0.9770075376264493,0.892365901801135,1.0768082284727363
15.134873898305084,0.9780081211448307,0.8932247717739945,1.0776670984455958
15.148174237288135,0.9789958216136196,0.8940836417468543,1.0783112509252404
15.161474576271184,0.9799620503330869,0.8951572292129287,1.0787406859116704
15.174774915254236,0.9808767468541822,0.8960160991857883,1.0791701208981002
15.188073220338982,0.9817957377251417,0.8970896866518628,1.0791701208981002
15.201372881355931,0.9826674907475946,0.8981632741179372,1.0791701208981002
15.214672542372883,0.9835392437700471,0.8994515790772266,1.0789554034048854
15.227972881355932,0.9843852306933137,0.9005251665433013,1.0785259684184556
15.241273220338982,0.9851968628176658,0.9018134715025906,1.0780965334320256
15.254571525423728,0.985978434492968,0.9031017764618802,1.0776670984455958
15.267869830508475,0.9867728892178631,0.9046047989143844,1.0770229459659513
15.281169491525423,0.9875072230446583,0.9061078213668887,1.0761640759930915
15.294470508474575,0.988207202072539,0.9076108438193929,1.0768082284727363
15.30777152542373,0.9888985924006912,0.9091138662718973,1.0783112509252404
15.321069830508472,0.9895513335800644,0.9108316062176165,1.07959955588453
15.33436813559322,0.9901568369109303,0.9125493461633358,1.0806731433506045
15.34766779661017,0.9907795176412535,0.9136229336294103,1.081746730816679
15.36096813559322,0.9913377831236121,0.913837651122625,1.0826056007895386
15.374269152542375,0.9918702825067852,0.91405236861584,1.0832497532691834
15.387567457627119,0.9923813101406365,0.9142670861090549,1.083893905748828
15.400866440677964,0.9928279225265233,0.9144818036022698,1.0841086232420427
15.41416542372881,0.9933003010115962,0.9151259560819146,1.0843233407352577
15.427465762711863,0.9937039698988405,0.9155553910683444,1.084538058228473
15.440766779661013,0.9940947557364914,0.9161995435479893,1.0843233407352577
15.454065762711863,0.9944383037256355,0.9168436960276338,1.0841086232420427
15.46736406779661,0.9947646743153218,0.9177025660004935,1.083893905748828
15.480663050847458,0.9950652788058229,0.918776153466568,1.0832497532691834
15.493963389830508,0.9953358228472734,0.9189908709597828,1.0828203182827536
15.50726440677966,0.9955634233900814,0.9172731310140636,1.0819614483098938
15.520563389830508,0.9957824352331607,0.9155553910683444,1.081746730816679
15.533861694915252,0.9959713866271899,0.913837651122625,1.0834644707623982
15.5471606779661,0.9961431606217614,0.912334628670121,1.0849674932149025
15.560461016949152,0.9962676967678262,0.9108316062176165,1.086255798174192
15.573762033898301,0.9963750555144335,0.9093285837651123,1.0873293856402664
15.587062372881354,0.9964480594621266,0.9080402788058228,1.088402973106341
15.600359999999998,0.996495297310634,0.9067519738465335,1.0892618430792005
15.613658983050847,0.9965253577596836,0.9058931038736739,1.09012071305206
15.626958644067797,0.9965167690599559,0.9050342339008142,1.090764865531705
15.640259661016948,0.9964952973106339,0.9041753639279546,1.0911943005181346
15.653559322033896,0.9964308820626699,0.9035312114483098,1.0916237355045646
15.666857627118643,0.9963578781149767,0.9028870589686652,1.0918384529977794
15.68015661016949,0.9962548137182329,0.9024576239822353,1.0920531704909942
15.693456271186438,0.996134571922033,0.9020281889958054,1.0920531704909942
15.70675728813559,0.9959885640266467,0.9015987540093758,1.0920531704909942
15.720058305084745,0.9958167900320752,0.9013840365161608,1.0918384529977794
15.733355932203388,0.9956407216876387,0.901169319022946,1.0916237355045646
15.746654915254238,0.9954174154946955,0.900954601529731,1.0911943005181346
15.759954576271188,0.9952026980014804,0.900954601529731,1.090764865531705
15.773254915254235,0.9949235652603011,0.900954601529731,1.09012071305206
15.78655593220339,0.9946701986183073,0.900954601529731,1.0892618430792005
15.799853559322035,0.9943824771773991,0.901169319022946,1.088402973106341
15.813152542372881,0.99407328398717,0.9015987540093758,1.0873293856402664
15.82645220338983,0.9937640907969403,0.9020281889958054,1.086255798174192
15.839752542372882,0.9934205428077966,0.9024576239822353,1.0851822107081175
15.853053559322031,0.9931027609178389,0.9031017764618802,1.083893905748828
15.866352542372882,0.9927549185788305,0.9037459289415247,1.0826056007895386
15.87965084745763,0.9923856044905007,0.9043900814211696,1.0811025783370343
15.892949830508476,0.9920248791018995,0.9052489513940291,1.07959955588453
15.906250169491523,0.9916297989143843,0.9061078213668887,1.0780965334320256
15.919551186440678,0.9912261300271401,0.9069666913397484,1.0763787934863065
15.932849491525422,0.9908224611398964,0.9078255613126079,1.0746610535405872
15.946147796610168,0.9903844374537377,0.9086844312854674,1.072943313594868
15.959447457627117,0.9899507081174435,0.9097580187515422,1.0710108561559337
15.97274779661017,0.989525567480878,0.9108316062176165,1.0690783987169998
15.98604881355932,0.9890961324944483,0.912119911176906,1.0669312237848507
15.99934779661017,0.9886280483592399,0.9134082161361955,1.0649987663459166
16.012646101694912,0.9881599642240316,0.9144818036022698,1.0628515914137675
16.025945762711864,0.9877090574882804,0.9159848260547743,1.0607044164816186
16.03924542372881,0.98721950160375,0.9172731310140636,1.0585572415494695
16.052546440677965,0.9867771835677275,0.918776153466568,1.0564100666173204
16.065845423728813,0.9863176881322476,0.9200644584258574,1.0540481741919565
16.079143728813555,0.9858753700962248,0.9215674808783618,1.0534040217123117
16.092442711864404,0.9854201690106092,0.9213527633851469,1.0540481741919565
16.105743050847458,0.9849692622748579,0.918776153466568,1.0546923266716013
16.11904338983051,0.9845312385886997,0.9164142610412039,1.055121761658031
16.13234372881356,0.9841060979521344,0.91405236861584,1.0555511966444608
16.145642033898305,0.9836723686158402,0.911905193683691,1.0557659141376756
16.15894101694915,0.9832515223291389,0.9099727362447568,1.0559806316308906
16.172240677966098,0.9828220873427088,0.9080402788058228,1.0559806316308906
16.18554033898305,0.9824227128053292,0.9061078213668887,1.0559806316308906
16.198839999999997,0.9819975721687639,0.9043900814211696,1.0557659141376756
16.212139661016945,0.9816024919812487,0.9028870589686652,1.0555511966444608
16.225438644067797,0.9812331778929189,0.9015987540093758,1.055121761658031
16.238737627118645,0.9808595694547246,0.9003104490500864,1.0546923266716013
16.25203661016949,0.9805074327658527,0.8990221440907968,1.0540481741919565
16.26533694915254,0.9801853565260302,0.8981632741179372,1.053189304219097
16.278637966101694,0.9798761633358005,0.8970896866518628,1.0525451517394522
16.29193627118644,0.9795884418948927,0.8964455341722182,1.0516862817665926
16.305234576271186,0.9793307809030345,0.8955866641993584,1.050612694300518
16.318534237288134,0.979073119911177,0.8949425117197138,1.0495391068344435
16.331833898305085,0.9788455193683692,0.8942983592400691,1.0482508018751542
16.34513491525424,0.9786608623242042,0.8938689242536393,1.0469624969158648
16.35843322033898,0.9784762052800392,0.8936542067604244,1.0456741919565753
16.37173152542373,0.9783301973846533,0.8936542067604244,1.044171169504071
16.385030508474575,0.9781756007895382,0.8936542067604244,1.0426681470515669
16.398330847457625,0.9780682420429312,0.8940836417468543,1.0411651245990623
16.41163186440678,0.9779780606957805,0.8945130767332838,1.039662102146558
16.424930847457627,0.9779007623982235,0.8951572292129287,1.0381590796940536
16.438228474576267,0.9779050567480876,0.8960160991857883,1.0364413397483345
16.45152745762712,0.977905056748088,0.896874969158648,1.0349383172958302
16.46482779661017,0.9779480002467307,0.8981632741179372,1.033220577350111
16.47812881355932,0.9780124154946952,0.8994515790772266,1.0317175548976065
16.49142711864407,0.9781240685911673,0.900954601529731,1.0302145324451024
16.50472474576271,0.9782786651862817,0.9024576239822353,1.0289262274858129
16.518023728813557,0.9784332617813963,0.9041753639279546,1.0274232050333085
16.53132406779661,0.9786565679743401,0.9061078213668887,1.0263496175672342
16.54462508474576,0.9789013459166047,0.9080402788058228,1.0254907475943744
16.55792474576271,0.9791547125585983,0.9101874537379718,1.0244171601283
16.571222372881355,0.9794853774981492,0.912334628670121,1.0244171601283
16.584521355932203,0.9798332198371575,0.9146965210954847,1.0250613126079446
16.597821694915254,0.980172473476437,0.9170584135208487,1.0254907475943744
16.611122711864407,0.9805632593140886,0.9194203059462126,1.0261349000740194
16.624421694915252,0.9809969886503824,0.9219969158647915,1.026564335060449
16.637719322033895,0.981469367135455,0.9247882432765853,1.0272084875400938
16.651018305084744,0.9819460399703923,0.927364853195164,1.0276379225265235
16.66431796610169,0.9824742450037007,0.9301561806069577,1.0280673575129533
16.677618983050845,0.9830282161361958,0.9323033555391068,1.028496792499383
16.690919322033896,0.98361224771774,0.9325180730323217,1.0291409449790276
16.704216949152542,0.9842048679990133,0.9329475080187515,1.0295703799654576
16.71751525423729,0.9848232543794716,0.9333769430051815,1.0299998149518876
16.73081559322034,0.9854631125092524,0.9335916604983961,1.0304292499383172
16.744116610169492,0.9861373254379471,0.934235812978041,1.0319322723908215
16.75741559322034,0.9868244214162348,0.9346652479644708,1.0334352948433259
16.770713220338983,0.9875244004441154,0.9353094004441155,1.0349383172958302
16.78401220338983,0.988271617320503,0.9359535529237601,1.0362266222551197
16.797312542372882,0.9890231285467553,0.9365977054034049,1.037300209721194
16.810613559322032,0.989766051073279,0.9374565753762644,1.0383737971872684
16.82391322033898,0.9905476227485813,0.938315445349124,1.0392326671601282
16.837210847457627,0.9913206057241551,0.9393890328151985,1.0400915371329877
16.850509830508475,0.9921193547989143,0.9404626202812731,1.0407356896126325
16.863809491525423,0.9929352812731309,0.9417509252405624,1.0413798420922773
16.877110508474576,0.993729735998026,0.9430392301998519,1.0420239945719219
16.890410847457627,0.9945413681223783,0.9445422526523561,1.0422387120651369
16.90370847457627,0.9953701776461881,0.9460452751048607,1.0426681470515669
16.917006779661016,0.9961775154206758,0.9475482975573649,1.0428828645447816
16.930306440677963,0.9970106192943498,0.949266037503084,1.0428828645447816
16.943607457627117,0.9978523118677519,0.9507690599555885,1.0428828645447816
16.95690847457627,0.9986897100912906,0.9524867999013077,1.0426681470515669
16.970206101694917,0.9995399913644212,0.9542045398470269,1.0424534295583519
16.98350440677966,1.0004031556871453,0.9554928448063164,1.0422387120651369
16.99680406779661,1.0012104934616335,0.9563517147791758,1.0415945595854923
17.010105084745764,1.0020564803849001,0.9574253022452504,1.044600604490501
17.02340542372881,1.0029067616580314,0.9584988897113249,1.0476066493955094
17.036703050847457,1.0037312768319764,0.9595724771773995,1.050612694300518
17.050001355932203,1.004560086355786,0.9608607821366888,1.0534040217123117
17.06330101694915,1.0053631297804095,0.9623638045891931,1.0561953491241056
17.076602033898304,1.0061833506044902,0.9636521095484825,1.0587719590426845
17.08990372881356,1.0069692166296569,0.9651551320009869,1.0611338514680484
17.1032006779661,1.0077336109055022,0.9666581544534911,1.0634957438934123
17.116498983050846,1.0085065938810758,0.9681611769059955,1.0658576363187762
17.129798644067794,1.0092666938070567,0.9696641993584999,1.0680048112509253
17.143099661016947,1.0099924389341226,0.9711672218110042,1.0699372686898594
17.1564006779661,1.010731067110782,0.9726702442635086,1.0718697261287935
17.16969762711864,1.0114267517887987,0.9743879842092278,1.0733727485812978
17.18299593220339,1.0121052590673578,0.975891006661732,1.074875771033802
17.196295593220338,1.0127794719960523,0.9776087466074513,1.0761640759930915
17.20959661016949,1.0133892696767826,0.9793264865531703,1.077237663459166
17.222898305084744,1.013960418208734,0.9808295090056748,1.0780965334320256
17.23619593220339,1.014497211941771,0.9827619664446088,1.0787406859116704
17.249494237288133,1.0150425943745376,0.9844797063903281,1.079384838391315
17.262793220338985,1.0155192672094744,0.9861974463360474,1.079814273377745
17.27609355932203,1.0159744682950902,0.9864121638292622,1.0800289908709597
17.289395254237284,1.0163953145817914,0.9855532938564026,1.0802437083641745
17.30269220338983,1.0168290439180854,0.9849091413767579,1.0802437083641745
17.315990508474574,1.0172241241056008,0.9842649888971133,1.0800289908709597
17.329290169491525,1.0175676720947449,0.9836208364174684,1.079814273377745
17.34259050847458,1.01793269183321,0.9831914014310387,1.07959955588453
17.355892203389832,1.018263356772761,0.982547248951394,1.0791701208981002
17.369190508474574,1.0185639612632615,0.9821178139649641,1.0787406859116704
17.38248813559322,1.0188473883543054,0.9816883789785344,1.0780965334320256
17.39578779661017,1.0190964606464348,0.9812589439921046,1.0774523809523808
17.40908813559322,1.0193197668393783,0.9810442264988897,1.0768082284727363
17.422389152542372,1.0195301899827294,0.9808295090056748,1.0761640759930915
17.435686779661015,1.0196847865778431,0.9806147915124599,1.075519923513447
17.44898508474576,1.0198222057735007,0.9806147915124599,1.0746610535405872
17.46228406779661,1.0199037984209227,0.9806147915124599,1.0738021835677274
17.47558440677966,1.0199768023686158,0.9808295090056748,1.0727285961016533
17.488886101694913,1.0200025684678018,0.9808295090056748,1.0716550086355785
17.50218508474576,1.0199982741179372,0.9810442264988897,1.0705814211695042
17.515482711864404,1.0199596249691585,0.9810442264988897,1.0690783987169998
17.52878169491525,1.0198737379718725,0.9812589439921046,1.0677900937577103
17.542082033898303,1.0197663792252651,0.9812589439921046,1.0662870713052062
17.555383728813556,1.0196375487293363,0.9791117690599556,1.0645693313594868
17.568681355932203,1.0194614803849,0.9769645941278066,1.0643546138662718
17.581979661016952,1.0192510572415496,0.9750321366888725,1.066716506291636
17.595278644067797,1.0190191623488773,0.9728849617567232,1.0690783987169998
17.608578983050844,1.018761501357019,0.9709525043177892,1.0712255736491487
17.6218806779661,1.0184780742659756,0.9688053293856402,1.0731580310880828
17.63517966101695,1.018177469775475,0.9668728719467061,1.075090488527017
17.64847728813559,1.0178596878855168,0.964940414507772,1.0770229459659513
17.66177694915254,1.0175118455465086,0.9632226745620528,1.0787406859116704
17.67507661016949,1.0171382371083149,0.9612902171231187,1.0804584258573895
17.688378305084743,1.0167603343202565,0.9597871946706144,1.0821761658031088
17.701676610169493,1.0163738428324698,0.9580694547248952,1.0836791882556132
17.714974915254235,1.0159401134961756,0.9565664322723908,1.0849674932149025
17.728273898305087,1.0154935011102888,0.9552781273131015,1.086255798174192
17.741574237288134,1.0150554774241303,0.9539898223538119,1.0875441031334814
17.754875932203387,1.0145788045891933,0.9529162348877375,1.088617690599556
17.76817491525424,1.014102131754256,0.9518426474216628,1.0896912780656303
17.781472542372878,1.0135739267209471,0.9507690599555885,1.090764865531705
17.794771525423727,1.013062899087096,0.9499101899827289,1.0916237355045646
17.808071186440678,1.0125003392548728,0.949266037503084,1.0924826054774242
17.82137288135593,1.0119334850727857,0.9486218850234394,1.0931267579570687
17.83467186440678,1.011362336540834,0.9481924500370095,1.0935561929434985
17.847969491525426,1.0107525388601035,0.9477630150505798,1.0939856279299285
17.86126847457627,1.0101427411793733,0.9475482975573649,1.0944150629163583
17.87456881355932,1.0095114717493212,0.9473335800641499,1.0944150629163583
17.887869830508475,1.0088673192696764,0.9471188625709351,1.0944150629163583
17.901169491525422,1.008223166790032,0.9473335800641499,1.0942003454231435
17.914467118644065,1.0075489538613371,0.9473335800641499,1.0939856279299285
17.927766101694914,1.0068747409326424,0.9475482975573649,1.0933414754502837
17.941065762711865,1.0061833506044908,0.9479777325437947,1.0926973229706392
17.954366779661015,1.0055177263755244,0.9484071675302245,1.0918384529977794
17.967666440677966,1.0048134529977792,0.9488366025166545,1.0909795830249198
17.98096406779661,1.0041220626696274,0.9475482975573649,1.0899059955588453
17.994263050847454,1.0033748457932397,0.9456158401184307,1.088617690599556
18.00756338983051,1.0026448063163087,0.9434686651862818,1.0873293856402664
18.02086440677966,1.0019362385886996,0.9417509252405624,1.085826363187762
18.03416474576271,1.0011847273624481,0.9398184678016286,1.0841086232420427
18.047462372881355,1.0004160387367385,0.9381007278559091,1.0823908832963238
18.060761355932204,0.9996688218603503,0.9363829879101898,1.0804584258573895
18.074061016949152,0.9989044275845056,0.9346652479644708,1.0785259684184556
18.087362033898305,0.9981142672094744,0.9331622255119664,1.0765935109795213
18.100661694915253,0.9973326955341721,0.9314444855662473,1.0744463360473724
18.113959322033896,0.9965683012583272,0.9299414631137427,1.072299161115223
18.127258305084744,0.9957652578337037,0.9284384406612385,1.0699372686898594
18.140557966101692,0.9949708031088085,0.9269354182087342,1.0673606587712805
18.153859661016945,0.9941634653343202,0.9256471132494447,1.0649987663459166
18.167160677966102,0.993343244510239,0.9243588082901555,1.0622074389341227
18.180457627118642,0.9925402010856157,0.9230705033308659,1.059630829015544
18.19375661016949,0.9917199802615345,0.9222116333580064,1.0568395016037502
18.207056271186442,0.9908997594374539,0.9211380458919319,1.0538334566987415
18.22035728813559,0.9900924216629656,0.9202791759190723,1.050827411793733
18.233657627118642,0.9892893782383417,0.9196350234394276,1.0476066493955094
18.24695525423729,0.9884605687145325,0.9189908709597828,1.0458889094497903
18.26025355932203,0.9876446422403156,0.9185614359733532,1.044600604490501
18.273553220338982,0.9868544818652849,0.9181320009869233,1.0435270170244262
18.286854915254235,0.98606002714039,0.9177025660004935,1.0424534295583519
18.30015593220339,0.9852698667653588,0.9174878485072785,1.0413798420922773
18.313453559322035,0.984475412040464,0.9172731310140636,1.0400915371329877
18.32675186440678,0.9837024290648902,0.9170584135208487,1.0390179496669134
18.34005152542373,0.982933740439181,0.9170584135208487,1.0377296447076239
18.353352542372882,0.9821951122625217,0.9172731310140636,1.0364413397483345
18.366653559322035,0.9814264236368123,0.9172731310140636,1.0353677522822602
18.379950508474575,0.9807307389587954,0.9174878485072785,1.0340794473229706
18.39324881355932,0.9799964051320009,0.9177025660004935,1.0327911423636813
18.40654847457627,0.9793136035035774,0.9181320009869233,1.0317175548976065
18.419849491525422,0.9786222131754253,0.9185614359733532,1.0304292499383172
18.43315186440678,0.977952294596595,0.9189908709597828,1.0291409449790276
18.44644881355932,0.9773038477670865,0.9194203059462126,1.0278526400197383
18.459747118644067,0.9766554009375769,0.9200644584258574,1.026564335060449
18.473046101694916,0.9760370145571182,0.920708610905502,1.0252760301011596
18.486347118644066,0.9754443942758452,0.9215674808783618,1.0259201825808042
18.49964881355932,0.974868951394029,0.9224263508512214,1.0263496175672342
18.512945762711865,0.9743149802615348,0.9232852208240808,1.026779052553664
18.526244067796608,0.9737695978287688,0.9243588082901555,1.026993770046879
18.539543728813555,0.9732585701949177,0.9252176782630152,1.0274232050333085
18.55284406779661,0.9727861917098447,0.9237146558105106,1.0278526400197383
18.566146440677965,0.9723352849740935,0.9222116333580064,1.028282075006168
18.579444067796608,0.9719058499876636,0.9209233283987168,1.028496792499383
18.592741694915254,0.9715064754502837,0.9198497409326425,1.0289262274858129
18.606041355932202,0.9711414557118181,0.918776153466568,1.0291409449790276
18.619341694915253,0.9708022020725388,0.9177025660004935,1.0293556624722429
18.63264406779661,0.9705015975820381,0.9168436960276338,1.0295703799654576
18.645941016949152,0.9702138761411302,0.9159848260547743,1.0297850974586726
18.659239322033894,0.9699476264495438,0.9151259560819146,1.0297850974586726
18.672538305084746,0.9697286146064648,0.9144818036022698,1.0299998149518876
18.685839322033896,0.9695439575622994,0.913837651122625,1.0302145324451024
18.699141016949152,0.9693979496669135,0.9134082161361955,1.0302145324451024
18.71244,0.9692648248211204,0.9129787811497656,1.0304292499383172
18.725737627118644,0.969178937823834,0.9129787811497656,1.0304292499383172
18.739036610169492,0.9690887564766838,0.9127640636565506,1.0304292499383172
18.752337627118642,0.9690544016777698,0.9127640636565506,1.0304292499383172
18.765639322033895,0.9690458129780409,0.9129787811497656,1.0302145324451024
18.77893694915254,0.9690586960276341,0.9129787811497656,1.0302145324451024
18.792234576271184,0.9691188169257339,0.9134082161361955,1.0299998149518876
18.805534237288136,0.9691918208734273,0.9136229336294103,1.0297850974586726
18.81883457627119,0.9693034739698989,0.9142670861090549,1.0295703799654576
18.832136271186442,0.969445187515421,0.9149112385886998,1.0293556624722429
18.84543593220339,0.9696126671601284,0.9155553910683444,1.0289262274858129
18.858733559322033,0.9698059129040216,0.9164142610412039,1.028496792499383
18.87203254237288,0.9700549851961506,0.9174878485072785,1.0280673575129533
18.88533220338983,0.970282585738959,0.9185614359733532,1.0276379225265235
18.898633898305086,0.970574601529731,0.9196350234394276,1.026993770046879
18.91193288135593,0.9708623229706391,0.9209233283987168,1.026564335060449
18.925230508474574,0.9712015766099188,0.9224263508512214,1.0259201825808042
18.938529491525426,0.9715494189489267,0.9239293733037256,1.0252760301011596
18.951829830508476,0.9719230273871208,0.9254323957562299,1.0246318776215149
18.965132203389828,0.9723395793239573,0.9269354182087342,1.024202442635085
18.97843186440678,0.972747542561066,0.9277942881815939,1.0233435726622255
18.99172881355932,0.9732156266962744,0.9282237231680236,1.0226994201825808
19.005027796610168,0.9736880051813472,0.9286531581544535,1.022269985196151
19.01832813559322,0.9741732667160127,0.9292973106340982,1.0233435726622255
19.03162983050847,0.9747014717493218,0.9297267456205279,1.024202442635085
19.04492881355932,0.9752039106834444,0.9303708981001728,1.0248465951147299
19.058226440677966,0.9757664705156675,0.9312297680730323,1.0257054650875894
19.071525423728815,0.9763204416481618,0.931873920552677,1.0263496175672342
19.084825762711862,0.9769001788798419,0.9327327905255365,1.026779052553664
19.09812745762712,0.9775099765605724,0.9335916604983961,1.0274232050333085
19.111427118644066,0.9781326572908954,0.9346652479644708,1.0278526400197383
19.12472474576271,0.9787295719220329,0.9355241179373303,1.028282075006168
19.13802305084746,0.9793909018011353,0.9365977054034049,1.028496792499383
19.151323389830505,0.9800651147298296,0.9378860103626943,1.028711509992598
19.164625084745758,0.9807650937577104,0.9391743153219836,1.0289262274858129
19.17792406779661,0.9814650727855907,0.9404626202812731,1.0289262274858129
19.191221694915253,0.9821779348630647,0.9417509252405624,1.0291409449790276
19.2045206779661,0.9829165630397237,0.9432539476930669,1.0289262274858129
19.217821016949152,0.9836680742659758,0.9447569701455711,1.0289262274858129
19.231122711864405,0.9844195854922282,0.9462599925980756,1.028711509992598
19.244423050847455,0.9851882741179371,0.9477630150505798,1.028496792499383
19.257720677966102,0.9859698457932397,0.949480754996299,1.0280673575129533
19.271018983050844,0.9867342400690846,0.9509837774488032,1.0278526400197383
19.284319322033895,0.9875072230446583,0.9527015173945226,1.028711509992598
19.29762033898305,0.9882930890698248,0.9544192573402417,1.0302145324451024
19.310920677966102,0.9890617776955338,0.9559222797927461,1.0317175548976065
19.324217627118642,0.9898476437207009,0.9576400197384652,1.033220577350111
19.33751661016949,0.9906592758450529,0.9593577596841846,1.0347235998026152
19.35081627118644,0.991419375771034,0.960646064643474,1.0360119047619047
19.36411796610169,0.9922138304959285,0.9617196521095486,1.037300209721194
19.377419661016948,0.9929954021712311,0.9627932395756229,1.0385885146804836
19.390716610169488,0.9937941512459905,0.9640815445349123,1.039876819639773
19.40401559322034,0.9945714285714284,0.9651551320009869,1.0411651245990623
19.417315254237288,0.9953530002467307,0.9662287194670613,1.0422387120651369
19.43061627118644,0.9961259832223047,0.9657992844806317,1.0435270170244262
19.443918644067793,0.9968817887984209,0.9653698494942019,1.044600604490501
19.457216271186443,0.9976333000246731,0.964940414507772,1.0456741919565753
19.470515254237288,0.9983805169010609,0.9645109795213422,1.0467477794226498
19.48381491525424,0.9991234394275844,0.9642962620281275,1.0478213668887244
19.497116610169492,0.9998534789045151,0.9640815445349123,1.048680236861584
19.510418983050847,1.0005921070811747,0.9638668270416973,1.0497538243276585
19.52371661016949,1.001287791759191,0.9638668270416973,1.050612694300518
19.537014915254236,1.0019834764372069,0.9638668270416973,1.0514715642733776
19.550314576271184,1.0026491006661733,0.9638668270416973,1.0523304342462374
19.563615593220337,1.0033061361954105,0.9640815445349123,1.052974586725882
19.57691254237288,1.0039631717246482,0.9642962620281275,1.053618739205527
19.59020881355932,1.0045987355045642,0.9645109795213422,1.0542628916851715
19.603506440677965,1.0052214162348878,0.9647256970145571,1.0549070441648163
19.616806101694912,1.0058140365161607,0.9651551320009869,1.055336479151246
19.630106440677963,1.0064023624475698,0.9657992844806317,1.0555511966444608
19.643406779661017,1.0069434505304717,0.9662287194670613,1.0559806316308906
19.656703728813557,1.0074802442635085,0.9668728719467061,1.0561953491241056
19.670002033898303,1.0079869775474957,0.9675170244263508,1.0564100666173204
19.683301016949155,1.0084851221317541,0.9681611769059955,1.0564100666173204
19.696602033898305,1.0089575006168272,0.9690200468788551,1.0564100666173204
19.70990440677966,1.0094084073525786,0.9681611769059955,1.0564100666173204
19.723204067796612,1.009833547989144,0.9673023069331359,1.0564100666173204
19.736502372881354,1.0102157451270664,0.9664434369602762,1.0579130890698247
19.749802033898302,1.010597942264989,0.9655845669874167,1.0589866765358993
19.763102372881356,1.0109586676535898,0.964940414507772,1.0602749814951888
19.77640406779661,1.0112764495435478,0.9642962620281275,1.0613485689612632
19.789702372881354,1.0115770540340487,0.9636521095484825,1.0624221564273377
19.803,1.0118433037256356,0.9632226745620528,1.0632810264001973
19.81629966101695,1.0120794929681716,0.9625785220824081,1.064139896373057
19.8296,1.0122985048112505,0.9621490870959784,1.0649987663459166
19.84290237288136,1.012483161855416,0.9617196521095486,1.0656429188255612
19.8562006779661,1.0126592301998518,0.9612902171231187,1.066072353811991
19.869498305084743,1.0128052380952384,0.9610754996299036,1.066716506291636
19.882797966101695,1.0129125968418458,0.960646064643474,1.0669312237848507
19.89609830508474,1.01300707253886,0.960431347150259,1.0673606587712805
19.909399999999998,1.0130543103873675,0.9602166296570441,1.0675753762644953
19.922698305084744,1.0130929595361462,0.9600019121638291,1.0675753762644953
19.93599593220339,1.0131230199851962,0.9597871946706144,1.0677900937577103
19.94929491525424,1.0130972538860104,0.9597871946706144,1.0677900937577103
19.96259525423729,1.0130586047372319,0.9597871946706144,1.0675753762644953
19.975896949152542,1.0130027781889959,0.9597871946706144,1.0675753762644953


==> figures/val_bubScreen/mono_el_region.csv <==
time,pres
0.0,0.9999393659018012
0.013300338983050846,0.9999393659018012
0.02660067796610169,0.9999393659018012
0.039901694915254235,0.9999393659018012
0.053202033898305086,0.9999393659018012
0.06650237288135592,0.9999393659018012
0.07980271186440677,0.9999393659018012
0.09310305084745762,0.9999393659018012
0.10640338983050847,0.9999393659018012
0.11970372881355931,0.9999393659018012
0.13300406779661017,0.9999393659018012
0.146304406779661,0.9999393659018012
0.15960406779661016,0.9999393659018012
0.17290440677966099,0.9999393659018012
0.18620406779661017,0.9999393659018012
0.199504406779661,0.9999393659018012
0.21280406779661018,0.9999393659018012
0.2261037288135593,0.9999393659018012
0.23940338983050843,0.9999393659018012
0.2527030508474576,0.9999393659018012
0.26600271186440677,0.9999393659018012
0.2793016949152542,0.9999393659018012
0.2926013559322034,0.9999393659018012
0.30590033898305086,0.9999393659018012
0.3192,0.9999393659018012
0.33249898305084746,0.9999393659018012
0.34579864406779653,0.9999393659018012
0.359097627118644,0.9999393659018012
0.3723959322033898,0.9999393659018012
0.38569491525423727,0.9999393659018012
0.39899322033898305,0.9999393659018012
0.41229220338983047,0.9999393659018012
0.4255905084745763,0.9999393659018012
0.43888881355932197,0.9999393659018012
0.4521877966101695,0.9999393659018012
0.4654861016949152,0.9999393659018012
0.47878440677966105,0.9999393659018012
0.4920827118644067,0.9999393659018012
0.5053810169491525,0.9999393659018012
0.5186793220338982,0.9999393659018012
0.531977627118644,0.9999393659018012
0.5452759322033898,0.9999393659018012
0.5585742372881356,0.9999393659018012
0.5718725423728814,0.9999393659018012
0.5851701694915254,0.9999393659018012
0.5984684745762712,0.9999393659018012
0.611766779661017,0.9999393659018012
0.6250644067796609,0.9999393659018012
0.6383627118644067,0.9999393659018012
0.6516603389830509,0.9999393659018012
0.6649586440677965,0.9999393659018012
0.6782562711864407,0.9999393659018012
0.6915538983050846,0.9999393659018012
0.7048515254237286,0.9999393659018012
0.7181491525423729,0.9999393659018012
0.7314467796610169,0.9999393659018012
0.744744406779661,0.9999393659018012
0.758042033898305,0.9999393659018012
0.7713396610169492,0.9999393659018012
0.7846372881355932,0.9999393659018012
0.7979349152542373,0.9999393659018012
0.8112325423728813,0.9999393659018012
0.8245301694915255,0.9999393659018012
0.8378277966101694,0.9999393659018012
0.8511254237288135,0.9999393659018012
0.8644230508474575,0.9999393659018012
0.8777213559322035,0.9999393659018012
0.8910189830508474,0.9999393659018012
0.9043166101694914,0.9999393659018012
0.9176149152542372,0.9999393659018012
0.930913220338983,0.9999393659018012
0.9442108474576271,0.9999393659018012
0.9575091525423729,0.9999393659018012
0.9708074576271185,0.9999393659018012
0.9841057627118645,0.9999393659018012
0.9974033898305085,0.9999393659018012
1.010701694915254,0.9999393659018012
1.023999322033898,0.9999393659018012
1.037297627118644,0.9999393659018012
1.0505959322033898,0.9999393659018012
1.0638942372881357,0.9999393659018012
1.0771925423728814,0.9999393659018012
1.0904908474576271,0.9999393659018012
1.1037891525423726,0.9999393659018012
1.1170874576271186,0.9999393659018012
1.130386440677966,0.9999393659018012
1.1436854237288134,0.9999393659018012
1.1569837288135592,0.9999393659018012
1.170282033898305,0.9999393659018012
1.1835803389830508,0.9999393659018012
1.1968793220338982,0.9999393659018012
1.210177627118644,0.9999393659018012
1.2234766101694914,0.9999393659018012
1.236775593220339,0.9999393659018012
1.2500738983050845,0.9999393659018012
1.2633722033898305,0.9999393659018012
1.276671186440678,0.9999393659018012
1.2899701694915253,0.9999393659018012
1.303268474576271,0.9999393659018012
1.3165674576271187,0.9999393659018012
1.3298657627118644,0.9999393659018012
1.3431647457627118,0.9999393659018012
1.3564630508474578,0.9999393659018012
1.369762033898305,0.9999393659018012
1.383060338983051,0.9999393659018012
1.3963593220338981,0.9999393659018012
1.4096576271186438,0.9999393659018012
1.4229566101694915,0.9999393659018012
1.436255593220339,0.9999393659018012
1.4495538983050846,0.9999393659018012
1.4628522033898304,0.9999393659018012
1.476151186440678,0.9999393659018012
1.4894494915254235,0.9999393659018012
1.5027484745762711,0.9999393659018012
1.5160467796610169,0.9999393659018012
1.5293457627118643,0.9999393659018012
1.54264406779661,0.9999393659018012
1.5559430508474574,0.9999393659018012
1.569242033898305,0.9999393659018012
1.5825403389830506,0.9999393659018012
1.5958386440677965,0.9999393659018012
1.609137627118644,0.9999393659018012
1.6224366101694914,0.9999393659018012
1.635735593220339,0.9999393659018012
1.6490338983050847,0.9999393659018012
1.6623322033898305,0.9999393659018012
1.6756311864406779,0.9999393659018012
1.6889294915254236,0.9999393659018012
1.7022284745762712,0.9999393659018012
1.715526779661017,0.9999393659018012
1.7288257627118644,0.9999393659018012
1.74212406779661,0.9999393659018012
1.7554230508474578,0.9999393659018012
1.7687220338983052,0.9999393659018012
1.782020338983051,0.9999393659018012
1.7953186440677966,0.9999393659018012
1.808617627118644,0.9999393659018012
1.8219159322033898,0.9999393659018012
1.8352149152542374,0.9999393659018012
1.8485138983050846,0.9999393659018012
1.8618122033898306,0.9999393659018012
1.8751105084745763,0.9999393659018012
1.888409491525424,0.9999393659018012
1.901708474576271,0.9999393659018012
1.9150067796610168,0.9999393659018012
1.9283050847457626,0.9999393659018012
1.9416040677966102,0.9999393659018012
1.9549030508474572,0.9999393659018012
1.968201355932203,0.9999393659018012
1.9815003389830506,0.9999393659018012
1.9947986440677963,0.9999393659018012
2.0080969491525424,0.9999393659018012
2.0213959322033896,0.9999393659018012
2.034694915254237,0.9999393659018012
2.0479932203389826,0.9999393659018012
2.06129220338983,0.9999393659018012
2.074590508474576,0.9999393659018012
2.0878894915254236,0.9999393659018012
2.1011884745762712,0.9999393659018012
2.1144867796610165,0.9999393659018012
2.1277850847457622,0.9999393659018012
2.14108406779661,0.9999393659018012
2.1543823728813556,0.9999393659018012
2.1676813559322032,0.9999393659018012
2.180980338983051,0.9999393659018012
2.1942786440677966,0.9999393659018012
2.2075769491525423,0.9999393659018012
2.2208759322033895,0.9999393659018012
2.234174915254237,0.9999393659018012
2.247473220338983,0.9999393659018012
2.2607715254237286,0.9999393659018012
2.2740705084745763,0.9999393659018012
2.287368813559322,0.9999393659018012
2.3006677966101696,0.9999393659018012
2.313966779661017,0.9999393659018012
2.3272650847457625,0.9999393659018012
2.3405633898305083,0.9999393659018012
2.353862372881356,0.9999393659018012
2.3671613559322036,0.9999393659018012
2.3804603389830508,0.9999393659018012
2.3937586440677965,0.9999393659018012
2.407056949152542,0.9999393659018012
2.420355254237288,0.9999393659018012
2.4336542372881356,0.9999393659018012
2.4469532203389828,0.9999393659018012
2.460251525423729,0.9999393659018012
2.473550508474576,0.9999393659018012
2.4868488135593223,0.9999393659018012
2.500147796610169,0.9999393659018012
2.5134467796610167,0.9999393659018012
2.5267450847457624,0.9999393659018012
2.540043389830508,0.9999393659018012
2.553342372881356,0.9999393659018012
2.5666406779661015,0.9999393659018012
2.5799403389830506,0.9999393659018012
2.5932386440677964,0.9999393659018012
2.606536949152542,0.9999393659018012
2.619835254237288,0.9999393659018012
2.6331342372881354,0.9999393659018012
2.646433220338983,0.9999393659018012
2.659731525423729,0.9999393659018012
2.6730298305084745,0.9999393659018012
2.6863288135593217,0.9999393659018012
2.6996277966101694,0.9999393659018012
2.7129267796610166,0.9999393659018012
2.7262250847457623,0.9999393659018012
2.7395233898305085,0.9999393659018012
2.7528216949152546,0.9999393659018012
2.766120677966102,0.9999393659018012
2.7794196610169486,0.9999393659018012
2.7927186440677962,0.9999393659018012
2.806016949152542,0.9999393659018012
2.8193152542372877,0.9999393659018012
2.8326142372881353,0.9999393659018012
2.845913220338983,0.9999393659018012
2.8592115254237287,0.9999393659018012
2.8725098305084744,0.9999393659018012
2.8858088135593216,0.9999393659018012
2.8991071186440673,0.9999393659018012
2.912406101694915,0.9999393659018012
2.9257050847457626,0.9999393659018012
2.9390033898305084,0.9999393659018012
2.952301694915254,0.9999393659018012
2.9656006779661013,0.9999393659018012
2.978899661016949,0.9999393659018012
2.9921986440677966,0.9999393659018012
3.0054962711864404,0.9999393659018012
3.018795254237288,0.9999393659018012
3.0320935593220337,0.9999393659018012
3.0453925423728814,0.9999393659018012
3.0586915254237286,0.9999393659018012
3.0719898305084743,0.9999393659018012
3.08528813559322,0.9999393659018012
3.0985871186440677,0.9999393659018012
3.111886101694915,0.9999393659018012
3.1251850847457625,0.9999393659018012
3.1384833898305082,0.9999393659018012
3.151781694915254,0.9999393659018012
3.1650799999999997,0.9999393659018012
3.178378983050847,0.9999393659018012
3.1916786440677964,0.9999393659018012
3.2049762711864402,0.9999393659018012
3.2182745762711864,0.9999393659018012
3.2315735593220336,0.9999393659018012
3.2448725423728813,0.9999393659018012
3.2581715254237285,0.9999393659018012
3.271469830508474,0.9999393659018012
3.28476813559322,0.9999393659018012
3.2980671186440675,0.9999393659018012
3.311366101694915,0.9999393659018012
3.324665084745763,0.9999393659018012
3.337963389830508,0.9999393659018012
3.351261694915254,0.9999393659018012
3.3645599999999996,0.9999393659018012
3.377858983050847,0.9999393659018012
3.391157966101695,0.9999393659018012
3.4044562711864406,0.9999393659018012
3.4177545762711863,0.9999393659018012
3.431053559322034,0.9999393659018012
3.444352542372881,0.9999393659018012
3.4576515254237288,0.9999393659018012
3.4709498305084745,0.9999393659018012
3.48424813559322,0.9999393659018012
3.497546440677966,0.9999393659018012
3.5108454237288136,0.9999393659018012
3.5241450847457627,0.9999393659018012
3.5374433898305084,0.9999393659018012
3.550741694915254,0.9999393659018012
3.56404,0.9999393659018012
3.5773389830508475,0.9999393659018012
3.590637966101695,0.9999393659018012
3.603936271186441,0.9999393659018012
3.6172345762711866,0.9999393659018012
3.630532881355932,0.9999393659018012
3.6438318644067795,0.9999393659018012
3.657131525423729,0.9999393659018012
3.670429830508475,0.9999393659018012
3.6837281355932205,0.9999393659018012
3.6970264406779663,0.9999393659018012
3.710325423728814,0.9999393659018012
3.723624406779661,0.9999393659018012
3.736923389830508,0.9999393659018012
3.7502210169491526,0.9999393659018012
3.76352,0.9999393659018012
3.776818305084746,0.9999393659018012
3.7901179661016946,0.9999393659018012
3.8034162711864408,0.9999393659018012
3.8167145762711865,0.9999393659018012
3.8300128813559318,0.9999393659018012
3.84331186440678,0.9999393659018012
3.856610847457627,0.9999393659018012
3.8699098305084743,0.9999393659018012
3.8832081355932204,0.9999393659018012
3.8965064406779666,0.9999393659018012
3.9098054237288133,0.9999393659018012
3.9231044067796605,0.9999393659018012
3.9364033898305077,0.9999393659018012
3.949701694915254,0.9999393659018012
3.962999999999999,0.9999393659018012
3.9762989830508473,0.9999393659018012
3.9895979661016945,0.9999393659018012
4.002897627118644,0.9999393659018012
4.016196610169492,0.9999393659018012
4.029494915254237,0.9999393659018012
4.042793898305084,0.9999393659018012
4.056093559322034,0.9999393659018012
4.069393220338982,0.9999393659018012
4.082692881355931,0.9999393659018012
4.09599186440678,0.9999393659018012
4.109290847457626,0.9999393659018012
4.122590508474577,0.9999393659018012
4.135890847457627,0.9999393659018012
4.149189152542372,0.9999393659018012
4.16248813559322,0.9999393659018012
4.175787118644068,0.9999393659018012
4.189085423728813,0.9999393659018012
4.202382372881356,0.9999393659018012
4.21568,0.9999393659018012
4.228977627118644,0.9999393659018012
4.242275932203389,0.9999393659018012
4.255572881355932,0.9999393659018012
4.268869830508475,0.9999393659018012
4.282167457627118,0.9999393659018012
4.2954650847457625,0.9999393659018012
4.308763389830507,0.9999393659018012
4.322061694915255,0.9999393659018012
4.335360677966101,0.9999393659018012
4.34866033898305,0.9999393659018012
4.36196,0.9999393659018012
4.3752603389830504,0.9999393659018012
4.388561355932203,0.9999393659018012
4.4018616949152545,0.9999393659018012
4.415162711864407,0.9999393659018012
4.428463728813559,0.9999393659018012
4.441764745762711,0.9999393659018012
4.455065084745763,0.9999393659018012
4.468366101694915,0.9999393659018012
4.481667118644067,0.9999393659018012
4.494968813559321,0.9999393659018012
4.508270508474577,0.9999393659018012
4.521572881355932,0.9999393659018012
4.534875254237288,0.9999393659018012
4.548177627118643,0.9999393659018012
4.5614806779661015,0.9999393659018012
4.574783728813559,0.9999393659018012
4.588084745762712,0.9999393659018012
4.601385084745762,0.9999393659018012
4.6146854237288135,0.9999393659018012
4.627986440677965,0.9999393659018012
4.641287457627119,0.9999393659018012
4.654588474576271,0.9999393659018012
4.667890169491526,0.9999393659018012
4.681192542372881,0.9999393659018012
4.69449152542373,0.9999393659018012
4.707791186440677,0.9999393659018012
4.721091525423728,0.9999393659018012
4.73439186440678,0.9999393659018012
4.74769220338983,0.9999393659018012
4.76099186440678,0.9999393659018012
4.774291525423729,0.9999393659018012
4.787591864406779,0.9999393659018012
4.800892881355932,0.9999393659018012
4.814193898305084,0.9999393659018012
4.8274942372881355,0.9999393659018012
4.840793898305084,1.0001540833950158
4.854093559322033,1.0001540833950158
4.867393898305085,1.0001540833950158
4.880693559322034,1.0003688008882308
4.893994576271186,1.0003688008882308
4.907295593220339,1.0005835183814458
4.920596610169492,1.0007982358746608
4.933898305084745,1.0010129533678755
4.9472,1.0014423883543055
4.960502372881356,1.001871823340735
4.973804745762712,1.002301258327165
4.98710779661017,1.0031601283000247
5.000408813559321,1.0040189982728842
5.013710508474576,1.0050925857389588
5.02701220338983,1.006595608191463
5.040314576271186,1.0085280656303972
5.05361627118644,1.011104675548976
5.066917966101695,1.0145401554404145
5.0802169491525415,1.0192639402911423
5.093514576271186,1.0250613126079446
5.106812881355932,1.0321469898840363
5.1201111864406785,1.0403062546262027
5.133410169491525,1.0499685418208733
5.146709152542373,1.0604896989884036
5.16000813559322,1.0720844436220083
5.173307118644067,1.084538058228473
5.186606779661017,1.0976358253145817
5.199906440677966,1.1113777448803355
5.213206779661016,1.1253343819393042
5.226505762711864,1.1397204539847026
5.2398047457627115,1.154106526030101
5.253103728813559,1.1687073155687147
5.266404067796611,1.183093387614113
5.279703728813558,1.1972647421662965
5.29300406779661,1.211221379225265
5.306305084745763,1.224748581297804
5.319606101694915,1.2378463483839133
5.332907118644067,1.2505146804835925
5.346209491525423,1.262753577596842
5.35951186440678,1.2741336047372314
5.372814915254238,1.2850841968911917
5.386117288135593,1.295390636565507
5.399418983050847,1.3048382062669628
5.412720677966101,1.3138563409819886
5.426022372881355,1.3220156057241548
5.439324067796609,1.3295307179866764
5.452626440677966,1.3366163952627683
5.465928813559322,1.3430579200592154
5.47923186440678,1.3488552923760178
5.492534915254238,1.3542232297063903
5.505838644067796,1.359161732050333
5.519142372881355,1.3636707994078459
5.532442033898305,1.3677504317789293
5.545741694915254,1.3714006291635823
5.559042033898304,1.3735478040957319
5.572341016949153,1.3750508265482357
5.585640677966102,1.3765538490007398
5.59894033898305,1.3776274364668144
5.612240677966102,1.3787010239328892
5.625541016949152,1.379559893905749
5.638842033898305,1.3804187638786085
5.6521430508474575,1.3812776338514683
5.665444745762712,1.3819217863311128
5.6787471186440674,1.3825659388107574
5.69204813559322,1.383210091290402
5.70534847457627,1.3836395262768317
5.718648813559322,1.3844983962496915
5.731949830508474,1.3851425487293363
5.745250847457626,1.386001418702196
5.758551864406779,1.3866455711818406
5.771851525423729,1.3875044411547004
5.785149830508474,1.3883633111275595
5.798448135593221,1.3890074636072047
5.8117471186440675,1.3898663335800638
5.825046101694915,1.3905104860597088
5.838345762711865,1.3911546385393534
5.851646101694915,1.3920135085122132
5.864946440677966,1.392657660991858
5.8782467796610165,1.3937312484579325
5.891547796610169,1.3948048359240068
5.904849491525423,1.3963078583765112
5.918151864406779,1.3980255983222305
5.931453559322034,1.4001727732543792
5.944753220338983,1.4025346656797435
5.9580542372881355,1.4051112755983222
5.971355254237287,1.4079026030101158
5.984656949152542,1.4111233654083397
5.997959322033898,1.4124116703676288
6.0112623728813555,1.4139146928201332
6.02456406779661,1.4154177152726375
6.03786440677966,1.4173501727115718
6.051164745762712,1.4192826301505057
6.064465084745763,1.4167060202319273
6.077766101694915,1.4124116703676288
6.091065762711865,1.4085467554897606
6.104365423728813,1.4044671231186776
6.117663728813559,1.4008169257340244
6.130961355932203,1.396952010856156
6.144260338983051,1.3935165309647175
6.157559322033898,1.3900810510732788
6.170858305084746,1.3866455711818406
6.1841586440677965,1.3836395262768317
6.197458983050847,1.3806334813718233
6.210759322033898,1.3778421539600296
6.22406033898305,1.3752655440414507
6.237361355932204,1.3729036516160866
6.250663050847457,1.3707564766839377
6.263964745762712,1.3686093017517889
6.277266440677965,1.3668915618060697
6.290568135593219,1.3651738218603502
6.303871186440677,1.363885516901061
6.317174237288135,1.3623824944485567
6.330477966101695,1.3610941894892672
6.34378033898305,1.3598058845299779
6.357082033898306,1.358517579570688
6.37038440677966,1.357229274611399
6.383686779661017,1.3559409696521096
6.396988474576271,1.35465266469282
6.410286779661017,1.3531496422403158
6.42358440677966,1.3516466197878114
6.436882033898304,1.350143597335307
6.450181016949153,1.348425857389588
6.463479322033899,1.3464933999506539
6.4767769491525415,1.3445609425117195
6.490075254237288,1.3424137675795709
6.503373559322033,1.3404813101406363
6.5166725423728815,1.3381194177152727
6.529971525423728,1.3359722427831233
6.543271864406778,1.3338250678509744
6.556570169491525,1.3314631754256108
6.569868474576271,1.3291012830002467
6.583167457627119,1.326309955588453
6.5964671186440675,1.323518628176659
6.609766779661016,1.3202978657784357
6.623067118644068,1.316862385886997
6.63636813559322,1.313426905995559
6.649669152542372,1.3097767086109053
6.662969491525423,1.3059117937330371
6.676270508474576,1.301832161361954
6.689570847457627,1.2975378114976561
6.70287186440678,1.293243461633358
6.716172203389831,1.288734394275845
6.729472542372881,1.2840106094251171
6.74277220338983,1.2790721070811744
6.756071864406779,1.2739188872440168
6.76937220338983,1.2685509499136443
6.782674576271186,1.262968295090057
6.795976949152541,1.2565267702936098
6.809280677966101,1.244932025660005
6.822582372881356,1.2331225635331853
6.83588406779661,1.2215278188995804
6.849185762711864,1.2097183567727607
6.86248813559322,1.197908894645941
6.875789152542372,1.1860994325191214
6.889089491525424,1.174504687885517
6.902389152542373,1.1626952257586973
6.915688813559321,1.1511004811250924
6.928989152542373,1.1395057364914878
6.942287457627119,1.1279109918578831
6.9555864406779655,1.1163162472242785
6.968885423728814,1.1049362200838884
6.982185762711864,1.0935561929434985
6.995486101694914,1.0821761658031088
7.008787118644068,1.0712255736491487
7.0220867796610165,1.0602749814951888
7.035385762711864,1.0495391068344435
7.048686101694916,1.0392326671601282
7.061985762711864,1.0291409449790276
7.075285423728813,1.0192639402911423
7.0885864406779655,1.0098163705896865
7.101887457627118,1.0007982358746608
7.1151898305084735,0.9919948186528497
7.12849220338983,0.9838355539106834
7.141789830508475,0.975891006661732
7.15508813559322,0.9673023069331359
7.16838779661017,0.9569958672588206
7.181687457627118,0.9473335800641499
7.194987118644066,0.9381007278559091
7.208288135593221,0.9292973106340982
7.221589152542373,0.9211380458919319
7.234890169491525,0.9134082161361955
7.248191186440677,0.9063225388601036
7.261490169491526,0.8996662965704417
7.274789830508474,0.8936542067604244
7.288089491525422,0.8882862694300517
7.301389830508475,0.8820594621268196
7.314690847457626,0.8756179373303726
7.327991864406779,0.8693911300271403
7.3412908474576275,0.863593757710338
7.354590508474575,0.8582258203799654
7.367890847457627,0.8532873180360229
7.381191864406779,0.8487782506785098
7.394492881355932,0.8444839008142117
7.407795254237288,0.8408337034295582
7.421097627118643,0.8378276585245499
7.434397966101694,0.8352510486059709
7.447696949152542,0.8331038736738219
7.460995254237288,0.8318155687145324
7.474294915254237,0.8309566987416728
7.487594576271186,0.830527263755243
7.5008942372881355,0.830527263755243
7.514191864406779,0.8311714162348878
7.527490169491524,0.8320302862077473
7.540789830508474,0.8333185911670368
7.554088813559322,0.8348216136195411
7.567389152542372,0.8367540710584751
7.5806888135593224,0.8389012459906242
7.593987118644067,0.8412631384159882
7.607286101694915,0.8438397483345669
7.620585762711864,0.8468457932395757
7.633886101694916,0.8502812731310141
7.647184406779662,0.8537167530224524
7.660483389830508,0.8575816679003206
7.673782372881356,0.8618760177646186
7.687082033898305,0.8661703676289169
7.70038033898305,0.8708941524796445
7.713677966101694,0.8758326548235875
7.726976271186439,0.88120059215396
7.740274576271187,0.8865685294843325
7.753574237288135,0.892365901801135
7.766873898305084,0.8981632741179372
7.78017220338983,0.9041753639279546
7.793470508474576,0.9104021712311867
7.806769491525423,0.9166289785344188
7.820068474576271,0.9228557858376512
7.833368813559321,0.9292973106340982
7.846669152542373,0.9355241179373303
7.859970169491525,0.938530162842339
7.873269152542373,0.9402479027880581
7.88656813559322,0.9421803602269923
7.8998677966101685,0.9441128176659265
7.91316813559322,0.9462599925980756
7.926468474576272,0.9484071675302245
7.939770169491526,0.9505543424623735
7.953069830508475,0.9527015173945226
7.966369491525422,0.9539898223538119
7.979669830508474,0.9552781273131015
7.992970169491525,0.9565664322723908
8.006270508474575,0.9576400197384652
8.019571525423729,0.9591430421909696
8.032871186440678,0.960431347150259
8.046170847457626,0.9619343696027634
8.059471186440678,0.9638668270416973
8.072771525423729,0.9657992844806317
8.08607254237288,0.9679464594127807
8.099373559322034,0.9698789168517148
8.112675254237287,0.9718113742906488
8.12597627118644,0.9735291142363682
8.139277288135593,0.9750321366888725
8.152576949152541,0.9765351591413767
8.16587593220339,0.978038181593881
8.179174915254237,0.9793264865531703
8.192475254237287,0.9804000740192451
8.205775593220338,0.9810442264988897
8.21907593220339,0.9814736614853196
8.232376271186439,0.9812589439921046
8.245675932203389,0.9804000740192451
8.258976271186441,0.9788970515667407
8.27227661016949,0.9767498766345917
8.285576949152542,0.973958549222798
8.29887593220339,0.9705230693313596
8.312174915254236,0.9664434369602762
8.325474576271185,0.9615049346163337
8.338774915254238,0.9554928448063164
8.35207593220339,0.9481924500370095
8.365375593220339,0.9393890328151985
8.378675254237288,0.9290825931408833
8.391975593220337,0.9177025660004935
8.40527661016949,0.9050342339008142
8.41857559322034,0.8915070318282754
8.431874576271186,0.8771209597828769
8.445174915254237,0.8620907352578336
8.458475254237287,0.8466310757463607
8.471774915254237,0.8309566987416728
8.485073898305085,0.8148528867505551
8.498373559322033,0.7985343572662227
8.511673898305084,0.78221582778189
8.524974237288134,0.7658972982975574
8.538273898305086,0.7495787688132248
8.55157288135593,0.733689674315322
8.56487254237288,0.7178005798174191
8.578172881355933,0.7025556377991611
8.591473220338981,0.6877401307673329
8.604773559322034,0.6735687762151492
8.618072542372882,0.6600415741426103
8.63137220338983,0.6471585245497162
8.64467254237288,0.6349196274364668
8.657972881355931,0.6224660128300025
8.671272542372881,0.6091535282506786
8.684571525423728,0.5962704786577843
8.697871186440677,0.5840315815445349
8.711170169491526,0.5722221194177153
8.724470508474575,0.5584801998519615
8.73777152542373,0.5451677152726375
8.751069830508476,0.5324993831729583
8.76436881355932,0.5206899210461386
8.77766847457627,0.5095246113989638
8.790968813559322,0.49921817172464844
8.804269152542373,0.4856909696521095
8.817567457627119,0.471304897606711
8.830865762711865,0.45734826054774236
8.844165423728812,0.4440357759684184
8.857465762711865,0.4313674438687392
8.870766101694915,0.4191285467554897
8.884065084745762,0.407533802121885
8.897363389830508,0.39679792746113984
8.910663050847457,0.38692092277325435
8.923963389830508,0.37790278805822847
8.937263728813559,0.36974352331606225
8.950562711864407,0.36265784603997037
8.963861694915254,0.3566457562299531
8.977161355932203,0.3517072538860103
8.990461694915254,0.3476276215149272
9.003762711864406,0.3444068591167036
9.017061016949151,0.34225968418455466
9.03036,0.34097137922526527
9.04365966101695,0.34054194423883544
9.05696,0.3407566617320503
9.070261016949152,0.3416155317049099
9.08356,0.3433332716506292
9.096858983050845,0.3454804465827782
9.110158644067797,0.348271773994572
9.123458983050849,0.3514925363927955
9.136759999999999,0.35535745127066365
9.150058983050847,0.3600812361213916
9.163357966101694,0.3652344559585493
9.176657627118644,0.37103182827535164
9.189957966101694,0.3774733530717987
9.203258983050848,0.38477374784110535
9.216557966101695,0.3922888601036269
9.229856949152541,0.4006628423390081
9.243156610169493,0.40946625956081906
9.256456949152541,0.41869911176905994
9.269758644067796,0.42191987416728344
9.283056949152542,0.42535535405872194
9.296355932203388,0.42943498642980504
9.30965559322034,0.4341587712805329
9.322956610169491,0.4393119911176906
9.336257627118643,0.44467992844806314
9.349556610169492,0.4506920182580804
9.362855593220338,0.45713354305452747
9.376155254237288,0.46400450283740446
9.389455593220339,0.471304897606711
9.402756610169492,0.47924944485566245
9.416055593220337,0.4874087095978288
9.429354576271185,0.4962121268196398
9.442654237288137,0.5054449790278807
9.455955254237287,0.5151072662225512
9.46925627118644,0.5247695534172218
9.482555254237289,0.5320699481865285
9.495854915254236,0.5382967554897606
9.509154576271186,0.5449529977794226
9.522454915254238,0.5518239575622995
9.535755254237287,0.5589096348383913
9.549054237288134,0.5659953121144831
9.562353898305085,0.5732957068837898
9.575653559322033,0.5810255366395263
9.588953220338983,0.5887553663952627
9.602253559322033,0.5966999136442142
9.615554576271185,0.6048591783863804
9.628853559322033,0.6132331606217616
9.642152542372882,0.6218218603503577
9.65545220338983,0.6306252775721687
9.66875186440678,0.6394286947939798
9.682052881355931,0.6484468295090057
9.695351864406778,0.6574649642240316
9.708650847457626,0.6666978164322723
9.721950508474576,0.6752865161608685
9.735250169491524,0.6819427584505305
9.748550508474574,0.6885990007401925
9.761850847457627,0.6954699605230692
9.775149830508473,0.7025556377991611
9.788448813559322,0.7098560325684677
9.801747796610169,0.7173711448309895
9.815047457627118,0.7248862570935111
9.828347796610169,0.7324013693560324
9.841647457627118,0.740345916604984
9.854945762711864,0.7482904638539354
9.868244745762711,0.7564497285961016
9.88154440677966,0.7648237108314828
9.894844745762713,0.7731976930668641
9.908145084745762,0.78178639279546
9.921443389830507,0.7905898100172712
9.934742372881356,0.7991785097458672
9.948041355932203,0.8039022945965952
9.961341694915253,0.808411361954108
9.974642033898306,0.812705711818406
9.98794033898305,0.8170000616827042
10.001238644067795,0.8212944115470022
10.014538305084747,0.8255887614113003
10.027837966101695,0.8298831112755983
10.041138983050846,0.8339627436466814
10.054437288135592,0.8382570935109794
10.06773627118644,0.8423367258820627
10.081035254237287,0.8462016407599308
10.094335593220338,0.8502812731310141
10.10763593220339,0.8539314705156674
10.120934237288134,0.8577963853935356
10.134233220338983,0.8612318652849741
10.147532203389831,0.8646673451764124
10.16083254237288,0.8676733900814212
10.17413288135593,0.8706794349864297
10.187432542372882,0.8734707623982234
10.200730847457626,0.8758326548235875
10.214029830508474,0.8781945472489514
10.227328813559321,0.8801270046878854
10.240629152542372,0.8818447446336047
10.253928813559321,0.8833477670861091
10.267227118644067,0.8846360720453985
10.280526101694916,0.885494942018258
10.293826440677964,0.8863538119911175
10.307126779661017,0.8867832469775474
10.320426440677966,0.8869979644707624
10.33372474576271,0.8869979644707624
10.347023728813559,0.8867832469775474
10.360323389830508,0.8863538119911175
10.373623728813559,0.885709659511473
10.386923389830509,0.8850655070318283
10.400221694915254,0.8844213545521835
10.4135206779661,0.8835624845793238
10.42682033898305,0.8827036146064642
10.440120677966101,0.8816300271403898
10.453421016949152,0.8805564396743153
10.466719322033898,0.8792681347150259
10.480018305084744,0.8777651122625215
10.493317966101696,0.8760473723168024
10.506618305084745,0.8739001973846533
10.519917966101694,0.8715383049592894
10.53321627118644,0.8687469775474957
10.546515254237287,0.865955650135702
10.559814915254238,0.8631643227239082
10.57311593220339,0.8601582778188995
10.586415593220337,0.8571522329138909
10.599713898305083,0.8541461880088823
10.613012881355932,0.8513548605970885
10.626313220338982,0.8485635331852948
10.639613559322033,0.845986923266716
10.652913220338982,0.843625030841352
10.666211525423726,0.8414778559092032
10.679510508474577,0.8395453984702689
10.692810847457627,0.8378276585245499
10.706111864406779,0.8365393535652603
10.719411525423729,0.8354657660991858
10.732709830508474,0.8341774611398963
10.746009491525422,0.8309566987416728
10.759309152542372,0.8255887614113003
10.772610169491525,0.8170000616827042
10.78590847457627,0.8088407969405378
10.799206779661016,0.8008962496915866
10.812506440677966,0.79316641993585
10.825806101694916,0.7858660251665434
10.839107118644067,0.7789950653836664
10.852406101694914,0.7721241056007896
10.865704406779662,0.7658972982975574
10.87900406779661,0.7598852084875399
10.89230440677966,0.7540878361707377
10.905604745762712,0.7487198988403653
10.918903728813557,0.7437813964964223
10.932202033898305,0.7388428941524795
10.945501694915256,0.7343338267949667
10.9588013559322,0.7302541944238836
10.972102372881356,0.7261745620528003
10.985401355932202,0.722524364668147
10.998700338983049,0.7190888847767085
11.0119993220339,0.7158681223784852
11.025299661016948,0.7132915124599062
11.038600677966102,0.7109296200345423
11.051898983050847,0.7092118800888231
11.065197288135595,0.7079235751295335
11.078496949152541,0.7070647051566741
11.091797966101694,0.7068499876634592
11.105098305084745,0.7070647051566741
11.118397288135593,0.7074941401431039
11.13169627118644,0.7085677276091784
11.14499593220339,0.7098560325684677
11.158296271186442,0.7113590550209722
11.171595932203388,0.7132915124599062
11.184895593220338,0.7156534048852702
11.198193898305085,0.718230014803849
11.211494237288136,0.7210213422156427
11.224793220338983,0.7244568221070812
11.238093559322033,0.7281070194917344
11.251394576271187,0.7319719343696026
11.26469288135593,0.7364810017271157
11.27799254237288,0.7412047865778435
11.291291525423729,0.7463580064150012
11.304591186440677,0.7519406612385887
11.317891525423729,0.7577380335553912
11.331191186440677,0.7639648408586233
11.344489491525424,0.7701916481618554
11.357788474576271,0.7766331729583025
11.371088813559322,0.7832894152479645
11.384389152542372,0.7899456575376264
11.397688813559322,0.7935958549222797
11.41098711864407,0.7972460523069331
11.424286101694914,0.8011109671848015
11.437586440677965,0.8051905995558846
11.450886779661017,0.8096996669133975
11.464186440677965,0.8144234517641252
11.477484745762712,0.8195766716012831
11.49078372881356,0.8249446089316554
11.504084067796608,0.8307419812484578
11.51738440677966,0.8365393535652603
11.530684745762713,0.8427661608684924
11.543982372881354,0.8492076856649395
11.557281355932203,0.8558639279546015
11.570581016949154,0.8627348877374784
11.583881355932201,0.8696058475203553
11.597181694915253,0.8766915247964471
11.610479999999999,0.8837772020725387
11.623778983050848,0.8908628793486306
11.637078644067797,0.8979485566247225
11.650379661016949,0.9052489513940291
11.66368,0.912334628670121
11.676978305084745,0.9196350234394276
11.690277288135592,0.9271501357019492
11.703576949152541,0.9346652479644708
11.716877966101695,0.9421803602269923
11.730176949152542,0.9454011226252157
11.74347593220339,0.9484071675302245
11.756774915254235,0.9514132124352331
11.770075254237288,0.9546339748334566
11.783374915254237,0.9576400197384652
11.796675254237288,0.9608607821366888
11.809974237288136,0.9642962620281275
11.82327254237288,0.9675170244263508
11.836571525423729,0.9707377868245745
11.849871186440678,0.973958549222798
11.863171525423729,0.9771793116210216
11.876470508474574,0.9806147915124599
11.889768813559321,0.9840502714038983
11.903067796610168,0.9877004687885517
11.91636745762712,0.9913506661732049
11.92966779661017,0.9947861460646434
11.942968135593219,0.9984363434492969
11.956265762711864,1.00208654083395
11.96956474576271,1.0055220207253885
11.98286440677966,1.0093869356032568
11.996164745762712,1.0130371329879102
12.00946440677966,1.0166873303725634
12.022762711864406,1.0201228102640019
12.036061694915254,1.0235582901554405
12.049361355932202,1.026779052553664
12.062661694915253,1.0297850974586726
12.075962033898305,1.0327911423636813
12.089259661016948,1.035582469775475
12.102558644067797,1.0383737971872684
12.115858305084746,1.0409504071058473
12.129158644067797,1.0437417345176412
12.142458305084746,1.0465330619294348
12.15575661016949,1.0493243893412287
12.169055593220339,1.0523304342462374
12.182355254237287,1.0544776091783865
12.195655593220339,1.0564100666173204
12.20895593220339,1.0581278065630397
12.222254237288135,1.0598455465087588
12.235552542372881,1.0615632864544782
12.248852203389829,1.0630663089069823
12.26215254237288,1.0645693313594868
12.275452881355932,1.0658576363187762
12.288750508474577,1.0645693313594868
12.302049491525423,1.0619927214409077
12.315349152542373,1.059201394029114
12.328649491525422,1.0566247841105352
12.341950508474575,1.0540481741919565
12.35524813559322,1.0514715642733776
12.368547118644068,1.048894954354799
12.381846101694915,1.04631834443622
12.395146440677966,1.043956452010856
12.408446779661016,1.0411651245990623
12.421745084745764,1.0385885146804836
12.435043389830506,1.0360119047619047
12.448343050847456,1.0334352948433259
12.46164406779661,1.0308586849247472
12.47494440677966,1.028282075006168
12.488242711864407,1.0257054650875894
12.501541016949151,1.0233435726622255
12.514840677966099,1.0209816802368616
12.528141694915254,1.0184050703182828
12.541441355932204,1.0145401554404145
12.554739661016947,1.0108899580557613
12.568037966101695,1.0072397606711079
12.581338305084746,1.0038042807796692
12.594638644067796,1.0003688008882308
12.607939661016948,0.9971480384900074
12.621237288135593,0.9941419935849987
12.63453627118644,0.9913506661732049
12.647835932203389,0.9885593387614111
12.661136271186441,0.9859827288428324
12.674436610169492,0.9836208364174684
12.687734915254236,0.9814736614853196
12.701033220338983,0.9791117690599556
12.714332881355931,0.9769645941278066
12.727633898305085,0.9750321366888725
12.740934915254236,0.9728849617567232
12.75423254237288,0.9709525043177892
12.767531525423728,0.9690200468788551
12.780831186440677,0.967087589439921
12.79413152542373,0.9653698494942019
12.80743254237288,0.9638668270416973
12.820730169491524,0.9623638045891931
12.834029152542373,0.9608607821366888
12.84732881355932,0.9593577596841846
12.860629152542373,0.9580694547248952
12.873930847457627,0.9567811497656057
12.88722847457627,0.9554928448063164
12.900527457627119,0.953775104860597
12.913827118644068,0.9511984949420182
12.927127457627119,0.9486218850234394
12.94042847457627,0.9462599925980756
12.953726101694915,0.9438981001727115
12.967025084745764,0.9413214902541327
12.980324745762712,0.9368124228966198
12.993625084745764,0.9323033555391068
13.006926779661017,0.9282237231680236
13.02022440677966,0.9241440907969407
13.033523389830508,0.920493893412287
13.04682305084746,0.9168436960276338
13.060123389830506,0.9131934986429805
13.073424406779662,0.9099727362447568
13.086722033898305,0.9067519738465335
13.100021016949151,0.9037459289415247
13.113320677966103,0.900954601529731
13.126621694915254,0.8983779916111522
13.139922711864404,0.8960160991857883
13.153221016949152,0.8936542067604244
13.166519322033897,0.8912923143350605
13.179818983050845,0.8891451394029113
13.19312,0.8872126819639773
13.20642033898305,0.885494942018258
13.219718644067795,0.8837772020725387
13.23301694915254,0.8822741796200346
13.246317288135593,0.8809858746607452
13.259617627118644,0.8796975697014557
13.272919322033898,0.8786239822353812
13.286216949152541,0.8775503947693066
13.299515932203391,0.8766915247964471
13.31281559322034,0.8760473723168024
13.326115932203388,0.8754032198371576
13.339416949152541,0.8721824574389341
13.352714576271184,0.8687469775474957
13.366013559322035,0.8653114976560572
13.379313220338984,0.8618760177646186
13.392613559322031,0.8586552553663953
13.405915254237287,0.8554344929681716
13.419212881355932,0.852428448063163
13.432511864406777,0.8494224031581544
13.445811525423727,0.8464163582531458
13.459112542372882,0.8438397483345669
13.47241288135593,0.8410484209227732
13.485710508474575,0.8384718110041944
13.499009491525422,0.8361099185788305
13.51230915254237,0.8337480261534665
13.525610169491525,0.8316008512213173
13.53891186440678,0.8296683937823834
13.552209491525424,0.8277359363434492
13.565508474576271,0.8260181963977302
13.57880813559322,0.8245151739452257
13.59210915254237,0.8232268689859364
13.605410169491524,0.8221532815198618
13.618707796610169,0.8212944115470022
13.632006101694916,0.8204355415741427
13.645306440677965,0.8200061065877128
13.658606779661017,0.8195766716012831
13.671909152542373,0.8193619541080682
13.685206779661018,0.8193619541080682
13.698505762711864,0.8195766716012831
13.711805423728814,0.8197913890944978
13.725105762711863,0.8204355415741427
13.738406779661018,0.8208649765605724
13.751704406779663,0.8210796940537872
13.765003389830508,0.8212944115470022
13.778303050847457,0.8219385640266469
13.79160406779661,0.8225827165062916
13.804905762711863,0.8234415864791512
13.818203389830508,0.8245151739452257
13.831502372881355,0.8258034789045152
13.844802033898304,0.8270917838638046
13.858103050847458,0.8288095238095239
13.871404067796611,0.8298831112755983
13.884702372881353,0.8288095238095239
13.8980006779661,0.8277359363434492
13.91130033898305,0.8266623488773748
13.924601355932202,0.8258034789045152
13.937903050847456,0.8249446089316554
13.951201355932204,0.8243004564520108
13.964499661016948,0.823871021465581
13.977799322033897,0.8234415864791512
13.99110033898305,0.8232268689859364
14.004401355932202,0.8221532815198618
14.017699661016946,0.8204355415741427
14.030997966101694,0.8191472366148531
14.044297627118643,0.8178589316555638
14.057598644067795,0.8167853441894893
14.07089966101695,0.8161411917098443
14.084198644067795,0.8154970392301998
14.097497627118642,0.81506760424377
14.11079661016949,0.8146381692573401
14.124097627118644,0.8146381692573401
14.137398644067796,0.8148528867505551
14.150696949152543,0.81506760424377
14.163995254237287,0.8154970392301998
14.177294915254237,0.8161411917098443
14.190595254237289,0.8170000616827042
14.203896949152542,0.8178589316555638
14.217196610169491,0.8191472366148531
14.230494915254237,0.8204355415741427
14.243793898305084,0.8219385640266469
14.257094237288134,0.823656303972366
14.270395932203389,0.8255887614113003
14.283694237288136,0.8277359363434492
14.29699254237288,0.8300978287688131
14.31029220338983,0.8316008512213173
14.323592542372882,0.8309566987416728
14.336894237288135,0.8307419812484578
14.350193898305085,0.8303125462620281
14.36349220338983,0.8303125462620281
14.376791864406778,0.830527263755243
14.39009220338983,0.8307419812484578
14.403393220338982,0.8309566987416728
14.41669220338983,0.8316008512213173
14.429990508474576,0.8322450037009623
14.443290169491526,0.8328891561806069
14.456590508474576,0.8337480261534665
14.469892203389831,0.8346068961263261
14.48319186440678,0.8358952010856157
14.496490169491524,0.8369687885516901
14.509789830508474,0.8382570935109794
14.523090169491526,0.8395453984702689
14.536391186440676,0.8410484209227732
14.549690169491525,0.8425514433752774
14.56298847457627,0.844269183320997
14.57628813559322,0.845772205773501
14.58958779661017,0.8477046632124353
14.602889491525424,0.8494224031581544
14.616189830508473,0.8515695780903035
14.62948813559322,0.8535020355292376
14.642787118644067,0.8558639279546015
14.656087457627118,0.8573669504071059
14.669387796610167,0.8582258203799654
14.682688135593219,0.8588699728596101
14.695986440677965,0.8597288428324699
14.709285423728813,0.8601582778188995
14.722585084745763,0.8608024302985442
14.735886101694913,0.8616613002714038
14.749186440677965,0.8623054527510485
14.762486101694915,0.8633790402171232
14.775785084745761,0.8644526276831975
14.789084745762711,0.865955650135702
14.80238440677966,0.8672439550949913
14.815684745762711,0.8687469775474957
14.828984406779659,0.87025
14.842282711864407,0.8717530224525044
14.855582372881356,0.8732560449050086
14.868882033898304,0.8745443498642979
14.882182372881354,0.8758326548235875
14.895483389830508,0.8771209597828769
14.908782372881355,0.8784092647421664
14.922081355932201,0.8796975697014557
14.935380338983052,0.8809858746607452
14.9486806779661,0.8824888971132494
14.961981694915254,0.8837772020725387
14.97528,0.8848507895386134
14.988578305084745,0.885494942018258
15.001877966101695,0.8859243770046878
15.015178305084746,0.8865685294843325
15.028479322033899,0.8872126819639773
15.041778983050845,0.8878568344436221
15.055077288135593,0.8885009869232667
15.06837694915254,0.8893598568961263
15.081676610169492,0.890004009375771
15.094977627118643,0.8906481618554158
15.108276610169488,0.8915070318282754
15.121574915254236,0.892365901801135
15.134873898305084,0.8932247717739945
15.148174237288135,0.8940836417468543
15.161474576271184,0.8951572292129287
15.174774915254236,0.8960160991857883
15.188073220338982,0.8970896866518628
15.201372881355931,0.8981632741179372
15.214672542372883,0.8994515790772266
15.227972881355932,0.9005251665433013
15.241273220338982,0.9018134715025906
15.254571525423728,0.9031017764618802
15.267869830508475,0.9046047989143844
15.281169491525423,0.9061078213668887
15.294470508474575,0.9076108438193929
15.30777152542373,0.9091138662718973
15.321069830508472,0.9108316062176165
15.33436813559322,0.9125493461633358
15.34766779661017,0.9136229336294103
15.36096813559322,0.913837651122625
15.374269152542375,0.91405236861584
15.387567457627119,0.9142670861090549
15.400866440677964,0.9144818036022698
15.41416542372881,0.9151259560819146
15.427465762711863,0.9155553910683444
15.440766779661013,0.9161995435479893
15.454065762711863,0.9168436960276338
15.46736406779661,0.9177025660004935
15.480663050847458,0.918776153466568
15.493963389830508,0.9189908709597828
15.50726440677966,0.9172731310140636
15.520563389830508,0.9155553910683444
15.533861694915252,0.913837651122625
15.5471606779661,0.912334628670121
15.560461016949152,0.9108316062176165
15.573762033898301,0.9093285837651123
15.587062372881354,0.9080402788058228
15.600359999999998,0.9067519738465335
15.613658983050847,0.9058931038736739
15.626958644067797,0.9050342339008142
15.640259661016948,0.9041753639279546
15.653559322033896,0.9035312114483098
15.666857627118643,0.9028870589686652
15.68015661016949,0.9024576239822353
15.693456271186438,0.9020281889958054
15.70675728813559,0.9015987540093758
15.720058305084745,0.9013840365161608
15.733355932203388,0.901169319022946
15.746654915254238,0.900954601529731
15.759954576271188,0.900954601529731
15.773254915254235,0.900954601529731
15.78655593220339,0.900954601529731
15.799853559322035,0.901169319022946
15.813152542372881,0.9015987540093758
15.82645220338983,0.9020281889958054
15.839752542372882,0.9024576239822353
15.853053559322031,0.9031017764618802
15.866352542372882,0.9037459289415247
15.87965084745763,0.9043900814211696
15.892949830508476,0.9052489513940291
15.906250169491523,0.9061078213668887
15.919551186440678,0.9069666913397484
15.932849491525422,0.9078255613126079
15.946147796610168,0.9086844312854674
15.959447457627117,0.9097580187515422
15.97274779661017,0.9108316062176165
15.98604881355932,0.912119911176906
15.99934779661017,0.9134082161361955
16.012646101694912,0.9144818036022698
16.025945762711864,0.9159848260547743
16.03924542372881,0.9172731310140636
16.052546440677965,0.918776153466568
16.065845423728813,0.9200644584258574
16.079143728813555,0.9215674808783618
16.092442711864404,0.9213527633851469
16.105743050847458,0.918776153466568
16.11904338983051,0.9164142610412039
16.13234372881356,0.91405236861584
16.145642033898305,0.911905193683691
16.15894101694915,0.9099727362447568
16.172240677966098,0.9080402788058228
16.18554033898305,0.9061078213668887
16.198839999999997,0.9043900814211696
16.212139661016945,0.9028870589686652
16.225438644067797,0.9015987540093758
16.238737627118645,0.9003104490500864
16.25203661016949,0.8990221440907968
16.26533694915254,0.8981632741179372
16.278637966101694,0.8970896866518628
16.29193627118644,0.8964455341722182
16.305234576271186,0.8955866641993584
16.318534237288134,0.8949425117197138
16.331833898305085,0.8942983592400691
16.34513491525424,0.8938689242536393
16.35843322033898,0.8936542067604244
16.37173152542373,0.8936542067604244
16.385030508474575,0.8936542067604244
16.398330847457625,0.8940836417468543
16.41163186440678,0.8945130767332838
16.424930847457627,0.8951572292129287
16.438228474576267,0.8960160991857883
16.45152745762712,0.896874969158648
16.46482779661017,0.8981632741179372
16.47812881355932,0.8994515790772266
16.49142711864407,0.900954601529731
16.50472474576271,0.9024576239822353
16.518023728813557,0.9041753639279546
16.53132406779661,0.9061078213668887
16.54462508474576,0.9080402788058228
16.55792474576271,0.9101874537379718
16.571222372881355,0.912334628670121
16.584521355932203,0.9146965210954847
16.597821694915254,0.9170584135208487
16.611122711864407,0.9194203059462126
16.624421694915252,0.9219969158647915
16.637719322033895,0.9247882432765853
16.651018305084744,0.927364853195164
16.66431796610169,0.9301561806069577
16.677618983050845,0.9323033555391068
16.690919322033896,0.9325180730323217
16.704216949152542,0.9329475080187515
16.71751525423729,0.9333769430051815
16.73081559322034,0.9335916604983961
16.744116610169492,0.934235812978041
16.75741559322034,0.9346652479644708
16.770713220338983,0.9353094004441155
16.78401220338983,0.9359535529237601
16.797312542372882,0.9365977054034049
16.810613559322032,0.9374565753762644
16.82391322033898,0.938315445349124
16.837210847457627,0.9393890328151985
16.850509830508475,0.9404626202812731
16.863809491525423,0.9417509252405624
16.877110508474576,0.9430392301998519
16.890410847457627,0.9445422526523561
16.90370847457627,0.9460452751048607
16.917006779661016,0.9475482975573649
16.930306440677963,0.949266037503084
16.943607457627117,0.9507690599555885
16.95690847457627,0.9524867999013077
16.970206101694917,0.9542045398470269
16.98350440677966,0.9554928448063164
16.99680406779661,0.9563517147791758
17.010105084745764,0.9574253022452504
17.02340542372881,0.9584988897113249
17.036703050847457,0.9595724771773995
17.050001355932203,0.9608607821366888
17.06330101694915,0.9623638045891931
17.076602033898304,0.9636521095484825
17.08990372881356,0.9651551320009869
17.1032006779661,0.9666581544534911
17.116498983050846,0.9681611769059955
17.129798644067794,0.9696641993584999
17.143099661016947,0.9711672218110042
17.1564006779661,0.9726702442635086
17.16969762711864,0.9743879842092278
17.18299593220339,0.975891006661732
17.196295593220338,0.9776087466074513
17.20959661016949,0.9793264865531703
17.222898305084744,0.9808295090056748
17.23619593220339,0.9827619664446088
17.249494237288133,0.9844797063903281
17.262793220338985,0.9861974463360474
17.27609355932203,0.9864121638292622
17.289395254237284,0.9855532938564026
17.30269220338983,0.9849091413767579
17.315990508474574,0.9842649888971133
17.329290169491525,0.9836208364174684
17.34259050847458,0.9831914014310387
17.355892203389832,0.982547248951394
17.369190508474574,0.9821178139649641
17.38248813559322,0.9816883789785344
17.39578779661017,0.9812589439921046
17.40908813559322,0.9810442264988897
17.422389152542372,0.9808295090056748
17.435686779661015,0.9806147915124599
17.44898508474576,0.9806147915124599
17.46228406779661,0.9806147915124599
17.47558440677966,0.9808295090056748
17.488886101694913,0.9808295090056748
17.50218508474576,0.9810442264988897
17.515482711864404,0.9810442264988897
17.52878169491525,0.9812589439921046
17.542082033898303,0.9812589439921046
17.555383728813556,0.9791117690599556
17.568681355932203,0.9769645941278066
17.581979661016952,0.9750321366888725
17.595278644067797,0.9728849617567232
17.608578983050844,0.9709525043177892
17.6218806779661,0.9688053293856402
17.63517966101695,0.9668728719467061
17.64847728813559,0.964940414507772
17.66177694915254,0.9632226745620528
17.67507661016949,0.9612902171231187
17.688378305084743,0.9597871946706144
17.701676610169493,0.9580694547248952
17.714974915254235,0.9565664322723908
17.728273898305087,0.9552781273131015
17.741574237288134,0.9539898223538119
17.754875932203387,0.9529162348877375
17.76817491525424,0.9518426474216628
17.781472542372878,0.9507690599555885
17.794771525423727,0.9499101899827289
17.808071186440678,0.949266037503084
17.82137288135593,0.9486218850234394
17.83467186440678,0.9481924500370095
17.847969491525426,0.9477630150505798
17.86126847457627,0.9475482975573649
17.87456881355932,0.9473335800641499
17.887869830508475,0.9471188625709351
17.901169491525422,0.9473335800641499
17.914467118644065,0.9473335800641499
17.927766101694914,0.9475482975573649
17.941065762711865,0.9479777325437947
17.954366779661015,0.9484071675302245
17.967666440677966,0.9488366025166545
17.98096406779661,0.9475482975573649
17.994263050847454,0.9456158401184307
18.00756338983051,0.9434686651862818
18.02086440677966,0.9417509252405624
18.03416474576271,0.9398184678016286
18.047462372881355,0.9381007278559091
18.060761355932204,0.9363829879101898
18.074061016949152,0.9346652479644708
18.087362033898305,0.9331622255119664
18.100661694915253,0.9314444855662473
18.113959322033896,0.9299414631137427
18.127258305084744,0.9284384406612385
18.140557966101692,0.9269354182087342
18.153859661016945,0.9256471132494447
18.167160677966102,0.9243588082901555
18.180457627118642,0.9230705033308659
18.19375661016949,0.9222116333580064
18.207056271186442,0.9211380458919319
18.22035728813559,0.9202791759190723
18.233657627118642,0.9196350234394276
18.24695525423729,0.9189908709597828
18.26025355932203,0.9185614359733532
18.273553220338982,0.9181320009869233
18.286854915254235,0.9177025660004935
18.30015593220339,0.9174878485072785
18.313453559322035,0.9172731310140636
18.32675186440678,0.9170584135208487
18.34005152542373,0.9170584135208487
18.353352542372882,0.9172731310140636
18.366653559322035,0.9172731310140636
18.379950508474575,0.9174878485072785
18.39324881355932,0.9177025660004935
18.40654847457627,0.9181320009869233
18.419849491525422,0.9185614359733532
18.43315186440678,0.9189908709597828
18.44644881355932,0.9194203059462126
18.459747118644067,0.9200644584258574
18.473046101694916,0.920708610905502
18.486347118644066,0.9215674808783618
18.49964881355932,0.9224263508512214
18.512945762711865,0.9232852208240808
18.526244067796608,0.9243588082901555
18.539543728813555,0.9252176782630152
18.55284406779661,0.9237146558105106
18.566146440677965,0.9222116333580064
18.579444067796608,0.9209233283987168
18.592741694915254,0.9198497409326425
18.606041355932202,0.918776153466568
18.619341694915253,0.9177025660004935
18.63264406779661,0.9168436960276338
18.645941016949152,0.9159848260547743
18.659239322033894,0.9151259560819146
18.672538305084746,0.9144818036022698
18.685839322033896,0.913837651122625
18.699141016949152,0.9134082161361955
18.71244,0.9129787811497656
18.725737627118644,0.9129787811497656
18.739036610169492,0.9127640636565506
18.752337627118642,0.9127640636565506
18.765639322033895,0.9129787811497656
18.77893694915254,0.9129787811497656
18.792234576271184,0.9134082161361955
18.805534237288136,0.9136229336294103
18.81883457627119,0.9142670861090549
18.832136271186442,0.9149112385886998
18.84543593220339,0.9155553910683444
18.858733559322033,0.9164142610412039
18.87203254237288,0.9174878485072785
18.88533220338983,0.9185614359733532
18.898633898305086,0.9196350234394276
18.91193288135593,0.9209233283987168
18.925230508474574,0.9224263508512214
18.938529491525426,0.9239293733037256
18.951829830508476,0.9254323957562299
18.965132203389828,0.9269354182087342
18.97843186440678,0.9277942881815939
18.99172881355932,0.9282237231680236
19.005027796610168,0.9286531581544535
19.01832813559322,0.9292973106340982
19.03162983050847,0.9297267456205279
19.04492881355932,0.9303708981001728
19.058226440677966,0.9312297680730323
19.071525423728815,0.931873920552677
19.084825762711862,0.9327327905255365
19.09812745762712,0.9335916604983961
19.111427118644066,0.9346652479644708
19.12472474576271,0.9355241179373303
19.13802305084746,0.9365977054034049
19.151323389830505,0.9378860103626943
19.164625084745758,0.9391743153219836
19.17792406779661,0.9404626202812731
19.191221694915253,0.9417509252405624
19.2045206779661,0.9432539476930669
19.217821016949152,0.9447569701455711
19.231122711864405,0.9462599925980756
19.244423050847455,0.9477630150505798
19.257720677966102,0.949480754996299
19.271018983050844,0.9509837774488032
19.284319322033895,0.9527015173945226
19.29762033898305,0.9544192573402417
19.310920677966102,0.9559222797927461
19.324217627118642,0.9576400197384652
19.33751661016949,0.9593577596841846
19.35081627118644,0.960646064643474
19.36411796610169,0.9617196521095486
19.377419661016948,0.9627932395756229
19.390716610169488,0.9640815445349123
19.40401559322034,0.9651551320009869
19.417315254237288,0.9662287194670613
19.43061627118644,0.9657992844806317
19.443918644067793,0.9653698494942019
19.457216271186443,0.964940414507772
19.470515254237288,0.9645109795213422
19.48381491525424,0.9642962620281275
19.497116610169492,0.9640815445349123
19.510418983050847,0.9638668270416973
19.52371661016949,0.9638668270416973
19.537014915254236,0.9638668270416973
19.550314576271184,0.9638668270416973
19.563615593220337,0.9640815445349123
19.57691254237288,0.9642962620281275
19.59020881355932,0.9645109795213422
19.603506440677965,0.9647256970145571
19.616806101694912,0.9651551320009869
19.630106440677963,0.9657992844806317
19.643406779661017,0.9662287194670613
19.656703728813557,0.9668728719467061
19.670002033898303,0.9675170244263508
19.683301016949155,0.9681611769059955
19.696602033898305,0.9690200468788551
19.70990440677966,0.9681611769059955
19.723204067796612,0.9673023069331359
19.736502372881354,0.9664434369602762
19.749802033898302,0.9655845669874167
19.763102372881356,0.964940414507772
19.77640406779661,0.9642962620281275
19.789702372881354,0.9636521095484825
19.803,0.9632226745620528
19.81629966101695,0.9625785220824081
19.8296,0.9621490870959784
19.84290237288136,0.9617196521095486
19.8562006779661,0.9612902171231187
19.869498305084743,0.9610754996299036
19.882797966101695,0.960646064643474
19.89609830508474,0.960431347150259
19.909399999999998,0.9602166296570441
19.922698305084744,0.9600019121638291
19.93599593220339,0.9597871946706144
19.94929491525424,0.9597871946706144
19.96259525423729,0.9597871946706144
19.975896949152542,0.9597871946706144
19.975896949152542,1.0675753762644953
19.96259525423729,1.0675753762644953
19.94929491525424,1.0677900937577103
19.93599593220339,1.0677900937577103
19.922698305084744,1.0675753762644953
19.909399999999998,1.0675753762644953
19.89609830508474,1.0673606587712805
19.882797966101695,1.0669312237848507
19.869498305084743,1.066716506291636
19.8562006779661,1.066072353811991
19.84290237288136,1.0656429188255612
19.8296,1.0649987663459166
19.81629966101695,1.064139896373057
19.803,1.0632810264001973
19.789702372881354,1.0624221564273377
19.77640406779661,1.0613485689612632
19.763102372881356,1.0602749814951888
19.749802033898302,1.0589866765358993
19.736502372881354,1.0579130890698247
19.723204067796612,1.0564100666173204
19.70990440677966,1.0564100666173204
19.696602033898305,1.0564100666173204
19.683301016949155,1.0564100666173204
19.670002033898303,1.0564100666173204
19.656703728813557,1.0561953491241056
19.643406779661017,1.0559806316308906
19.630106440677963,1.0555511966444608
19.616806101694912,1.055336479151246
19.603506440677965,1.0549070441648163
19.59020881355932,1.0542628916851715
19.57691254237288,1.053618739205527
19.563615593220337,1.052974586725882
19.550314576271184,1.0523304342462374
19.537014915254236,1.0514715642733776
19.52371661016949,1.050612694300518
19.510418983050847,1.0497538243276585
19.497116610169492,1.048680236861584
19.48381491525424,1.0478213668887244
19.470515254237288,1.0467477794226498
19.457216271186443,1.0456741919565753
19.443918644067793,1.044600604490501
19.43061627118644,1.0435270170244262
19.417315254237288,1.0422387120651369
19.40401559322034,1.0411651245990623
19.390716610169488,1.039876819639773
19.377419661016948,1.0385885146804836
19.36411796610169,1.037300209721194
19.35081627118644,1.0360119047619047
19.33751661016949,1.0347235998026152
19.324217627118642,1.033220577350111
19.310920677966102,1.0317175548976065
19.29762033898305,1.0302145324451024
19.284319322033895,1.028711509992598
19.271018983050844,1.0278526400197383
19.257720677966102,1.0280673575129533
19.244423050847455,1.028496792499383
19.231122711864405,1.028711509992598
19.217821016949152,1.0289262274858129
19.2045206779661,1.0289262274858129
19.191221694915253,1.0291409449790276
19.17792406779661,1.0289262274858129
19.164625084745758,1.0289262274858129
19.151323389830505,1.028711509992598
19.13802305084746,1.028496792499383
19.12472474576271,1.028282075006168
19.111427118644066,1.0278526400197383
19.09812745762712,1.0274232050333085
19.084825762711862,1.026779052553664
19.071525423728815,1.0263496175672342
19.058226440677966,1.0257054650875894
19.04492881355932,1.0248465951147299
19.03162983050847,1.024202442635085
19.01832813559322,1.0233435726622255
19.005027796610168,1.022269985196151
18.99172881355932,1.0226994201825808
18.97843186440678,1.0233435726622255
18.965132203389828,1.024202442635085
18.951829830508476,1.0246318776215149
18.938529491525426,1.0252760301011596
18.925230508474574,1.0259201825808042
18.91193288135593,1.026564335060449
18.898633898305086,1.026993770046879
18.88533220338983,1.0276379225265235
18.87203254237288,1.0280673575129533
18.858733559322033,1.028496792499383
18.84543593220339,1.0289262274858129
18.832136271186442,1.0293556624722429
18.81883457627119,1.0295703799654576
18.805534237288136,1.0297850974586726
18.792234576271184,1.0299998149518876
18.77893694915254,1.0302145324451024
18.765639322033895,1.0302145324451024
18.752337627118642,1.0304292499383172
18.739036610169492,1.0304292499383172
18.725737627118644,1.0304292499383172
18.71244,1.0304292499383172
18.699141016949152,1.0302145324451024
18.685839322033896,1.0302145324451024
18.672538305084746,1.0299998149518876
18.659239322033894,1.0297850974586726
18.645941016949152,1.0297850974586726
18.63264406779661,1.0295703799654576
18.619341694915253,1.0293556624722429
18.606041355932202,1.0291409449790276
18.592741694915254,1.0289262274858129
18.579444067796608,1.028496792499383
18.566146440677965,1.028282075006168
18.55284406779661,1.0278526400197383
18.539543728813555,1.0274232050333085
18.526244067796608,1.026993770046879
18.512945762711865,1.026779052553664
18.49964881355932,1.0263496175672342
18.486347118644066,1.0259201825808042
18.473046101694916,1.0252760301011596
18.459747118644067,1.026564335060449
18.44644881355932,1.0278526400197383
18.43315186440678,1.0291409449790276
18.419849491525422,1.0304292499383172
18.40654847457627,1.0317175548976065
18.39324881355932,1.0327911423636813
18.379950508474575,1.0340794473229706
18.366653559322035,1.0353677522822602
18.353352542372882,1.0364413397483345
18.34005152542373,1.0377296447076239
18.32675186440678,1.0390179496669134
18.313453559322035,1.0400915371329877
18.30015593220339,1.0413798420922773
18.286854915254235,1.0424534295583519
18.273553220338982,1.0435270170244262
18.26025355932203,1.044600604490501
18.24695525423729,1.0458889094497903
18.233657627118642,1.0476066493955094
18.22035728813559,1.050827411793733
18.207056271186442,1.0538334566987415
18.19375661016949,1.0568395016037502
18.180457627118642,1.059630829015544
18.167160677966102,1.0622074389341227
18.153859661016945,1.0649987663459166
18.140557966101692,1.0673606587712805
18.127258305084744,1.0699372686898594
18.113959322033896,1.072299161115223
18.100661694915253,1.0744463360473724
18.087362033898305,1.0765935109795213
18.074061016949152,1.0785259684184556
18.060761355932204,1.0804584258573895
18.047462372881355,1.0823908832963238
18.03416474576271,1.0841086232420427
18.02086440677966,1.085826363187762
18.00756338983051,1.0873293856402664
17.994263050847454,1.088617690599556
17.98096406779661,1.0899059955588453
17.967666440677966,1.0909795830249198
17.954366779661015,1.0918384529977794
17.941065762711865,1.0926973229706392
17.927766101694914,1.0933414754502837
17.914467118644065,1.0939856279299285
17.901169491525422,1.0942003454231435
17.887869830508475,1.0944150629163583
17.87456881355932,1.0944150629163583
17.86126847457627,1.0944150629163583
17.847969491525426,1.0939856279299285
17.83467186440678,1.0935561929434985
17.82137288135593,1.0931267579570687
17.808071186440678,1.0924826054774242
17.794771525423727,1.0916237355045646
17.781472542372878,1.090764865531705
17.76817491525424,1.0896912780656303
17.754875932203387,1.088617690599556
17.741574237288134,1.0875441031334814
17.728273898305087,1.086255798174192
17.714974915254235,1.0849674932149025
17.701676610169493,1.0836791882556132
17.688378305084743,1.0821761658031088
17.67507661016949,1.0804584258573895
17.66177694915254,1.0787406859116704
17.64847728813559,1.0770229459659513
17.63517966101695,1.075090488527017
17.6218806779661,1.0731580310880828
17.608578983050844,1.0712255736491487
17.595278644067797,1.0690783987169998
17.581979661016952,1.066716506291636
17.568681355932203,1.0643546138662718
17.555383728813556,1.0645693313594868
17.542082033898303,1.0662870713052062
17.52878169491525,1.0677900937577103
17.515482711864404,1.0690783987169998
17.50218508474576,1.0705814211695042
17.488886101694913,1.0716550086355785
17.47558440677966,1.0727285961016533
17.46228406779661,1.0738021835677274
17.44898508474576,1.0746610535405872
17.435686779661015,1.075519923513447
17.422389152542372,1.0761640759930915
17.40908813559322,1.0768082284727363
17.39578779661017,1.0774523809523808
17.38248813559322,1.0780965334320256
17.369190508474574,1.0787406859116704
17.355892203389832,1.0791701208981002
17.34259050847458,1.07959955588453
17.329290169491525,1.079814273377745
17.315990508474574,1.0800289908709597
17.30269220338983,1.0802437083641745
17.289395254237284,1.0802437083641745
17.27609355932203,1.0800289908709597
17.262793220338985,1.079814273377745
17.249494237288133,1.079384838391315
17.23619593220339,1.0787406859116704
17.222898305084744,1.0780965334320256
17.20959661016949,1.077237663459166
17.196295593220338,1.0761640759930915
17.18299593220339,1.074875771033802
17.16969762711864,1.0733727485812978
17.1564006779661,1.0718697261287935
17.143099661016947,1.0699372686898594
17.129798644067794,1.0680048112509253
17.116498983050846,1.0658576363187762
17.1032006779661,1.0634957438934123
17.08990372881356,1.0611338514680484
17.076602033898304,1.0587719590426845
17.06330101694915,1.0561953491241056
17.050001355932203,1.0534040217123117
17.036703050847457,1.050612694300518
17.02340542372881,1.0476066493955094
17.010105084745764,1.044600604490501
16.99680406779661,1.0415945595854923
16.98350440677966,1.0422387120651369
16.970206101694917,1.0424534295583519
16.95690847457627,1.0426681470515669
16.943607457627117,1.0428828645447816
16.930306440677963,1.0428828645447816
16.917006779661016,1.0428828645447816
16.90370847457627,1.0426681470515669
16.890410847457627,1.0422387120651369
16.877110508474576,1.0420239945719219
16.863809491525423,1.0413798420922773
16.850509830508475,1.0407356896126325
16.837210847457627,1.0400915371329877
16.82391322033898,1.0392326671601282
16.810613559322032,1.0383737971872684
16.797312542372882,1.037300209721194
16.78401220338983,1.0362266222551197
16.770713220338983,1.0349383172958302
16.75741559322034,1.0334352948433259
16.744116610169492,1.0319322723908215
16.73081559322034,1.0304292499383172
16.71751525423729,1.0299998149518876
16.704216949152542,1.0295703799654576
16.690919322033896,1.0291409449790276
16.677618983050845,1.028496792499383
16.66431796610169,1.0280673575129533
16.651018305084744,1.0276379225265235
16.637719322033895,1.0272084875400938
16.624421694915252,1.026564335060449
16.611122711864407,1.0261349000740194
16.597821694915254,1.0254907475943744
16.584521355932203,1.0250613126079446
16.571222372881355,1.0244171601283
16.55792474576271,1.0244171601283
16.54462508474576,1.0254907475943744
16.53132406779661,1.0263496175672342
16.518023728813557,1.0274232050333085
16.50472474576271,1.0289262274858129
16.49142711864407,1.0302145324451024
16.47812881355932,1.0317175548976065
16.46482779661017,1.033220577350111
16.45152745762712,1.0349383172958302
16.438228474576267,1.0364413397483345
16.424930847457627,1.0381590796940536
16.41163186440678,1.039662102146558
16.398330847457625,1.0411651245990623
16.385030508474575,1.0426681470515669
16.37173152542373,1.044171169504071
16.35843322033898,1.0456741919565753
16.34513491525424,1.0469624969158648
16.331833898305085,1.0482508018751542
16.318534237288134,1.0495391068344435
16.305234576271186,1.050612694300518
16.29193627118644,1.0516862817665926
16.278637966101694,1.0525451517394522
16.26533694915254,1.053189304219097
16.25203661016949,1.0540481741919565
16.238737627118645,1.0546923266716013
16.225438644067797,1.055121761658031
16.212139661016945,1.0555511966444608
16.198839999999997,1.0557659141376756
16.18554033898305,1.0559806316308906
16.172240677966098,1.0559806316308906
16.15894101694915,1.0559806316308906
16.145642033898305,1.0557659141376756
16.13234372881356,1.0555511966444608
16.11904338983051,1.055121761658031
16.105743050847458,1.0546923266716013
16.092442711864404,1.0540481741919565
16.079143728813555,1.0534040217123117
16.065845423728813,1.0540481741919565
16.052546440677965,1.0564100666173204
16.03924542372881,1.0585572415494695
16.025945762711864,1.0607044164816186
16.012646101694912,1.0628515914137675
15.99934779661017,1.0649987663459166
15.98604881355932,1.0669312237848507
15.97274779661017,1.0690783987169998
15.959447457627117,1.0710108561559337
15.946147796610168,1.072943313594868
15.932849491525422,1.0746610535405872
15.919551186440678,1.0763787934863065
15.906250169491523,1.0780965334320256
15.892949830508476,1.07959955588453
15.87965084745763,1.0811025783370343
15.866352542372882,1.0826056007895386
15.853053559322031,1.083893905748828
15.839752542372882,1.0851822107081175
15.82645220338983,1.086255798174192
15.813152542372881,1.0873293856402664
15.799853559322035,1.088402973106341
15.78655593220339,1.0892618430792005
15.773254915254235,1.09012071305206
15.759954576271188,1.090764865531705
15.746654915254238,1.0911943005181346
15.733355932203388,1.0916237355045646
15.720058305084745,1.0918384529977794
15.70675728813559,1.0920531704909942
15.693456271186438,1.0920531704909942
15.68015661016949,1.0920531704909942
15.666857627118643,1.0918384529977794
15.653559322033896,1.0916237355045646
15.640259661016948,1.0911943005181346
15.626958644067797,1.090764865531705
15.613658983050847,1.09012071305206
15.600359999999998,1.0892618430792005
15.587062372881354,1.088402973106341
15.573762033898301,1.0873293856402664
15.560461016949152,1.086255798174192
15.5471606779661,1.0849674932149025
15.533861694915252,1.0834644707623982
15.520563389830508,1.081746730816679
15.50726440677966,1.0819614483098938
15.493963389830508,1.0828203182827536
15.480663050847458,1.0832497532691834
15.46736406779661,1.083893905748828
15.454065762711863,1.0841086232420427
15.440766779661013,1.0843233407352577
15.427465762711863,1.084538058228473
15.41416542372881,1.0843233407352577
15.400866440677964,1.0841086232420427
15.387567457627119,1.083893905748828
15.374269152542375,1.0832497532691834
15.36096813559322,1.0826056007895386
15.34766779661017,1.081746730816679
15.33436813559322,1.0806731433506045
15.321069830508472,1.07959955588453
15.30777152542373,1.0783112509252404
15.294470508474575,1.0768082284727363
15.281169491525423,1.0761640759930915
15.267869830508475,1.0770229459659513
15.254571525423728,1.0776670984455958
15.241273220338982,1.0780965334320256
15.227972881355932,1.0785259684184556
15.214672542372883,1.0789554034048854
15.201372881355931,1.0791701208981002
15.188073220338982,1.0791701208981002
15.174774915254236,1.0791701208981002
15.161474576271184,1.0787406859116704
15.148174237288135,1.0783112509252404
15.134873898305084,1.0776670984455958
15.121574915254236,1.0768082284727363
15.108276610169488,1.0757346410066617
15.094977627118643,1.0746610535405872
15.081676610169492,1.0731580310880828
15.06837694915254,1.0714402911423637
15.055077288135593,1.0697225511966444
15.041778983050845,1.0684342462373548
15.028479322033899,1.0669312237848507
15.015178305084746,1.0654282013323464
15.001877966101695,1.063710461386627
14.988578305084745,1.0619927214409077
14.97528,1.0598455465087588
14.961981694915254,1.0576983715766097
14.9486806779661,1.055336479151246
14.935380338983052,1.052974586725882
14.922081355932201,1.050612694300518
14.908782372881355,1.0480360843819394
14.895483389830508,1.0452447569701455
14.882182372881354,1.0426681470515669
14.868882033898304,1.039876819639773
14.855582372881356,1.0370854922279793
14.842282711864407,1.0340794473229706
14.828984406779659,1.031073402417962
14.815684745762711,1.0280673575129533
14.80238440677966,1.0250613126079446
14.789084745762711,1.021840550209721
14.775785084745761,1.0186197878114975
14.762486101694915,1.0158284603997039
14.749186440677965,1.0149695904268443
14.735886101694913,1.0141107204539848
14.722585084745763,1.0130371329879102
14.709285423728813,1.0121782630150504
14.695986440677965,1.011104675548976
14.682688135593219,1.0100310880829013
14.669387796610167,1.008957500616827
14.656087457627118,1.0076691956575377
14.642787118644067,1.006380890698248
14.62948813559322,1.0050925857389588
14.616189830508473,1.0038042807796692
14.602889491525424,1.002301258327165
14.58958779661017,1.0007982358746608
14.57628813559322,0.9992952134221563
14.56298847457627,0.997792190969652
14.549690169491525,0.996074451023933
14.536391186440676,0.9956450160375031
14.523090169491526,0.9952155810510733
14.509789830508474,0.9943567110782137
14.496490169491524,0.9934978411053541
14.48319186440678,0.9926389711324944
14.469892203389831,0.9915653836664199
14.456590508474576,0.9904917962003454
14.443290169491526,0.989418208734271
14.429990508474576,0.9879151862817666
14.41669220338983,0.9864121638292622
14.403393220338982,0.9846944238835429
14.39009220338983,0.982547248951394
14.376791864406778,0.9804000740192451
14.36349220338983,0.978038181593881
14.350193898305085,0.975676289168517
14.336894237288135,0.9730996792499382
14.323592542372882,0.9703083518381445
14.31029220338983,0.9673023069331359
14.29699254237288,0.9651551320009869
14.283694237288136,0.9627932395756229
14.270395932203389,0.960431347150259
14.257094237288134,0.9580694547248952
14.243793898305084,0.9554928448063164
14.230494915254237,0.9529162348877375
14.217196610169491,0.9501249074759437
14.203896949152542,0.9471188625709351
14.190595254237289,0.9443275351591414
14.177294915254237,0.942609795213422
14.163995254237287,0.9421803602269923
14.150696949152543,0.9423950777202073
14.137398644067796,0.942609795213422
14.124097627118644,0.942609795213422
14.11079661016949,0.942609795213422
14.097497627118642,0.9423950777202073
14.084198644067795,0.9430392301998519
14.07089966101695,0.9438981001727115
14.057598644067795,0.944971687638786
14.044297627118643,0.9460452751048607
14.030997966101694,0.9471188625709351
14.017699661016946,0.9481924500370095
14.004401355932202,0.949266037503084
13.99110033898305,0.9503396249691587
13.977799322033897,0.9514132124352331
13.964499661016948,0.9524867999013077
13.951201355932204,0.9533456698741672
13.937903050847456,0.9544192573402417
13.924601355932202,0.9552781273131015
13.91130033898305,0.9563517147791758
13.8980006779661,0.9572105847520354
13.884702372881353,0.9582841722181099
13.871404067796611,0.9593577596841846
13.858103050847458,0.9602166296570441
13.844802033898304,0.9612902171231187
13.831502372881355,0.9621490870959784
13.818203389830508,0.9630079570688379
13.804905762711863,0.9636521095484825
13.79160406779661,0.9642962620281275
13.778303050847457,0.964940414507772
13.765003389830508,0.9653698494942019
13.751704406779663,0.9657992844806317
13.738406779661018,0.9660140019738466
13.725105762711863,0.9664434369602762
13.711805423728814,0.9666581544534911
13.698505762711864,0.9666581544534911
13.685206779661018,0.9666581544534911
13.671909152542373,0.9666581544534911
13.658606779661017,0.9666581544534911
13.645306440677965,0.9664434369602762
13.632006101694916,0.9662287194670613
13.618707796610169,0.9657992844806317
13.605410169491524,0.9653698494942019
13.59210915254237,0.964940414507772
13.57880813559322,0.9660140019738466
13.565508474576271,0.9679464594127807
13.552209491525424,0.9698789168517148
13.53891186440678,0.9718113742906488
13.525610169491525,0.973743831729583
13.51230915254237,0.975891006661732
13.499009491525422,0.9778234641006662
13.485710508474575,0.9797559215396003
13.47241288135593,0.9816883789785344
13.459112542372882,0.9836208364174684
13.445811525423727,0.9853385763631878
13.432511864406777,0.9872710338021218
13.419212881355932,0.989203491241056
13.405915254237287,0.9909212311867752
13.392613559322031,0.9928536886257093
13.379313220338984,0.9945714285714284
13.366013559322035,0.996074451023933
13.352714576271184,0.997792190969652
13.339416949152541,0.9990804959289414
13.326115932203388,1.0005835183814458
13.31281559322034,1.0016571058475203
13.299515932203391,1.0029454108068097
13.286216949152541,1.0038042807796692
13.272919322033898,1.004877868245744
13.259617627118644,1.0055220207253885
13.246317288135593,1.0061661732050333
13.23301694915254,1.0068103256846779
13.219718644067795,1.0074544781643227
13.20642033898305,1.0078839131507527
13.19312,1.0085280656303972
13.179818983050845,1.008957500616827
13.166519322033897,1.0093869356032568
13.153221016949152,1.0104605230693313
13.139922711864404,1.0115341105354059
13.126621694915254,1.0123929805082654
13.113320677966103,1.0130371329879102
13.100021016949151,1.0138960029607698
13.086722033898305,1.0145401554404145
13.073424406779662,1.0151843079200593
13.060123389830506,1.0158284603997039
13.04682305084746,1.0164726128793484
13.033523389830508,1.0171167653589934
13.02022440677966,1.017546200345423
13.006926779661017,1.0209816802368616
12.993625084745764,1.0248465951147299
12.980324745762712,1.0297850974586726
12.967025084745764,1.0347235998026152
12.953726101694915,1.039662102146558
12.94042847457627,1.044600604490501
12.927127457627119,1.0493243893412287
12.913827118644068,1.0538334566987415
12.900527457627119,1.0583425240562545
12.88722847457627,1.0626368739205527
12.873930847457627,1.0669312237848507
12.860629152542373,1.070796138662719
12.84732881355932,1.074875771033802
12.834029152542373,1.0785259684184556
12.820730169491524,1.0821761658031088
12.80743254237288,1.085826363187762
12.79413152542373,1.0892618430792005
12.780831186440677,1.0926973229706392
12.767531525423728,1.0961328028620774
12.75423254237288,1.099353565260301
12.740934915254236,1.1032184801381693
12.727633898305085,1.1075128300024673
12.714332881355931,1.11202189735998
12.701033220338983,1.1163162472242785
12.687734915254236,1.1208253145817912
12.674436610169492,1.1251196644460892
12.661136271186441,1.1291992968171725
12.647835932203389,1.1334936466814705
12.63453627118644,1.1375732790525537
12.621237288135593,1.141438193930422
12.607939661016948,1.1453031088082901
12.594638644067796,1.1489533061929436
12.581338305084746,1.1523887860843818
12.568037966101695,1.1558242659758202
12.554739661016947,1.1590450283740439
12.541441355932204,1.1618363557858378
12.528141694915254,1.1648424006908462
12.514840677966099,1.167419010609425
12.501541016949151,1.169780903034789
12.488242711864407,1.1721427954601529
12.47494440677966,1.174289970392302
12.46164406779661,1.176437145324451
12.448343050847456,1.1783696027633852
12.435043389830506,1.1800873427091043
12.421745084745764,1.183093387614113
12.408446779661016,1.1867435849987664
12.395146440677966,1.1903937823834196
12.381846101694915,1.1936145447816433
12.368547118644068,1.1968353071798667
12.35524813559322,1.1996266345916604
12.341950508474575,1.2022032445102393
12.328649491525422,1.2045651369356032
12.315349152542373,1.2067123118677523
12.302049491525423,1.2084300518134716
12.288750508474577,1.2097183567727607
12.275452881355932,1.2107919442388353
12.26215254237288,1.21186553170491
12.248852203389829,1.213583271650629
12.235552542372881,1.2148715766099185
12.222254237288135,1.215730446582778
12.20895593220339,1.2163745990624228
12.195655593220339,1.2165893165556378
12.182355254237287,1.2165893165556378
12.169055593220339,1.2163745990624228
12.15575661016949,1.2191659264742165
12.142458305084746,1.2219572538860104
12.129158644067797,1.224748581297804
12.115858305084746,1.227110473723168
12.102558644067797,1.229257648655317
12.089259661016948,1.2311901060942512
12.075962033898305,1.2329078460399705
12.062661694915253,1.2344108684924746
12.049361355932202,1.235699173451764
12.036061694915254,1.2365580434246237
12.022762711864406,1.2372021959042683
12.00946440677966,1.2372021959042683
11.996164745762712,1.2369874784110535
11.98286440677966,1.236128608438194
11.96956474576271,1.2348403034789046
11.956265762711864,1.2331225635331853
11.942968135593219,1.2309753886010362
11.92966779661017,1.2286134961756723
11.91636745762712,1.2258221687638784
11.903067796610168,1.22281612385887
11.889768813559321,1.2193806439674315
11.876470508474574,1.215945164075993
11.863171525423729,1.2122949666913396
11.849871186440678,1.2082153343202566
11.836571525423729,1.2039209844559584
11.82327254237288,1.1994119170984454
11.809974237288136,1.1942586972612879
11.796675254237288,1.1888907599309153
11.783374915254237,1.183093387614113
11.770075254237288,1.1768665803108807
11.756774915254235,1.170210338021219
11.74347593220339,1.163124660745127
11.730176949152542,1.1558242659758202
11.716877966101695,1.1480944362200838
11.703576949152541,1.1401498889711326
11.690277288135592,1.1317759067357513
11.676978305084745,1.1264079694053788
11.66368,1.1208253145817912
11.650379661016949,1.1156720947446335
11.637078644067797,1.1113777448803355
11.623778983050848,1.1068686775228227
11.610479999999999,1.1023596101653095
11.597181694915253,1.0978505428077967
11.583881355932201,1.0931267579570687
11.570581016949154,1.088617690599556
11.557281355932203,1.0841086232420427
11.543982372881354,1.079384838391315
11.530684745762713,1.074875771033802
11.51738440677966,1.0701519861830742
11.504084067796608,1.0654282013323464
11.49078372881356,1.0607044164816186
11.477484745762712,1.0557659141376756
11.464186440677965,1.050827411793733
11.450886779661017,1.0456741919565753
11.437586440677965,1.0405209721194177
11.424286101694914,1.0351530347890452
11.41098711864407,1.0297850974586726
11.397688813559322,1.024202442635085
11.384389152542372,1.0186197878114975
11.371088813559322,1.0128224154946952
11.357788474576271,1.0070250431778929
11.344489491525424,1.0014423883543055
11.331191186440677,0.9956450160375031
11.317891525423729,0.9900623612139156
11.304591186440677,0.9842649888971133
11.291291525423729,0.9784676165803108
11.27799254237288,0.9726702442635086
11.26469288135593,0.9705230693313596
11.251394576271187,0.9709525043177892
11.238093559322033,0.9718113742906488
11.224793220338983,0.9728849617567232
11.211494237288136,0.9741732667160128
11.198193898305085,0.975891006661732
11.184895593220338,0.978038181593881
11.171595932203388,0.9804000740192451
11.158296271186442,0.9829766839378239
11.14499593220339,0.9859827288428324
11.13169627118644,0.989418208734271
11.118397288135593,0.9926389711324944
11.105098305084745,0.9962891685171478
11.091797966101694,0.9997246484085862
11.078496949152541,1.0033748457932397
11.065197288135595,1.0068103256846779
11.051898983050847,1.0104605230693313
11.038600677966102,1.0143254379471998
11.025299661016948,1.017975635331853
11.0119993220339,1.021840550209721
10.998700338983049,1.0257054650875894
10.985401355932202,1.0295703799654576
10.972102372881356,1.0334352948433259
10.9588013559322,1.037300209721194
10.945501694915256,1.0411651245990623
10.932202033898305,1.0452447569701455
10.918903728813557,1.0491096718480137
10.905604745762712,1.0527598692326672
10.89230440677966,1.0561953491241056
10.87900406779661,1.059630829015544
10.865704406779662,1.0628515914137675
10.852406101694914,1.066072353811991
10.839107118644067,1.0690783987169998
10.825806101694916,1.0720844436220083
10.812506440677966,1.075305206020232
10.799206779661016,1.0785259684184556
10.78590847457627,1.081532013323464
10.772610169491525,1.084538058228473
10.759309152542372,1.0873293856402664
10.746009491525422,1.0899059955588453
10.732709830508474,1.0922678879842092
10.719411525423729,1.0942003454231435
10.706111864406779,1.0961328028620774
10.692810847457627,1.0976358253145817
10.679510508474577,1.0987094127806563
10.666211525423726,1.0997830002467306
10.652913220338982,1.1004271527263756
10.639613559322033,1.1008565877128054
10.626313220338982,1.1008565877128054
10.613012881355932,1.1006418702195906
10.599713898305083,1.1038626326178138
10.586415593220337,1.1083716999753268
10.57311593220339,1.112666049839625
10.559814915254238,1.1165309647174932
10.546515254237287,1.1201811621021465
10.53321627118644,1.123616641993585
10.519917966101694,1.1266226868985936
10.506618305084745,1.1294140143103872
10.493317966101696,1.1319906242289661
10.480018305084744,1.1341377991611152
10.466719322033898,1.1358555391068343
10.453421016949152,1.137358561559339
10.440120677966101,1.1384321490254132
10.42682033898305,1.139076301505058
10.4135206779661,1.1392910189982728
10.400221694915254,1.1392910189982728
10.386923389830509,1.1386468665186282
10.373623728813559,1.1375732790525537
10.360323389830508,1.1362849740932641
10.347023728813559,1.134567234147545
10.33372474576271,1.132420059215396
10.320426440677966,1.130058166790032
10.307126779661017,1.1270521218850234
10.293826440677964,1.1238313594867997
10.280526101694916,1.1203958795953615
10.267227118644067,1.1165309647174932
10.253928813559321,1.1124513323464102
10.240629152542372,1.1137396373056996
10.227328813559321,1.1158868122378485
10.214029830508474,1.1173898346903528
10.200730847457626,1.1184634221564271
10.187432542372882,1.1191075746360721
10.17413288135593,1.1191075746360721
10.16083254237288,1.1188928571428571
10.147532203389831,1.1180339871699974
10.134233220338983,1.1165309647174932
10.120934237288134,1.114813224771774
10.10763593220339,1.1124513323464102
10.094335593220338,1.1098747224278314
10.081035254237287,1.1068686775228227
10.06773627118644,1.1034331976313843
10.054437288135592,1.0995682827535158
10.041138983050846,1.0952739328892178
10.027837966101695,1.0905501480384898
10.014538305084747,1.0853969282013323
10.001238644067795,1.079814273377745
9.98794033898305,1.0738021835677274
9.974642033898306,1.0675753762644953
9.961341694915253,1.0609191339748334
9.948041355932203,1.0538334566987415
9.934742372881356,1.0465330619294348
9.921443389830507,1.0388032321736986
9.908145084745762,1.0308586849247472
9.894844745762713,1.0224847026893658
9.88154440677966,1.0136812854675548
9.868244745762711,1.004663150752529
9.854945762711864,0.9954302985442882
9.841647457627118,0.9855532938564026
9.828347796610169,0.9754615716753021
9.815047457627118,0.9651551320009869
9.801747796610169,0.9544192573402417
9.788448813559322,0.9434686651862818
9.775149830508473,0.9323033555391068
9.761850847457627,0.9209233283987168
9.748550508474574,0.9093285837651123
9.735250169491524,0.8975191216382926
9.721950508474576,0.8852802245250432
9.708650847457626,0.8730413274117937
9.695351864406778,0.8605877128053294
9.682052881355931,0.8479193807056502
9.66875186440678,0.8350363311127561
9.65545220338983,0.8217238465334319
9.642152542372882,0.8081966444608931
9.628853559322033,0.7946694423883544
9.615554576271185,0.7809275228226005
9.602253559322033,0.766756168270417
9.588953220338983,0.7527995312114484
9.575653559322033,0.7384134591660498
9.562353898305085,0.7240273871206515
9.549054237288134,0.7094265975820381
9.535755254237287,0.6948258080434246
9.522454915254238,0.6802250185048112
9.509154576271186,0.6677714038983469
9.495854915254236,0.6578943992104613
9.482555254237289,0.6478026770293609
9.46925627118644,0.6379256723414753
9.455955254237287,0.6334166049839625
9.442654237288137,0.6286928201332347
9.429354576271185,0.6241837527757217
9.416055593220337,0.6196746854182088
9.402756610169492,0.6151656180606958
9.389455593220339,0.6106565507031828
9.376155254237288,0.6063622008388848
9.362855593220338,0.6020678509745867
9.349556610169492,0.5979882186035036
9.336257627118643,0.5939085862324204
9.322956610169491,0.5900436713545522
9.30965559322034,0.5863934739698988
9.296355932203388,0.5827432765852455
9.283056949152542,0.5793077966938069
9.269758644067796,0.5760870342955834
9.256456949152541,0.57286627189736
9.243156610169493,0.5698602269923513
9.229856949152541,0.5666394645941278
9.216557966101695,0.5634187021959043
9.203258983050848,0.5599832223044658
9.189957966101694,0.5567624599062423
9.176657627118644,0.5537564150012336
9.163357966101694,0.5505356526030101
9.150058983050847,0.5475296076980015
9.136759999999999,0.5447382802862077
9.123458983050849,0.541946952874414
9.110158644067797,0.5393703429558352
9.096858983050845,0.5367937330372563
9.08356,0.5346465581051073
9.070261016949152,0.5322846656797434
9.05696,0.5301374907475944
9.04365966101695,0.5282050333086602
9.03036,0.5260578583765112
9.017061016949151,0.524340118430792
9.003762711864406,0.5226223784850728
8.990461694915254,0.5211193560325684
8.977161355932203,0.5217635085122131
8.963861694915254,0.5230518134715025
8.950562711864407,0.5247695534172218
8.937263728813559,0.526487293362941
8.923963389830508,0.5286344682950901
8.910663050847457,0.5327141006661732
8.897363389830508,0.5389409079694053
8.884065084745762,0.5455971502590673
8.870766101694915,0.5526828275351591
8.857465762711865,0.5601979397976807
8.844165423728812,0.5681424870466321
8.830865762711865,0.5763017517887985
8.817567457627119,0.5848904515173945
8.804269152542373,0.5934791512459906
8.790968813559322,0.6024972859610165
8.77766847457627,0.6128037256353318
8.76436881355932,0.6263309277078707
8.751069830508476,0.6402875647668392
8.73777152542373,0.6546736368122379
8.724470508474575,0.6692744263508512
8.711170169491526,0.6843046508758944
8.697871186440677,0.6995495928941525
8.684571525423728,0.7152239698988403
8.671272542372881,0.7311130643967432
8.657972881355931,0.7472168763878608
8.64467254237288,0.7635354058721933
8.63137220338983,0.7802833703429559
8.618072542372882,0.7970313348137181
8.604773559322034,0.8139940167776956
8.591473220338981,0.8311714162348878
8.578172881355933,0.84834881569208
8.56487254237288,0.865955650135702
8.55157288135593,0.8835624845793238
8.538273898305086,0.901169319022946
8.524974237288134,0.9189908709597828
8.511673898305084,0.9368124228966198
8.498373559322033,0.9544192573402417
8.485073898305085,0.971596656797434
8.471774915254237,0.9885593387614111
8.458475254237287,1.004877868245744
8.445174915254237,1.0205522452504319
8.431874576271186,1.0385885146804836
8.41857559322034,1.0559806316308906
8.40527661016949,1.0725138786084383
8.391975593220337,1.0875441031334814
8.378675254237288,1.1008565877128054
8.365375593220339,1.112666049839625
8.35207593220339,1.1229724895139404
8.338774915254238,1.1315611892425363
8.325474576271185,1.1384321490254132
8.312174915254236,1.143370651369356
8.29887593220339,1.1468061312607944
8.285576949152542,1.1489533061929436
8.27227661016949,1.1498121761658031
8.258976271186441,1.1495974586725881
8.245675932203389,1.1489533061929436
8.232376271186439,1.147879718726869
8.21907593220339,1.1461619787811497
8.205775593220338,1.143800086355786
8.192475254237287,1.141223476437207
8.179174915254237,1.1380027140389835
8.16587593220339,1.1343525166543302
8.152576949152541,1.1302728842832468
8.139277288135593,1.1261932519121638
8.12597627118644,1.1218989020478658
8.112675254237287,1.1173898346903528
8.099373559322034,1.1130954848260548
8.08607254237288,1.1088011349617566
8.072771525423729,1.1045067850974588
8.059471186440678,1.1002124352331606
8.046170847457626,1.0963475203552924
8.032871186440678,1.0924826054774242
8.019571525423729,1.088832408092771
8.006270508474575,1.0851822107081175
7.992970169491525,1.081746730816679
7.979669830508474,1.0783112509252404
7.966369491525422,1.0757346410066617
7.953069830508475,1.0731580310880828
7.939770169491526,1.0703667036762892
7.926468474576272,1.0675753762644953
7.91316813559322,1.0643546138662718
7.8998677966101685,1.0611338514680484
7.88656813559322,1.0576983715766097
7.873269152542373,1.0540481741919565
7.859970169491525,1.050183259314088
7.846669152542373,1.046103626943005
7.833368813559321,1.0420239945719219
7.820068474576271,1.0377296447076239
7.806769491525423,1.0334352948433259
7.793470508474576,1.028711509992598
7.78017220338983,1.0250613126079446
7.766873898305084,1.0216258327165062
7.753574237288135,1.0184050703182828
7.740274576271187,1.0149695904268443
7.726976271186439,1.0119635455218357
7.713677966101694,1.0087427831236122
7.70038033898305,1.0059514557118183
7.687082033898305,1.0031601283000247
7.673782372881356,1.0003688008882308
7.660483389830508,0.997792190969652
7.647184406779662,0.9956450160375031
7.633886101694916,0.9934978411053541
7.620585762711864,0.9917801011596349
7.607286101694915,0.9900623612139156
7.593987118644067,0.9885593387614111
7.5806888135593224,0.9872710338021218
7.567389152542372,0.9861974463360474
7.554088813559322,0.9851238588699728
7.540789830508474,0.9844797063903281
7.527490169491524,0.9838355539106834
7.514191864406779,0.9836208364174684
7.5008942372881355,0.9834061189242537
7.487594576271186,0.9836208364174684
7.474294915254237,0.9840502714038983
7.460995254237288,0.9846944238835429
7.447696949152542,0.9853385763631878
7.434397966101694,0.9864121638292622
7.421097627118643,0.9877004687885517
7.407795254237288,0.989203491241056
7.394492881355932,0.9909212311867752
7.381191864406779,0.9928536886257093
7.367890847457627,0.9986510609425118
7.354590508474575,1.0050925857389588
7.3412908474576275,1.0117488280286209
7.327991864406779,1.0186197878114975
7.314690847457626,1.0257054650875894
7.301389830508475,1.033005859856896
7.288089491525422,1.0405209721194177
7.274789830508474,1.0484655193683692
7.261490169491526,1.0566247841105352
7.248191186440677,1.0649987663459166
7.234890169491525,1.0738021835677274
7.221589152542373,1.0828203182827536
7.208288135593221,1.0922678879842092
7.194987118644066,1.10193017517888
7.181687457627118,1.1118071798667652
7.16838779661017,1.1221136195410806
7.15508813559322,1.132420059215396
7.141789830508475,1.143370651369356
7.12849220338983,1.154321243523316
7.1151898305084735,1.1657012706637058
7.101887457627118,1.1772960152973106
7.0885864406779655,1.1891054774241303
7.075285423728813,1.2011296570441647
7.061985762711864,1.2133685541574142
7.048686101694916,1.2256074512706636
7.035385762711864,1.2380610658771283
7.0220867796610165,1.2505146804835925
7.008787118644068,1.262968295090057
6.995486101694914,1.2754219096965211
6.982185762711864,1.2878755243029854
6.968885423728814,1.3003291389094498
6.9555864406779655,1.3125680360226994
6.942287457627119,1.3248069331359487
6.928989152542373,1.337045830249198
6.915688813559321,1.349070009869233
6.902389152542373,1.3608794719960526
6.889089491525424,1.3729036516160866
6.875789152542372,1.3844983962496915
6.86248813559322,1.3963078583765112
6.849185762711864,1.407687885516901
6.83588406779661,1.4190679126572907
6.822582372881356,1.430018504811251
6.809280677966101,1.440754379471996
6.795976949152541,1.4510608191463112
6.782674576271186,1.4609378238341972
6.76937220338983,1.4703853935356523
6.756071864406779,1.4796182457438936
6.74277220338983,1.4886363804589193
6.729472542372881,1.4970103626943008
6.716172203389831,1.5053843449296818
6.70287186440678,1.5133288921786332
6.689570847457627,1.5206292869479396
6.676270508474576,1.5277149642240317
6.662969491525423,1.5345859240069086
6.649669152542372,1.5412421662965703
6.63636813559322,1.5476836910930174
6.623067118644068,1.5539104983962497
6.609766779661016,1.559493153219837
6.5964671186440675,1.5648610905502096
6.583167457627119,1.5693701579077228
6.569868474576271,1.573449790278806
6.556570169491525,1.5766705526770297
6.543271864406778,1.579461880088823
6.529971525423728,1.581394337527757
6.5166725423728815,1.5826826424870466
6.503373559322033,1.5835415124599064
6.490075254237288,1.5837562299531212
6.4767769491525415,1.5833267949666914
6.463479322033899,1.5824679249938316
6.450181016949153,1.5809649025413273
6.436882033898304,1.5796765975820382
6.42358440677966,1.579461880088823
6.410286779661017,1.5786030101159636
6.396988474576271,1.5773147051566743
6.383686779661017,1.5758116827041695
6.37038440677966,1.5745233777448804
6.357082033898306,1.573020355292376
6.34378033898305,1.5708731803602272
6.330477966101695,1.568511287934863
6.317174237288135,1.5659346780162842
6.303871186440677,1.5631433506044903
6.290568135593219,1.559922588206267
6.277266440677965,1.5564871083148286
6.263964745762712,1.55305162842339
6.250663050847457,1.5494014310387367
6.237361355932204,1.5455365161608683
6.22406033898305,1.5416716012830003
6.210759322033898,1.5378066864051316
6.197458983050847,1.5339417715272639
6.1841586440677965,1.5300768566493956
6.170858305084746,1.525997224278312
6.157559322033898,1.5221323094004442
6.144260338983051,1.518267394522576
6.130961355932203,1.5141877621514923
6.117663728813559,1.5105375647668393
6.104365423728813,1.5077462373550456
6.091065762711865,1.5071020848754009
6.077766101694915,1.5062432149025413
6.064465084745763,1.5055990624228968
6.051164745762712,1.5051696274364668
6.03786440677966,1.504525474956822
6.02456406779661,1.5040960399703924
6.0112623728813555,1.5036666049839627
5.997959322033898,1.5034518874907474
5.984656949152542,1.5032371699975329
5.971355254237287,1.5032371699975329
5.9580542372881355,1.5032371699975329
5.944753220338983,1.5032371699975329
5.931453559322034,1.5034518874907474
5.918151864406779,1.5034518874907474
5.904849491525423,1.5034518874907474
5.891547796610169,1.5036666049839627
5.8782467796610165,1.5036666049839627
5.864946440677966,1.5036666049839627
5.851646101694915,1.5034518874907474
5.838345762711865,1.5034518874907474
5.825046101694915,1.5030224525043179
5.8117471186440675,1.5047401924500372
5.798448135593221,1.5081756723414754
5.785149830508474,1.5109669997532693
5.771851525423729,1.5137583271650628
5.758551864406779,1.515905502097212
5.745250847457626,1.517837959536146
5.731949830508474,1.5191262644954353
5.718648813559322,1.5201998519615099
5.70534847457627,1.5208440044411544
5.69204813559322,1.5212734394275846
5.6787471186440674,1.5210587219343699
5.665444745762712,1.5206292869479396
5.6521430508474575,1.5195556994818653
5.638842033898305,1.518267394522576
5.625541016949152,1.5165496545768569
5.612240677966102,1.5141877621514923
5.59894033898305,1.5113964347396989
5.585640677966102,1.5083903898346902
5.572341016949153,1.504525474956822
5.559042033898304,1.5002311250925238
5.545741694915254,1.495507340241796
5.532442033898305,1.4901394029114234
5.519142372881355,1.4841273131014066
5.505838644067796,1.4772563533185294
5.492534915254238,1.4699559585492228
5.47923186440678,1.4620114113002713
5.465928813559322,1.4532079940784606
5.452626440677966,1.4437604243770046
5.439324067796609,1.4336687021959043
5.426022372881355,1.4227181100419444
5.412720677966101,1.4109086479151247
5.399418983050847,1.3984550333086603
5.386117288135593,1.3851425487293363
5.372814915254238,1.3711859116703675
5.35951186440678,1.3565851221317544
5.346209491525423,1.3411254626202809
5.332907118644067,1.3252363681223784
5.319606101694915,1.308703121144831
5.306305084745763,1.2915257216876386
5.29300406779661,1.2741336047372314
5.279703728813558,1.2563120528003948
5.266404067796611,1.2382757833703428
5.253103728813559,1.220239513940291
5.2398047457627115,1.2022032445102393
5.226505762711864,1.1843816925734025
5.213206779661016,1.1667748581297803
5.199906440677966,1.1498121761658031
5.186606779661017,1.1332789291882557
5.173307118644067,1.1173898346903528
5.16000813559322,1.1023596101653095
5.146709152542373,1.088402973106341
5.133410169491525,1.075519923513447
5.1201111864406785,1.063710461386627
5.106812881355932,1.052974586725882
5.093514576271186,1.0437417345176412
5.0802169491525415,1.035582469775475
5.066917966101695,1.0289262274858129
5.05361627118644,1.0233435726622255
5.040314576271186,1.0186197878114975
5.02701220338983,1.0151843079200593
5.013710508474576,1.0121782630150504
5.000408813559321,1.0100310880829013
4.98710779661017,1.0080986306439674
4.973804745762712,1.006595608191463
4.960502372881356,1.0055220207253885
4.9472,1.0044484332593142
4.933898305084745,1.0035895632864544
4.920596610169492,1.0029454108068097
4.907295593220339,1.002301258327165
4.893994576271186,1.001871823340735
4.880693559322034,1.0014423883543055
4.867393898305085,1.0012276708610905
4.854093559322033,1.0010129533678755
4.840793898305084,1.0007982358746608
4.8274942372881355,1.0005835183814458
4.814193898305084,1.0003688008882308
4.800892881355932,1.0003688008882308
4.787591864406779,1.0001540833950158
4.774291525423729,1.0001540833950158
4.76099186440678,1.0001540833950158
4.74769220338983,1.0001540833950158
4.73439186440678,0.9999393659018012
4.721091525423728,0.9999393659018012
4.707791186440677,0.9999393659018012
4.69449152542373,0.9999393659018012
4.681192542372881,0.9999393659018012
4.667890169491526,0.9999393659018012
4.654588474576271,0.9999393659018012
4.641287457627119,0.9999393659018012
4.627986440677965,0.9999393659018012
4.6146854237288135,0.9999393659018012
4.601385084745762,0.9999393659018012
4.588084745762712,0.9999393659018012
4.574783728813559,0.9999393659018012
4.5614806779661015,0.9999393659018012
4.548177627118643,0.9999393659018012
4.534875254237288,0.9999393659018012
4.521572881355932,0.9999393659018012
4.508270508474577,0.9999393659018012
4.494968813559321,0.9999393659018012
4.481667118644067,0.9999393659018012
4.468366101694915,0.9999393659018012
4.455065084745763,0.9999393659018012
4.441764745762711,0.9999393659018012
4.428463728813559,0.9999393659018012
4.415162711864407,0.9999393659018012
4.4018616949152545,0.9999393659018012
4.388561355932203,0.9999393659018012
4.3752603389830504,0.9999393659018012
4.36196,0.9999393659018012
4.34866033898305,0.9999393659018012
4.335360677966101,0.9999393659018012
4.322061694915255,0.9999393659018012
4.308763389830507,0.9999393659018012
4.2954650847457625,0.9999393659018012
4.282167457627118,0.9999393659018012
4.268869830508475,0.9999393659018012
4.255572881355932,0.9999393659018012
4.242275932203389,0.9999393659018012
4.228977627118644,0.9999393659018012
4.21568,0.9999393659018012
4.202382372881356,0.9999393659018012
4.189085423728813,0.9999393659018012
4.175787118644068,0.9999393659018012
4.16248813559322,0.9999393659018012
4.149189152542372,0.9999393659018012
4.135890847457627,0.9999393659018012
4.122590508474577,0.9999393659018012
4.109290847457626,0.9999393659018012
4.09599186440678,0.9999393659018012
4.082692881355931,0.9999393659018012
4.069393220338982,0.9999393659018012
4.056093559322034,0.9999393659018012
4.042793898305084,0.9999393659018012
4.029494915254237,0.9999393659018012
4.016196610169492,0.9999393659018012
4.002897627118644,0.9999393659018012
3.9895979661016945,0.9999393659018012
3.9762989830508473,0.9999393659018012
3.962999999999999,0.9999393659018012
3.949701694915254,0.9999393659018012
3.9364033898305077,0.9999393659018012
3.9231044067796605,0.9999393659018012
3.9098054237288133,0.9999393659018012
3.8965064406779666,0.9999393659018012
3.8832081355932204,0.9999393659018012
3.8699098305084743,0.9999393659018012
3.856610847457627,0.9999393659018012
3.84331186440678,0.9999393659018012
3.8300128813559318,0.9999393659018012
3.8167145762711865,0.9999393659018012
3.8034162711864408,0.9999393659018012
3.7901179661016946,0.9999393659018012
3.776818305084746,0.9999393659018012
3.76352,0.9999393659018012
3.7502210169491526,0.9999393659018012
3.736923389830508,0.9999393659018012
3.723624406779661,0.9999393659018012
3.710325423728814,0.9999393659018012
3.6970264406779663,0.9999393659018012
3.6837281355932205,0.9999393659018012
3.670429830508475,0.9999393659018012
3.657131525423729,0.9999393659018012
3.6438318644067795,0.9999393659018012
3.630532881355932,0.9999393659018012
3.6172345762711866,0.9999393659018012
3.603936271186441,0.9999393659018012
3.590637966101695,0.9999393659018012
3.5773389830508475,0.9999393659018012
3.56404,0.9999393659018012
3.550741694915254,0.9999393659018012
3.5374433898305084,0.9999393659018012
3.5241450847457627,0.9999393659018012
3.5108454237288136,0.9999393659018012
3.497546440677966,0.9999393659018012
3.48424813559322,0.9999393659018012
3.4709498305084745,0.9999393659018012
3.4576515254237288,0.9999393659018012
3.444352542372881,0.9999393659018012
3.431053559322034,0.9999393659018012
3.4177545762711863,0.9999393659018012
3.4044562711864406,0.9999393659018012
3.391157966101695,0.9999393659018012
3.377858983050847,0.9999393659018012
3.3645599999999996,0.9999393659018012
3.351261694915254,0.9999393659018012
3.337963389830508,0.9999393659018012
3.324665084745763,0.9999393659018012
3.311366101694915,0.9999393659018012
3.2980671186440675,0.9999393659018012
3.28476813559322,0.9999393659018012
3.271469830508474,0.9999393659018012
3.2581715254237285,0.9999393659018012
3.2448725423728813,0.9999393659018012
3.2315735593220336,0.9999393659018012
3.2182745762711864,0.9999393659018012
3.2049762711864402,0.9999393659018012
3.1916786440677964,0.9999393659018012
3.178378983050847,0.9999393659018012
3.1650799999999997,0.9999393659018012
3.151781694915254,0.9999393659018012
3.1384833898305082,0.9999393659018012
3.1251850847457625,0.9999393659018012
3.111886101694915,0.9999393659018012
3.0985871186440677,0.9999393659018012
3.08528813559322,0.9999393659018012
3.0719898305084743,0.9999393659018012
3.0586915254237286,0.9999393659018012
3.0453925423728814,0.9999393659018012
3.0320935593220337,0.9999393659018012
3.018795254237288,0.9999393659018012
3.0054962711864404,0.9999393659018012
2.9921986440677966,0.9999393659018012
2.978899661016949,0.9999393659018012
2.9656006779661013,0.9999393659018012
2.952301694915254,0.9999393659018012
2.9390033898305084,0.9999393659018012
2.9257050847457626,0.9999393659018012
2.912406101694915,0.9999393659018012
2.8991071186440673,0.9999393659018012
2.8858088135593216,0.9999393659018012
2.8725098305084744,0.9999393659018012
2.8592115254237287,0.9999393659018012
2.845913220338983,0.9999393659018012
2.8326142372881353,0.9999393659018012
2.8193152542372877,0.9999393659018012
2.806016949152542,0.9999393659018012
2.7927186440677962,0.9999393659018012
2.7794196610169486,0.9999393659018012
2.766120677966102,0.9999393659018012
2.7528216949152546,0.9999393659018012
2.7395233898305085,0.9999393659018012
2.7262250847457623,0.9999393659018012
2.7129267796610166,0.9999393659018012
2.6996277966101694,0.9999393659018012
2.6863288135593217,0.9999393659018012
2.6730298305084745,0.9999393659018012
2.659731525423729,0.9999393659018012
2.646433220338983,0.9999393659018012
2.6331342372881354,0.9999393659018012
2.619835254237288,0.9999393659018012
2.606536949152542,0.9999393659018012
2.5932386440677964,0.9999393659018012
2.5799403389830506,0.9999393659018012
2.5666406779661015,0.9999393659018012
2.553342372881356,0.9999393659018012
2.540043389830508,0.9999393659018012
2.5267450847457624,0.9999393659018012
2.5134467796610167,0.9999393659018012
2.500147796610169,0.9999393659018012
2.4868488135593223,0.9999393659018012
2.473550508474576,0.9999393659018012
2.460251525423729,0.9999393659018012
2.4469532203389828,0.9999393659018012
2.4336542372881356,0.9999393659018012
2.420355254237288,0.9999393659018012
2.407056949152542,0.9999393659018012
2.3937586440677965,0.9999393659018012
2.3804603389830508,0.9999393659018012
2.3671613559322036,0.9999393659018012
2.353862372881356,0.9999393659018012
2.3405633898305083,0.9999393659018012
2.3272650847457625,0.9999393659018012
2.313966779661017,0.9999393659018012
2.3006677966101696,0.9999393659018012
2.287368813559322,0.9999393659018012
2.2740705084745763,0.9999393659018012
2.2607715254237286,0.9999393659018012
2.247473220338983,0.9999393659018012
2.234174915254237,0.9999393659018012
2.2208759322033895,0.9999393659018012
2.2075769491525423,0.9999393659018012
2.1942786440677966,0.9999393659018012
2.180980338983051,0.9999393659018012
2.1676813559322032,0.9999393659018012
2.1543823728813556,0.9999393659018012
2.14108406779661,0.9999393659018012
2.1277850847457622,0.9999393659018012
2.1144867796610165,0.9999393659018012
2.1011884745762712,0.9999393659018012
2.0878894915254236,0.9999393659018012
2.074590508474576,0.9999393659018012
2.06129220338983,0.9999393659018012
2.0479932203389826,0.9999393659018012
2.034694915254237,0.9999393659018012
2.0213959322033896,0.9999393659018012
2.0080969491525424,0.9999393659018012
1.9947986440677963,0.9999393659018012
1.9815003389830506,0.9999393659018012
1.968201355932203,0.9999393659018012
1.9549030508474572,0.9999393659018012
1.9416040677966102,0.9999393659018012
1.9283050847457626,0.9999393659018012
1.9150067796610168,0.9999393659018012
1.901708474576271,0.9999393659018012
1.888409491525424,0.9999393659018012
1.8751105084745763,0.9999393659018012
1.8618122033898306,0.9999393659018012
1.8485138983050846,0.9999393659018012
1.8352149152542374,0.9999393659018012
1.8219159322033898,0.9999393659018012
1.808617627118644,0.9999393659018012
1.7953186440677966,0.9999393659018012
1.782020338983051,0.9999393659018012
1.7687220338983052,0.9999393659018012
1.7554230508474578,0.9999393659018012
1.74212406779661,0.9999393659018012
1.7288257627118644,0.9999393659018012
1.715526779661017,0.9999393659018012
1.7022284745762712,0.9999393659018012
1.6889294915254236,0.9999393659018012
1.6756311864406779,0.9999393659018012
1.6623322033898305,0.9999393659018012
1.6490338983050847,0.9999393659018012
1.635735593220339,0.9999393659018012
1.6224366101694914,0.9999393659018012
1.609137627118644,0.9999393659018012
1.5958386440677965,0.9999393659018012
1.5825403389830506,0.9999393659018012
1.569242033898305,0.9999393659018012
1.5559430508474574,0.9999393659018012
1.54264406779661,0.9999393659018012
1.5293457627118643,0.9999393659018012
1.5160467796610169,0.9999393659018012
1.5027484745762711,0.9999393659018012
1.4894494915254235,0.9999393659018012
1.476151186440678,0.9999393659018012
1.4628522033898304,0.9999393659018012
1.4495538983050846,0.9999393659018012
1.436255593220339,0.9999393659018012
1.4229566101694915,0.9999393659018012
1.4096576271186438,0.9999393659018012
1.3963593220338981,0.9999393659018012
1.383060338983051,0.9999393659018012
1.369762033898305,0.9999393659018012
1.3564630508474578,0.9999393659018012
1.3431647457627118,0.9999393659018012
1.3298657627118644,0.9999393659018012
1.3165674576271187,0.9999393659018012
1.303268474576271,0.9999393659018012
1.2899701694915253,0.9999393659018012
1.276671186440678,0.9999393659018012
1.2633722033898305,0.9999393659018012
1.2500738983050845,0.9999393659018012
1.236775593220339,0.9999393659018012
1.2234766101694914,0.9999393659018012
1.210177627118644,0.9999393659018012
1.1968793220338982,0.9999393659018012
1.1835803389830508,0.9999393659018012
1.170282033898305,0.9999393659018012
1.1569837288135592,0.9999393659018012
1.1436854237288134,0.9999393659018012
1.130386440677966,0.9999393659018012
1.1170874576271186,0.9999393659018012
1.1037891525423726,0.9999393659018012
1.0904908474576271,0.9999393659018012
1.0771925423728814,0.9999393659018012
1.0638942372881357,0.9999393659018012
1.0505959322033898,0.9999393659018012
1.037297627118644,0.9999393659018012
1.023999322033898,0.9999393659018012
1.010701694915254,0.9999393659018012
0.9974033898305085,0.9999393659018012
0.9841057627118645,0.9999393659018012
0.9708074576271185,0.9999393659018012
0.9575091525423729,0.9999393659018012
0.9442108474576271,0.9999393659018012
0.930913220338983,0.9999393659018012
0.9176149152542372,0.9999393659018012
0.9043166101694914,0.9999393659018012
0.8910189830508474,0.9999393659018012
0.8777213559322035,0.9999393659018012
0.8644230508474575,0.9999393659018012
0.8511254237288135,0.9999393659018012
0.8378277966101694,0.9999393659018012
0.8245301694915255,0.9999393659018012
0.8112325423728813,0.9999393659018012
0.7979349152542373,0.9999393659018012
0.7846372881355932,0.9999393659018012
0.7713396610169492,0.9999393659018012
0.758042033898305,0.9999393659018012
0.744744406779661,0.9999393659018012
0.7314467796610169,0.9999393659018012
0.7181491525423729,0.9999393659018012
0.7048515254237286,0.9999393659018012
0.6915538983050846,0.9999393659018012
0.6782562711864407,0.9999393659018012
0.6649586440677965,0.9999393659018012
0.6516603389830509,0.9999393659018012
0.6383627118644067,0.9999393659018012
0.6250644067796609,0.9999393659018012
0.611766779661017,0.9999393659018012
0.5984684745762712,0.9999393659018012
0.5851701694915254,0.9999393659018012
0.5718725423728814,0.9999393659018012
0.5585742372881356,0.9999393659018012
0.5452759322033898,0.9999393659018012
0.531977627118644,0.9999393659018012
0.5186793220338982,0.9999393659018012
0.5053810169491525,0.9999393659018012
0.4920827118644067,0.9999393659018012
0.47878440677966105,0.9999393659018012
0.4654861016949152,0.9999393659018012
0.4521877966101695,0.9999393659018012
0.43888881355932197,0.9999393659018012
0.4255905084745763,0.9999393659018012
0.41229220338983047,0.9999393659018012
0.39899322033898305,0.9999393659018012
0.38569491525423727,0.9999393659018012
0.3723959322033898,0.9999393659018012
0.359097627118644,0.9999393659018012
0.34579864406779653,0.9999393659018012
0.33249898305084746,0.9999393659018012
0.3192,0.9999393659018012
0.30590033898305086,0.9999393659018012
0.2926013559322034,0.9999393659018012
0.2793016949152542,0.9999393659018012
0.26600271186440677,0.9999393659018012
0.2527030508474576,0.9999393659018012
0.23940338983050843,0.9999393659018012
0.2261037288135593,0.9999393659018012
0.21280406779661018,0.9999393659018012
0.199504406779661,0.9999393659018012
0.18620406779661017,0.9999393659018012
0.17290440677966099,0.9999393659018012
0.15960406779661016,0.9999393659018012
0.146304406779661,0.9999393659018012
0.13300406779661017,0.9999393659018012
0.11970372881355931,0.9999393659018012
0.10640338983050847,0.9999393659018012
0.09310305084745762,0.9999393659018012
0.07980271186440677,0.9999393659018012
0.06650237288135592,0.9999393659018012
0.053202033898305086,0.9999393659018012
0.039901694915254235,0.9999393659018012
0.02660067796610169,0.9999393659018012
0.013300338983050846,0.9999393659018012
0.0,0.9999393659018012


==> figures/val_bubScreen/poly_ee.csv <==
time,p_ensemble
0.0,1.0
0.013300176290782834,1.0
0.026600352581565668,1.0
0.039899535432231174,1.0
0.05319971172301401,1.0
0.06649988801379685,1.0
0.07980006430457967,1.0
0.09310024059536251,1.0
0.10639942344602803,1.0
0.11969959973681085,1.0
0.1329997760275937,1.0
0.14629995231837653,1.0
0.15960012860915934,1.0
0.17289931145982487,1.0
0.18619948775060774,1.0
0.19949966404139052,1.0
0.21279984033217333,1.0
0.22609902318283887,1.0
0.2393991994736217,1.0
0.25269937576440454,1.0
0.2659995520551874,1.0
0.2792997283459702,1.0
0.2925989111966357,1.0
0.3058990874874185,1.0
0.319198270338084,1.0
0.33249645974863223,1.0
0.34579564259929774,1.0
0.3590948254499633,1.0
0.37239400830062874,1.0
0.38569219771117697,1.0
0.3989913805618424,1.0
0.4122895699723906,1.0
0.4255887528230561,1.0
0.4388869422336043,1.0
0.4521861250842698,1.0
0.465484314494818,1.0
0.47878250390536614,1.0
0.49208069331591436,1.0
0.5053788827264625,1.0
0.5186770721370108,1.0
0.5319742681074415,1.0
0.5452724575179898,1.0
0.558570646928538,1.0
0.571868836339086,1.0
0.585166032309517,1.0
0.598464221720065,1.0
0.6117624111306132,1.0
0.6250596071010442,1.0
0.6383577965115922,1.0
0.6516549924820232,1.0
0.6649531818925715,1.0
0.6782503778630021,1.0
0.6915485672735504,1.0
0.7048457632439813,1.0
0.7181439526545295,1.0
0.7314411486249602,1.0
0.7447393380355085,1.0
0.7580365340059393,1.0
0.7713347234164876,1.0
0.7846319193869183,1.0
0.7979301087974665,1.0
0.8112273047678973,1.0
0.8245254941784456,1.0
0.8378236835889936,1.0
0.8511218729995418,1.0
0.8644200624100902,1.0
0.8777172583805208,1.0
0.8910154477910691,1.0
0.9043136372016173,1.0
0.9176118266121656,1.0
0.9309100160227137,1.0
0.9442082054332618,1.0
0.9575063948438101,1.0
0.9708045842543582,1.0
0.9841027736649063,1.0
0.9974009630754546,1.0
1.0106991524860027,1.0
1.0239973418965507,1.0
1.0372965247472163,1.0
1.0505947141577645,1.0
1.063892903568313,1.0
1.0771920864189781,1.0
1.0904902758295265,1.0
1.1037884652400747,1.0
1.1170876480907401,1.0
1.1303858375012883,1.0
1.143685020351954,1.0
1.156983209762502,1.0
1.1702823926131676,1.0
1.1835805820237157,1.0
1.196878771434264,1.0
1.2101779542849294,1.0
1.223477137135595,1.0
1.2367753265461432,1.0
1.2500735159566911,1.0
1.2633726988073568,1.0
1.276670888217905,1.0
1.2899700710685706,1.0
1.3032682604791186,1.0
1.3165674433297843,1.0
1.3298656327403322,1.0
1.3431648155909979,1.0
1.356463005001546,1.0
1.3697621878522115,1.0
1.3830603772627597,1.0
1.3963595601134253,1.0
1.4096577495239733,1.0
1.422956932374639,1.0
1.436255121785187,1.0
1.4495533111957353,1.0
1.4628524940464007,1.0
1.4761506834569487,1.0
1.4894498663076143,1.0
1.50274904915828,1.0
1.516047238568828,1.0
1.5293454279793763,1.0
1.5426446108300418,1.0
1.55594280024059,1.0
1.5692419830912556,1.0
1.5825401725018036,1.0
1.5958393553524692,1.0
1.6091375447630172,1.0
1.6224367276136828,1.0
1.6357349170242308,1.0
1.6490340998748965,1.0
1.6623322892854444,1.0
1.6756304786959928,1.0
1.6889296615466585,1.0
1.7022288443973237,1.0
1.715527033807872,1.0
1.7288252232184202,1.0
1.7421244060690857,1.0
1.7554225954796339,1.0
1.7687217783302993,1.0
1.7820199677408475,1.0
1.7953191505915131,1.0
1.808617340002061,1.0
1.8219165228527268,1.0
1.8352147122632747,1.0
1.8485138951139404,1.0
1.8618120845244888,1.0
1.875110273935037,1.0
1.8884094567857024,1.0
1.901708639636368,1.0
1.9150068290469162,1.0
1.9283050184574644,1.0
1.9416042013081298,1.0
1.954902390718678,1.0
1.9682015735693434,1.0
1.9814997629798916,1.0
1.994798945830557,1.0
2.0080971352411057,1.0
2.021396318091771,1.0
2.0346945075023193,1.0
2.0479936903529845,1.0
2.0612918797635325,1.0
2.074590069174081,1.0
2.087889252024746,1.0
2.101188434875412,1.0
2.1144866242859597,1.0
2.127784813696508,1.0
2.141083996547174,1.0
2.1543821859577217,1.0
2.167681368808388,1.0
2.180980551659053,1.0
2.1942787410696014,1.0
2.2075769304801494,1.0
2.2208761133308146,1.0
2.234174302741363,1.0
2.247473485592028,1.0
2.2607716750025766,1.0
2.274069864413125,1.0
2.28736904726379,1.0
2.3006682301144554,1.0
2.313966419525004,1.0
2.32726560237567,1.0
2.3405637917862174,1.0
2.353861981196766,1.0
2.3671611640474315,1.0
2.380460346898097,1.0
2.393758536308645,1.0
2.407056725719193,1.0
2.4203559085698587,1.0
2.4336540979804067,1.0
2.4469532808310723,1.0
2.4602514702416207,1.0
2.4735506530922864,1.0
2.4868488425028343,1.0
2.5001480253535,1.0
2.5134472082041657,1.0
2.5267453976147136,1.0
2.5400435870252616,1.0
2.55334177643581,1.0
2.566640959286475,1.0
2.5799401421371413,1.0
2.593238331547689,1.0
2.606536520958237,1.0
2.6198357038089024,1.0
2.633133893219451,1.0
2.6464330760701165,1.0
2.6597312654806644,1.0
2.67303044833133,1.0
2.6863286377418785,1.0
2.6996278205925437,1.0
2.7129270034432094,1.0
2.7262251928537573,1.0
2.7395233822643057,1.0
2.7528215716748536,1.0
2.7661207545255193,1.0
2.7794199373761845,1.0
2.792718126786733,1.0
2.806016316197281,1.0
2.8193154990479465,1.0
2.832613688458495,1.0
2.84591287130916,1.0
2.859212054159826,1.0
2.872510243570374,1.0
2.885808432980922,1.0
2.899107615831588,1.0
2.912406798682253,1.0
2.9257049880928014,1.0
2.93900317750335,1.0
2.9523013669138973,1.0
2.9656005497645634,1.0
2.9788997326152287,1.0
2.992197922025777,1.0
3.0054961114363254,1.0
3.0187952942869907,1.0
3.032093483697539,1.0
3.0453926665482047,1.0
3.05869184939887,1.0
3.0719900388094183,1.0
3.0852882282199663,1.0
3.098587411070631,1.0
3.11188560048118,1.0
3.1251847833318456,1.0
3.1384829727423935,1.0
3.1517811621529415,1.0
3.165080345003607,1.0
3.178379527854273,1.0
3.1916787107049385,1.0
3.2049769001154864,1.0
3.2182750895260344,1.0
3.2315732789365823,1.0
3.244872461787248,1.0
3.2581716446379136,1.0
3.2714698340484616,1.0
3.2847680234590104,1.0
3.298067206309675,1.0
3.3113653957202236,1.0
3.324664578570889,1.0
3.337962767981437,1.0
3.3512619508321024,1.0
3.364560140242651,1.0
3.377859323093317,1.0
3.3911585059439826,1.0
3.4044566953545305,1.0
3.417754884765078,1.0
3.431053074175627,1.0
3.444352257026292,1.0
3.4576514398769578,1.0
3.470949629287506,1.0
3.484247818698054,1.0
3.49754700154872,1.0
3.5108451909592677,1.0
3.5241443738099334,1.0
3.5374435566605986,1.0
3.550741746071147,1.0
3.564039935481695,1.0
3.5773391183323606,1.0
3.5906383011830263,1.0
3.6039364905935742,1.0
3.617234680004122,1.0
3.6305328694146706,1.0
3.643832052265336,1.0
3.6571312351160015,1.0
3.6704294245265494,1.0
3.683727613937098,1.0
3.697026796787764,1.0
3.7103249861983114,1.0
3.7236241690489775,1.0
3.7369233518996423,1.0
3.750221541310191,1.0
3.7635197307207395,1.0
3.7768189135714048,1.0
3.7901180964220695,1.0
3.8034162858326184,1.0
3.8167144752431668,1.0
3.8300136580938324,1.0
3.8433118475043804,1.0
3.8566090434748115,1.0
3.8699002788045376,1.0
3.8831925075743827,1.0
3.896484736344226,1.0
3.9097769651140704,1.0
3.9230691938839146,1.0
3.936362416093876,1.0
3.949655638303838,1.0
3.962948860513799,1.0
3.976242082723761,1.0
3.9895362983738405,1.0
4.002830514023919,1.0
4.016124729673997,1.0
4.029419938764194,1.0
4.04271514785439,1.0
4.056010356944586,1.0
4.0693065594749,1.0
4.082602762005213,1.00000001
4.095898964535526,1.00000001
4.109196160505958,1.00000002
4.1224933564763875,1.00000003
4.135791545886936,1.00000003
4.149089735297484,1.00000004
4.16238891814815,1.00000005
4.175687107558699,1.00000006
4.188987283849482,1.00000007
4.202286466700147,1.00000008
4.21558664299093,1.00000009
4.228887812721831,1.0000000999999998
4.242186995572495,1.00000011
4.255487171863278,1.00000012
4.268786354713943,1.00000013
4.282087524444843,1.00000014
4.295387700735627,1.0000001599999997
4.3086888704665265,1.00000018
4.321990040197427,1.0000002
4.335290216488209,1.00000024
4.34859138621911,1.0000003
4.361891562509893,1.00000038
4.375191738800675,1.0000005
4.388491915091459,1.00000065
4.401792091382242,1.00000084
4.415092267673024,1.0000011
4.428393437403924,1.00000143
4.441694607134824,1.00000186
4.454994783425607,1.0000024
4.46829495971639,1.00000309
4.481595136007173,1.00000396
4.494896305738074,1.00000506
4.5081974754689735,1.00000643
4.521497651759756,1.00000814
4.5347978280505385,1.00001028
4.5480980043413215,1.00001295
4.561399174072222,1.00001628
4.574700343803123,1.0000204
4.588000520093905,1.00002553
4.601300696384687,1.00003189
4.61460087267547,1.00003976
4.627902042406371,1.0000495
4.641203212137271,1.00006153
4.654503388428054,1.00007639
4.667803564718836,1.00009471
4.681104734449737,1.00011729
4.69440491074052,1.0001450599999997
4.70770608047142,1.00017918
4.721006256762203,1.00022107
4.734306433052986,1.00027242
4.747607602783886,1.0003353
4.760908772514786,1.00041221
4.774209942245686,1.00050617
4.787510118536469,1.00062083
4.800810294827252,1.00076056
4.814110471118035,1.00093061
4.827411640848935,1.00113728
4.840712810579835,1.0013881999999998
4.854012986870617,1.00169264
4.867313163161401,1.00206199
4.880614332892301,1.00251016
4.8939155026232,1.00305403
4.9072166723541,1.00371406
4.920516848644883,1.00451447
4.933817024935666,1.00548293
4.947118194666567,1.00665038
4.960419364397467,1.00805344
4.97371954068825,1.00974203
4.9870207104191495,1.01179124
5.0003208867099325,1.01431028
5.013622056440832,1.01743761
5.026923226171733,1.0213232899999998
5.040223402462516,1.02611005
5.053523578753299,1.0319171299999998
5.0668247484841995,1.0388275199999997
5.080125918215099,1.04688631
5.093427087945999,1.05610965
5.106727264236782,1.06649159
5.120027440527565,1.07800425
5.133328610258465,1.09059754
5.146629779989365,1.1042013999999998
5.159930949720266,1.11872904
5.173231126011049,1.13407974
5.186531302301831,1.15014144
5.199832472032732,1.16679352
5.213133641763632,1.18390959
5.226434811494531,1.2013601599999997
5.239734987785313,1.2190152999999997
5.253036157516214,1.23674711
5.266336333806996,1.25443194
5.279637503537897,1.2719525399999998
5.2929386732687975,1.28919977
5.3062388495595805,1.30607418
5.31954001929048,1.32248725
5.332841189021381,1.33836232
5.346142358752282,1.3536350999999998
5.359442535043065,1.3682539900000001
5.372743704773964,1.3821799699999997
5.386043881064746,1.3953862300000002
5.399345050795647,1.40785754
5.412646220526547,1.41958942
5.42594639681733,1.43058703
5.4392475665482305,1.44086401
5.452548736279129,1.45044119
5.465849906010029,1.45934514
5.479150082300813,1.46760689
5.492451252031713,1.47526048
5.505751428322497,1.48234166
5.519052598053396,1.4888867499999998
5.532353767784297,1.49493148
5.545654937515197,1.50051007
5.55895511380598,1.5056544799999998
5.57225628353688,1.51039375
5.58555745326778,1.5147536399999997
5.59885862299868,1.51875635
5.612158799289463,1.52242047
5.625459969020363,1.52576103
5.6387611387512635,1.52878984
5.6520613150420465,1.53151574
5.665362484772947,1.53394515
5.678663654503846,1.53608256
5.691963830794629,1.53793116
5.70526500052553,1.5394933499999999
5.718566170256429,1.5407714000000001
5.73186733998733,1.54176797
5.745167516278112,1.54248656
5.758468686009013,1.54293191
5.771769855739913,1.54311033
5.785071025470813,1.54302982
5.798371201761595,1.54270013
5.811672371492496,1.5421327899999997
5.824973541223396,1.54134087
5.8382747109542965,1.54033872
5.8515748872450795,1.5391416399999998
5.86487605697598,1.5377654199999997
5.878177226706879,1.53622596
5.891477402997663,1.5345387400000001
5.904778572728563,1.5327183600000003
5.9180797424594624,1.5307781999999999
5.931379918750245,1.52873011
5.944681088481146,1.52658399
5.957982258212047,1.5243478199999998
5.971283427942946,1.52202756
5.984583604233729,1.51962684
5.997884773964628,1.51714667
6.011185943695529,1.51458571
6.024487113426429,1.51194026
6.037787289717213,1.5092050700000001
6.0510884594481125,1.50637404
6.064389629179012,1.50344025
6.077690798909913,1.5003959899999997
6.090990975200696,1.49723329
6.104292144931596,1.49394364
6.117593314662495,1.49051831
6.130894484393395,1.48694932
6.144194660684178,1.4832303099999997
6.157495830415079,1.4793569799999997
6.170796006705861,1.47532676
6.184097176436762,1.4711380600000001
6.197398346167661,1.46678983
6.210699515898562,1.4622815799999997
6.223999692189345,1.4576133899999997
6.237300861920246,1.45278566
6.2506020316511455,1.4477989900000001
6.263903201382046,1.44265397
6.277203377672829,1.43735072
6.29050454740373,1.43188843
6.303805717134629,1.4262651300000002
6.3171058934254125,1.42047769
6.330407063156311,1.4145220099999998
6.343708232887212,1.40839319
6.357008409177994,1.4020857699999998
6.370309578908895,1.3955939000000002
6.3836107486397955,1.3889115200000002
6.3969109249305784,1.38203258
6.410212094661478,1.37495129
6.423513264392379,1.36766245
6.43681344068316,1.36016181
6.450114610414061,1.35244631
6.463415780144961,1.34451436
6.476715956435744,1.33636603
6.490017126166645,1.3280031
6.503317302457427,1.3194291099999997
6.516618472188327,1.31064932
6.529907720637819,1.30167061
6.543175113404731,1.2925013899999998
6.556442506171642,1.2831513799999998
6.569710892378669,1.27363139
6.582979278585698,1.26395306
6.5962486582328435,1.2541286099999998
6.609520024760225,1.24417056
6.622791391287604,1.23409139
6.636065738135336,1.22390335
6.649341078423185,1.21361817
6.662618405591272,1.20324692
6.675898713079707,1.1927999
6.689181007448378,1.18228656
6.70246330181705,1.17171551
6.715747583065955,1.16109455
6.729033851195095,1.15043075
6.742320119324235,1.13973057
6.755607380893492,1.1290000099999997
6.768895635902868,1.11824478
6.782184884352359,1.10747048
6.795474132801853,1.09668291
6.808765368131579,1.08588817
6.822056603461307,1.07509302
6.835349825671267,1.0643049999999998
6.848644041321346,1.05353264
6.861938256971426,1.04278564
6.875233466061622,1.03207494
6.888529668591935,1.0214128499999997
6.901825871122248,1.01081301
6.915123067092679,1.00029043
6.92842026306311,0.98986137
6.941717459033542,0.9795433100000001
6.955014655003971,0.9693547
6.96831284441452,0.95931488
6.981611033825069,0.94944378
6.994909223235616,0.9397616799999999
7.008207412646165,0.9302889799999999
7.02150659549683,0.92104586
7.034805778347496,0.9120520100000001
7.048105954638278,0.9033263800000001
7.06140613092906,0.89488685
7.074706307219843,0.8867500499999998
7.088007476950744,0.87893112
7.1013096401217615,0.87144354
7.11461180329278,0.86429905
7.127913966463797,0.8575075600000001
7.141217123074932,0.8510771699999999
7.154520279686065,0.8450142100000001
7.167823436297201,0.83932334
7.181127586348453,0.8340077499999999
7.194430742959589,0.82906934
7.2077358864509575,0.8245089499999999
7.22104003650221,0.8203266399999999
7.234344186553462,0.81652195
7.247649330044831,0.81309415
7.260955466976318,0.8100425
7.274260610467688,0.8073664699999998
7.287566747399175,0.8050658599999999
7.300872884330661,0.80314097
7.314179021262149,0.80159259
7.327486151633752,0.80042205
7.3407932820053565,0.79963109
7.354101405817079,0.79922175
7.367408536188682,0.79919619
7.380716660000402,0.79955645
7.3940247838121245,0.8003042199999999
7.407332907623846,0.80144056
7.420641031435567,0.80296568
7.433949155247289,0.8048786699999999
7.447257279059011,0.8071773499999999
7.460565402870731,0.8098580699999999
7.473873526682453,0.81291571
7.4871816504941755,0.8163435699999999
7.500489774305896,0.8201334999999998
7.513798891557736,0.82427593
7.527108008809574,0.8287600900000001
7.540417126061412,0.8335741900000001
7.5537262433132515,0.83870562
7.567035360565091,0.84414124
7.580345471257046,0.84986757
7.593655581949004,0.8558710099999999
7.606965692640959,0.8621380099999999
7.620275803332915,0.8686551700000001
7.633586907464988,0.8754092999999998
7.646897018156944,0.8823874299999999
7.660207128848901,0.8895766899999998
7.673517239540857,0.89696415
7.686827350232813,0.90453668
7.700137460924769,0.9122807099999999
7.713447571616725,0.92018209
7.726757682308681,0.92822596
7.740066799560519,0.9363965699999999
7.753368962731537,0.94467715
7.766670132462437,0.95304994
7.779973289073572,0.9614962499999999
7.79327843256494,0.96999682
7.806579602295842,0.9785321799999999
7.819880772026742,0.9870831799999998
7.83318293519776,0.99563163
7.84648708524901,1.00416099
7.859791235300265,1.01265714
7.8730904181509285,1.02110921
7.886392581321947,1.02951037
7.899695737933082,1.0378584499999999
7.913000881424452,1.04615645
7.926301057715234,1.05441272
7.939602227446134,1.06264098
7.95290439061715,1.0708599399999998
7.966208540668403,1.07909269
7.979512690719655,1.08736575
7.992811873570321,1.09570763
8.006113043301221,1.1041469
8.01941520647224,1.11270994
8.03272034996361,1.12141859
8.04602151969451,1.13028756
8.059321695985291,1.13932208
8.072622865716191,1.14851628
8.085927015767442,1.15785162
8.099232159258815,1.16729491
8.112530348669361,1.17679758
8.125831518400261,1.18629628
8.139133681571279,1.195713
8.152437831622532,1.20495626
8.165739994793547,1.21392749
8.179039177644214,1.22252528
8.192340347375113,1.23063682
8.205643503986249,1.23813234
8.21894864747762,1.24489369
8.2322488237684,1.25082889
8.245548006619066,1.25585813
8.258850169790085,1.2598976400000002
8.27215332640122,1.26285553
8.285458469892589,1.2645924599999998
8.298756659303137,1.26493025
8.31205683559392,1.26375379
8.325358998764937,1.26102379
8.33866314881619,1.2567389600000003
8.351965311987207,1.2509719199999998
8.365264494837874,1.2438248200000002
8.378565664568772,1.23534312
8.39186782773979,1.22557218
8.405172971231158,1.21460937
8.418473147521942,1.20257298
8.431772330372608,1.18959435
8.445073500103508,1.17580932
8.458376656714643,1.16134184
8.471680806765894,1.14630614
8.484978996176444,1.13081216
8.498279172467225,1.11496405
8.511580342198126,1.09886162
8.524883498809261,1.08259988
8.538185661980279,1.06626544
8.551483851390826,1.0499347
8.56478402768161,1.03367428
8.57808519741251,1.01754187
8.591389347463762,1.00158738
8.604687536874309,0.98585392
8.617985726284857,0.9703784
8.631285902575643,0.95519212
8.644588065746657,0.9403213
8.657891222357794,0.92578752
8.671188418328224,0.91160825
8.684486607738773,0.8977973799999999
8.697787777469673,0.88436574
8.71108994064069,0.8713215699999999
8.724391110371592,0.8586709299999999
8.737689299782138,0.8464179999999999
8.750987489192685,0.83456533
8.764288658923586,0.8231140899999999
8.777590822094604,0.81206426
8.79089000494527,0.8014148599999998
8.8041872009157,0.7911641000000001
8.817486383766365,0.7813095699999999
8.830787553497265,0.77184845
8.844089716668284,0.76277767
8.857387906078833,0.7540941
8.870686095489381,0.7457947199999999
8.883986271780161,0.7378767699999998
8.897287441511063,0.7303378799999999
8.910590598122196,0.7231762
8.923889780972864,0.71639049
8.937187970383413,0.70998018
8.950488146674195,0.70394539
8.963790309845212,0.6982868399999999
8.97709247301623,0.69300578
8.990390662426778,0.68810381
9.003689845277442,0.6835827300000001
9.016990021568224,0.67944428
9.030292184739244,0.67569004
9.04359434791026,0.6723212100000001
9.056893530760927,0.6693381
9.070193707051711,0.6667398699999999
9.083494876782611,0.6645248599999999
9.096797039953627,0.66269044
9.110099203124644,0.6612316799999999
9.12339838597531,0.66014114
9.136698562266092,0.65940993
9.149999731996994,0.65902766
9.163302888608127,0.65898185
9.176604058339029,0.6592590999999999
9.189903241189693,0.6598458599999999
9.203204410920595,0.66072894
9.216505580651493,0.66189675
9.229809730702746,0.6633379599999999
9.243110900433647,0.66503903
9.256411076724428,0.6669848599999999
9.269711253015211,0.6691608499999999
9.283014409626347,0.6715536500000001
9.296317566237482,0.67415072
9.309618735968382,0.67693965
9.322918912259164,0.6799077599999999
9.336220081990064,0.6830423799999998
9.349523238601199,0.68633121
9.362827388652452,0.68976268
9.376126571503118,0.6933258399999999
9.389427741234016,0.6970101999999999
9.402728910964916,0.70080573
9.416032067576051,0.7047029699999999
9.429336217627304,0.70869328
9.442637387358205,0.71276897
9.455938557089105,0.7169233299999999
9.469240720260121,0.72115076
9.482543876871256,0.72544669
9.495846040042274,0.7298076200000001
9.509147209773174,0.7342310099999999
9.522448379504075,0.73871515
9.535750542675093,0.7432590099999999
9.549053699286226,0.74786205
9.562354869017126,0.75252399
9.575656038748027,0.7572445599999998
9.588958201919045,0.76202324
9.602260365090062,0.7668590099999999
9.615563521701198,0.7717500899999999
9.628865684872213,0.77669367
9.642166854603113,0.78168572
9.655468024334015,0.7867208000000001
9.668770187505032,0.79179193
9.682073344116167,0.79689057
9.69537352040695,0.80200657
9.708674690137851,0.8071283
9.721976853308867,0.8122427899999999
9.735278023039767,0.8173359599999999
9.748577205890433,0.82239292
9.761877382181218,0.8273982899999999
9.775178551912116,0.8323366
9.788479721643018,0.83719269
9.801781884814034,0.8419521
9.815083054544935,0.84660148
9.828383230835716,0.85112894
9.841683407126501,0.8555243299999999
9.854982589977165,0.8597795299999998
9.868281772827832,0.86388858
9.881581949118614,0.8678477899999999
9.894882125409396,0.87165572
9.908183295140295,0.87531311
9.921484464871197,0.8788227400000002
9.934785634602095,0.8821891899999998
9.948088791213232,0.8854185599999999
9.961392941264483,0.8885181300000001
9.97469907819597,0.89149602
9.988006208567576,0.8943608
10.001315325819414,0.89712111
10.014627423391604,0.89978533
10.02794051440391,0.90236126
10.041255592296455,0.9048558799999998
10.054572657069233,0.9072751300000002
10.067890715282127,0.9096237699999999
10.081210760375257,0.9119052599999999
10.094532792348621,0.91412177
10.107854824321986,0.9162742
10.121155000612768,0.91836227
10.134453190023317,0.9203847100000001
10.147752372873981,0.92233947
10.16105056228453,0.92422392
10.174349745135194,0.92603513
10.187648927985862,0.9277701400000001
10.20094711739641,0.9294262099999999
10.214246300247074,0.9310010099999999
10.22754548309774,0.93249287
10.240844665948405,0.9339008900000001
10.254143848799071,0.9352251299999998
10.267443031649737,0.93646662
10.280742214500401,0.9376274399999999
10.294041397351066,0.9387106400000002
10.307340580201732,0.9397202099999998
10.320639763052398,0.9406608599999999
10.333938945903064,0.9415378700000001
10.34723812875373,0.94235684
10.36053830504451,0.94312355
10.373837487895177,0.9438438
10.387136670745843,0.94452334
10.400436847036627,0.9451675899999998
10.413736029887291,0.94578126
10.427036206178075,0.94636802
10.440335389028741,0.9469302199999999
10.453634571879405,0.9474687599999999
10.466934748170189,0.9479830299999998
10.480233931020853,0.9484711100000001
10.493534107311637,0.9489299
10.506833290162302,0.94935542
10.520132473012966,0.94974293
10.533432649303752,0.95008716
10.546731832154418,0.95038252
10.560032008445198,0.95062328
10.573331191295864,0.9508037900000001
10.586631367586646,0.9509186500000001
10.599930550437312,0.95096281
10.613230726728096,0.95093176
10.62652990957876,0.95082168
10.639830085869544,0.95062968
10.653129268720209,0.9503538699999999
10.666429445010992,0.94999325
10.679729621301775,0.94954735
10.693028804152439,0.9490160499999999
10.706328980443223,0.9483994699999999
10.719629156734005,0.94769816
10.732929333024789,0.94691344
10.74622950931557,0.946048
10.759529685606356,0.9451060899999999
10.772829861897138,0.94409028
10.78613003818792,0.94300179
10.799430214478704,0.94185836
10.812730390769485,0.94066319
10.82603056706027,0.9394213
10.83933173679117,0.93814176
10.852631913081952,0.9368294099999999
10.865932089372736,0.93548838
10.879232265663516,0.93412208
10.892532441954302,0.93273142
10.9058336116852,0.9313179899999999
10.919133787975984,0.92988758
10.932433964266767,0.9284471900000001
10.945734140557548,0.92700729
10.959034316848332,0.92557341
10.972334493139114,0.9241495299999999
10.985634669429897,0.92274481
10.99893484572068,0.92136622
11.012235022011463,0.9200198199999999
11.025534204862128,0.91871117
11.038834381152911,0.91744535
11.052134557443694,0.9162270099999998
11.065434733734477,0.9150603600000001
11.078734910025261,0.9139492499999999
11.092034092875926,0.91289711
11.105334269166708,0.91190692
11.118634445457491,0.91098123
11.131934621748274,0.9101220999999999
11.14523380459894,0.90933118
11.158533980889722,0.9086096400000001
11.171833163740386,0.9079582699999998
11.185133340031172,0.90737743
11.198432522881836,0.90686711
11.21173269917262,0.90642699
11.225031882023286,0.90605649
11.238332058314066,0.90575483
11.25163124116473,0.90552108
11.264931417455516,0.9053542400000001
11.278230600306182,0.90525331
11.291530776596964,0.90521732
11.304830952887746,0.9052453999999999
11.318130135738413,0.90533679
11.331430312029196,0.9054909
11.34472949487986,0.90570726
11.358029671170643,0.90598557
11.371328854021309,0.90632564
11.384629030312091,0.90672739
11.397928213162757,0.90719076
11.411228389453541,0.90771568
11.424528565744323,0.9083020299999999
11.437827748594987,0.90894954
11.451127924885771,0.9096577499999999
11.464428101176553,0.91042597
11.477728277467337,0.91125321
11.491027460318003,0.91213813
11.504327636608783,0.91307908
11.517627812899567,0.91407401
11.53092798919035,0.9151205399999999
11.544228165481135,0.91621596
11.557528341771917,0.9173572400000001
11.5708285180627,0.9185411
11.5841296877936,0.91976409
11.597429864084384,0.9210225899999999
11.610730040375165,0.92231293
11.624030216665949,0.92363142
11.63733039295673,0.92497445
11.65063156268763,0.92633849
11.663931738978414,0.9277202
11.677231915269196,0.92911643
11.690532091559978,0.9305242599999999
11.703832267850764,0.93194101
11.717133437581662,0.9333642699999999
11.730433613872446,0.9347918500000001
11.743733790163228,0.9362218099999999
11.757033966454012,0.93765243
11.770334142744794,0.93908217
11.783635312475694,0.9405096300000001
11.796935488766477,0.9419335899999999
11.81023566505726,0.9433529
11.823535841348043,0.9447665299999999
11.836836017638825,0.9461735
11.850136193929607,0.94757291
11.863436370220391,0.9489639199999998
11.876736546511175,0.95034576
11.890036722801957,0.9517176900000001
11.903337892532857,0.9530790699999999
11.91663806882364,0.95442933
11.929938245114421,0.95576795
11.943238421405207,0.95709451
11.956538597695987,0.9584086399999999
11.96983877398677,0.9597100499999999
11.983138950277553,0.96099846
11.996440120008453,0.96227363
12.009740296299237,0.9635353199999999
12.02304047259002,0.96478323
12.036340648880802,0.96601704
12.049641818611702,0.9672363
12.062941994902484,0.96844049
12.076242171193268,0.9696289499999999
12.08954234748405,0.97080088
12.102842523774834,0.97195535
12.116143693505736,0.97309131
12.129443869796516,0.9742076
12.1427440460873,0.97530298
12.156044222378084,0.97637615
12.169345392108982,0.9774258199999999
12.182645568399767,0.9784507099999998
12.195945744690547,0.97944964
12.209245920981331,0.98042151
12.222547090712233,0.9813653999999999
12.235847267003013,0.98228054
12.249147443293797,0.98316636
12.26244761958458,0.9840224599999999
12.27574878931548,0.98484867
12.289048965606263,0.98564495
12.302349141897047,0.98641143
12.315649318187829,0.9871483399999998
12.328950487918728,0.98785601
12.342250664209512,0.9885347699999999
12.355550840500294,0.98918498
12.368851016791078,0.98980694
12.38215119308186,0.99040091
12.395451369372644,0.99096706
12.408751545663426,0.99150547
12.42205172195421,0.99201616
12.435351898244992,0.99249908
12.448652074535776,0.9929541299999999
12.461952250826558,0.99338124
12.475252427117342,0.99378036
12.488551609968008,0.99415153
12.501851786258788,0.9944949
12.51515196254957,0.99481077
12.528452138840354,0.9950996099999999
12.54175132169102,0.99536205
12.555051497981802,0.99559891
12.568351674272586,0.99581112
12.58165085712325,0.9959997499999999
12.594951033414034,0.99616588
12.608250216264699,0.9963105999999999
12.621550392555482,0.99643489
12.634849575406149,0.99653955
12.64814975169693,0.99662515
12.661448934547595,0.99669192
12.674749110838379,0.9967397
12.688048293689043,0.99676794
12.701348469979827,0.99677561
12.714647652830491,0.9967612599999999
12.727946835681157,0.99672304
12.74124701197194,0.99665871
12.754546194822607,0.9965658
12.76784637111339,0.9964416299999999
12.781145553964055,0.99628349
12.79444573025484,0.9960887099999999
12.807744913105505,0.99585484
12.82104409595617,0.99557976
12.834344272246952,0.9952618
12.847643455097618,0.99489985
12.860943631388398,0.9944934399999998
12.874242814239064,0.9940427899999998
12.88754199708973,0.9935488599999999
12.900842173380514,0.9930133
12.914141356231179,0.9924384699999999
12.927440539081845,0.99182741
12.940740715372629,0.9911837599999999
12.954039898223295,0.9905115999999999
12.967339081073957,0.98981536
12.980639257364741,0.98909963
12.993938440215407,0.98836908
13.00723861650619,0.98762831
13.020537799356854,0.98688175
13.03383797564764,0.98613344
13.047137158498305,0.98538744
13.060437334789086,0.98464854
13.07373651763975,0.98391972
13.087036693930536,0.98320312
13.100336870221318,0.9825026599999999
13.113636053071982,0.9818164099999999
13.126936229362766,0.98114529
13.140236405653548,0.98049165
13.153536581944332,0.97985754
13.166836758235116,0.97924462
13.180136934525896,0.97865405
13.19343711081668,0.97808672
13.206737287107462,0.97754342
13.220037463398246,0.97702494
13.233337639689028,0.9765321499999999
13.246637815979811,0.97606588
13.259937992270594,0.9756269799999999
13.273238168561377,0.97521629
13.28653834485216,0.97483465
13.299839514583061,0.9744829099999999
13.313139690873845,0.9741619599999999
13.326439867164625,0.97387269
13.339740043455409,0.97361587
13.35304121318631,0.97339208
13.36634138947709,0.9732017899999998
13.379642559207992,0.9730451799999998
13.392942735498776,0.9729221299999999
13.406242911789558,0.9728321099999999
13.419544081520458,0.97277408
13.43284425781124,0.9727467699999999
13.44614542754214,0.97274852
13.459446597273041,0.97277729
13.472746773563825,0.97283084
13.486047943294725,0.97290675
13.499348119585507,0.97300249
13.512649289316407,0.9731154499999999
13.525950459047307,0.9732429999999999
13.539250635338089,0.9733825399999999
13.552551805068989,0.97353154
13.565852974799888,0.9736875899999999
13.57915414453079,0.97384852
13.59245531426169,0.97401236
13.605755490552472,0.9741773999999999
13.619056660283372,0.97434224
13.632357830014273,0.97450581
13.645658999745171,0.97466733
13.658959176035955,0.9748262499999999
13.672259352326739,0.97498222
13.685559528617523,0.97513516
13.698858711468187,0.97528525
13.712157894318853,0.9754327900000002
13.725458070609639,0.9755780999999999
13.738759240340537,0.97572146
13.752058423191203,0.97586312
13.765357606041869,0.97600333
13.778657782332651,0.9761422599999999
13.791957958623433,0.9762800699999999
13.805258134914217,0.97641682
13.818557317764881,0.97655255
13.831857494055663,0.97668722
13.84515667690633,0.97682078
13.85845685319711,0.97695312
13.871757029487894,0.9770841199999999
13.88505720577868,0.97721364
13.898356388629345,0.9773415099999999
13.911656564920126,0.97746763
13.924955747770792,0.9775919300000001
13.938256917501691,0.97771436
13.951556100352358,0.9778349300000001
13.964856276643141,0.97795366
13.978155459493808,0.9780706099999998
13.991455635784588,0.9781858
14.004755812075372,0.97829925
14.018055988366156,0.97841094
14.03135517121682,0.97852077
14.044654354067486,0.97862858
14.057954530358268,0.97873413
14.071254706649052,0.97883705
14.084554882939832,0.9789368599999999
14.0978540657905,0.9790329599999998
14.111154242081284,0.9791246200000001
14.124454418372064,0.97921099
14.137754594662848,0.9792911199999998
14.15105477095363,0.9793639299999999
14.164353953804296,0.9794283
14.17765313665496,0.97948301
14.190953312945743,0.97952682
14.204253489236526,0.97955848
14.217553665527308,0.97957676
14.230852848377975,0.97958044
14.244153024668758,0.97956839
14.257452207519425,0.9795395399999999
14.270753377250324,0.97949294
14.284053553541108,0.9794277000000001
14.297352736391774,0.97934311
14.310651919242439,0.97923853
14.323952095533222,0.97911346
14.337252271824006,0.97896754
14.350552448114787,0.97880049
14.363851630965453,0.97861218
14.377151807256233,0.97840254
14.390450990106899,0.97817163
14.403751166397685,0.97791958
14.417052336128581,0.9776466000000001
14.430351518979249,0.97735301
14.443650701829915,0.9770391699999998
14.456950878120697,0.97670553
14.47025105441148,0.97635262
14.483551230702263,0.9759810300000001
14.496850413552929,0.9755914599999999
14.510150589843713,0.9751846799999999
14.523449772694377,0.9747615499999999
14.53674994898516,0.97432302
14.550050125275941,0.9738701299999999
14.563350301566725,0.97340402
14.576649484417391,0.9729259
14.589949660708172,0.9724370599999999
14.603248843558838,0.97193885
14.61655001328974,0.97143269
14.629849196140404,0.97092006
14.643148378991068,0.97040245
14.656448555281854,0.96988139
14.66974873157264,0.96935842
14.68304890786342,0.96883505
14.696349084154203,0.96831279
14.709648267004866,0.96779314
14.722947449855532,0.9672775099999998
14.736247626146316,0.96676733
14.749547802437098,0.96626391
14.762847978727878,0.9657685300000001
14.776147161578546,0.9652823399999999
14.78944733786933,0.96480563
14.802747514160114,0.96433976
14.816047690450894,0.96388825
14.829347866741678,0.9634526
14.842647049592346,0.9630323399999999
14.85594623244301,0.96262764
14.86924640873379,0.96223919
14.882546585024576,0.9618677799999998
14.895846761315358,0.96151429
14.909145944166022,0.9611796
14.922446120456804,0.9608645600000001
14.93574530330747,0.9605700500000001
14.949046473038372,0.96029689
14.962346649329156,0.9600458499999999
14.97564583217982,0.95981764
14.988945015030486,0.95961289
15.002245191321268,0.95943214
15.015545367612052,0.95927579
15.028845543902833,0.95914416
15.042144726753499,0.95903744
15.055443909604167,0.9589556799999999
15.068744085894949,0.95889882
15.082044262185729,0.9588667
15.09534543191663,0.95885903
15.108644614767297,0.95887545
15.121943797617961,0.9589155
15.135243973908743,0.95897868
15.148544150199527,0.9590644099999999
15.161844326490309,0.9591721
15.175143509340975,0.95930111
15.188442692191643,0.95945081
15.201742868482423,0.9596205500000001
15.215043044773209,0.95980967
15.22834322106399,0.9600175299999999
15.241643397354775,0.96024348
15.254942580205439,0.96048687
15.268241763056102,0.96074705
15.281541939346885,0.9610233499999999
15.294843109077789,0.9613151
15.308142291928453,0.9616215599999999
15.32144147477912,0.9619420099999999
15.3347416510699,0.9622756500000001
15.348041827360683,0.9626216399999998
15.361342003651467,0.9629790799999999
15.374642179942251,0.96334702
15.387941362792917,0.9637244399999999
15.401240545643581,0.9641102799999999
15.414540721934362,0.96450339
15.427840898225146,0.9649026
15.441141074515928,0.96530666
15.454440257366596,0.9657143099999999
15.46774043365738,0.9661242399999999
15.48104060994816,0.96653513
15.49434078623894,0.96694564
15.507640962529726,0.9673543899999999
15.52094014538039,0.96775988
15.534239328231056,0.96815986
15.54753950452184,0.9685542799999999
15.560839680812624,0.96894178
15.574139857103404,0.96932107
15.587439039954068,0.9696909200000001
15.600739216244852,0.9700501
15.614038399095518,0.9703974099999999
15.627339568826422,0.9707317099999999
15.640638751677086,0.9710519399999998
15.653938927967866,0.9713570999999999
15.667238110818532,0.9716462799999999
15.680538287109313,0.97191866
15.693838463400096,0.9721735199999999
15.70713863969088,0.97241025
15.720437822541546,0.97262833
15.733737005392214,0.97282739
15.747037181682995,0.97300716
15.760337357973778,0.97316748
15.77363753426456,0.9733083299999999
15.786936717115225,0.97342978
15.800236893406009,0.9735320499999999
15.813537069696793,0.97361542
15.826837245987576,0.97368028
15.840137422278358,0.97372711
15.853436605129023,0.9737564400000001
15.866735787979689,0.97376885
15.880035964270473,0.97376499
15.893336140561257,0.97374549
15.906636316852037,0.97371102
15.919935499702705,0.9736622099999999
15.933235675993487,0.97359968
15.946534858844148,0.97352398
15.959835035134935,0.9734356399999999
15.973136204865835,0.9733351199999999
15.986435387716499,0.9732227899999999
15.999734570567165,0.97309899
16.013034746857947,0.97296397
16.02633492314873,0.9728179299999999
16.039635099439515,0.97266102
16.052934282290177,0.97249334
16.06623445858096,0.9723149700000001
16.079533641431627,0.97212599
16.092833817722408,0.97192646
16.10613498745331,0.9717164999999999
16.119434170303975,0.97149623
16.132733353154638,0.97126587
16.146033529445425,0.9710256700000001
16.15933370573621,0.97077602
16.17263388202699,0.9705173499999998
16.185933064877656,0.9702502399999999
16.19923224772832,0.96997536
16.212532424019102,0.9696934899999999
16.225832600309886,0.9694055199999999
16.23913277660067,0.96911242
16.25243295289145,0.96881528
16.26573213574212,0.9685152
16.279031318592782,0.96821338
16.29233149488357,0.96791101
16.305632664614468,0.96760928
16.318931847465134,0.96730936
16.3322310303158,0.9670123899999999
16.34553120660658,0.9667194100000001
16.358831382897364,0.9664313899999999
16.372131559188144,0.9661491799999999
16.385431735478928,0.9658734699999999
16.398730918329594,0.96560483
16.41203010118026,0.9653436299999999
16.42533027747104,0.9650900999999998
16.43863045376182,0.9648442800000001
16.45193063005261,0.96460603
16.46522981290327,0.96437513
16.478529989194055,0.96415133
16.491829172044724,0.9639339599999999
16.505130341775622,0.96372231
16.518430518066403,0.9635159199999999
16.531729700917072,0.9633142499999999
16.545028883767735,0.96311666
16.55832906005852,0.96292253
16.571629236349303,0.96273124
16.584929412640086,0.9625422799999999
16.598228595490752,0.9623552899999999
16.611528771781533,0.96216999
16.6248279546322,0.9619862899999999
16.638128130922983,0.9618041899999998
16.65142930065388,0.96162387
16.664728483504547,0.96144563
16.678027666355213,0.96126987
16.691327842645997,0.9610971100000001
16.704628018936777,0.96092797
16.71792819522756,0.9607630899999999
16.731227378078223,0.9606031799999999
16.74452656092889,0.96044894
16.757826737219673,0.96030105
16.771126913510457,0.9601601899999999
16.78442808324136,0.96002694
16.79772726609202,0.9599018299999998
16.811026448942684,0.9597853199999999
16.82432662523347,0.9596777499999999
16.837626801524255,0.9595794
16.850926977815035,0.95949042
16.864226160665705,0.9594109299999999
16.877525343516368,0.9593409200000002
16.890825519807148,0.9592803800000002
16.904125696097935,0.95922921
16.917425872388716,0.95918734
16.9307260486795,0.95915464
16.944025231530166,0.9591310399999999
16.95732441438083,0.95911649
16.970624590671616,0.95911099
16.983925760402514,0.9591145899999999
16.99722494325318,0.9591274199999998
17.010524126103846,0.9591496799999999
17.02382430239463,0.95918165
17.03712447868541,0.9592236899999999
17.05042465497619,0.9592762
17.063724831266978,0.95933967
17.07702401411764,0.9594146
17.090323196968306,0.9595015599999999
17.10362337325909,0.9596011
17.11692354954987,0.9597138
17.130223725840654,0.9598401999999999
17.14352290869132,0.95998084
17.1568230849821,0.9601361999999999
17.170122267832767,0.9603067099999999
17.18342343756367,0.9604927699999999
17.196723613854452,0.96069468
17.21002279670512,0.9609127
17.22332197955578,0.96114703
17.236622155846568,0.9613977899999999
17.24992233213735,0.96166506
17.263222508428132,0.9619488599999999
17.2765216912788,0.96224918
17.289820874129465,0.96256597
17.303121050420245,0.96289916
17.31642122671103,0.96324866
17.329722396441927,0.96361436
17.343021579292593,0.9639961599999999
17.356320762143262,0.9643939599999999
17.369620938434043,0.96480767
17.382921114724823,0.9652371899999999
17.39622129101561,0.9656824399999999
17.409520473866273,0.96614332
17.42281965671694,0.9666197599999999
17.43611983300772,0.96711167
17.449420009298503,0.96761893
17.462721179029405,0.96814143
17.476020361880074,0.96867902
17.489319544730733,0.96923153
17.5026187275814,0.96979874
17.5159198973123,0.9703803999999999
17.529220073603085,0.97097622
17.54251925645375,0.97158584
17.555818439304414,0.9722088700000001
17.569118615595194,0.97284489
17.58241879188598,0.9734934
17.59571896817676,0.97415389
17.609019144467545,0.9748257799999999
17.622318327318215,0.9755084999999999
17.635617510168878,0.97620141
17.64891768645966,0.97690387
17.66221885619056,0.97761523
17.675518039041226,0.9783347999999998
17.68881722189189,0.9790619
17.702117398182676,0.97979584
17.71541757447346,0.98053591
17.72871775076424,0.9812814199999998
17.742017927055024,0.98203165
17.755317109905686,0.98278587
17.768616292756352,0.9835433399999999
17.781916469047136,0.9843033099999999
17.79521664533792,0.98506497
17.808516821628707,0.98582753
17.821816004479366,0.98659013
17.835116180770147,0.9873519
17.848415363620816,0.98811191
17.861716533351718,0.98886919
17.8750167096425,0.98962276
17.888315892493164,0.99037158
17.90161507534383,0.9911145999999998
17.914915251634614,0.99185073
17.928215427925394,0.99257889
17.94151560421618,0.9932979799999999
17.954814787066844,0.9940069499999998
17.96811396991751,0.99470474
17.98141414620829,0.99539034
17.99471531593919,0.9960628
18.008015492229976,0.99672124
18.021313681640525,0.99736483
18.03461385793131,0.99799284
18.047914034222092,0.9986046000000001
18.061214210512873,0.9991995599999999
18.074514386803656,0.9997772199999999
18.08781356965432,1.00033717
18.101112752504985,1.00087907
18.11441292879577,1.00140264
18.127713105086553,1.00190763
18.14101427481745,1.00239385
18.154312464228,1.00286112
18.16761264051878,1.00330925
18.18091182336945,1.00373807
18.19421299310035,1.00414738
18.207513169391135,1.00453696
18.220812352241797,1.00490655
18.234111535092463,1.00525589
18.247411711383243,1.00558467
18.260711887674027,1.00589255
18.27401305740493,1.0061792
18.287311246815477,1.00644428
18.30061142310626,1.00668744
18.313910605956924,1.00690837
18.32721078224771,1.0071067899999997
18.34051195197861,1.00728248
18.35381113482927,1.0074352499999997
18.36711031767994,1.00756503
18.38041049397072,1.00767178
18.393710670261505,1.00775558
18.407010846552286,1.00781658
18.420310029402955,1.00785503
18.433610205693736,1.00787125
18.4469093885444,1.00786564
18.460209564835186,1.00783866
18.473510734566084,1.00779085
18.486809917416753,1.00772276
18.500109100267412,1.007635
18.513408283118082,1.00752819
18.526708459408862,1.00740297
18.540009629139764,1.00725997
18.55330881199043,1.00709982
18.566607994841096,1.00692314
18.579908171131876,1.00673053
18.59320834742266,1.00652258
18.60650852371344,1.00629985
18.619808700004224,1.00606292
18.63310788285489,1.00581232
18.646407065705557,1.0055486
18.659707241996344,1.0052723
18.67300841172724,1.00498396
18.68630958145814,1.00468415
18.69961075118904,1.00437343
18.712912914360057,1.00405239
18.726215077531077,1.00372163
18.739518234142214,1.00338179
18.752821390753347,1.0030334999999997
18.76612454736448,1.00267743
18.779429690855853,1.00231427
18.7927338409071,1.0019447
18.806038984398473,1.00156944
18.81934015412937,1.0011892
18.83264033042015,1.0008046999999998
18.845940506710935,1.00041664
18.859241676441837,1.00002564
18.872542846172735,0.99963233
18.885843022463515,0.99923725
18.899142205314185,0.99884159
18.912441388164854,0.9984462199999999
18.925741564455638,0.99805174
18.939040747306297,0.99765869
18.952340923597085,0.9972676900000002
18.965642093327983,0.9968792999999999
18.97894326305888,0.99649409
18.992244432789786,0.99611261
19.0055465959608,0.99573537
19.0188477656917,0.9953628599999998
19.032145955102248,0.99499551
19.045444144512796,0.99463376
19.05874332736346,0.9942779599999999
19.07204251021413,0.9939284699999998
19.08534069962468,0.9935855700000001
19.09863988247534,0.99324952
19.111940058766127,0.9929205299999999
19.12523924161679,0.99259876
19.13853941790757,0.9922843599999999
19.151839594198353,0.99197742
19.165139770489137,0.99167801
19.17843994677992,0.9913861899999998
19.1917401230707,0.9911019899999999
19.205041292801603,0.99082543
19.2183424625325,0.99055654
19.231643632263406,0.9902953499999999
19.244945795434422,0.9900418799999999
19.258246965165323,0.9897961699999999
19.271549128336343,0.9895582999999999
19.284852284947476,0.98932831
19.298154448118492,0.98910629
19.311457604729625,0.9888923299999999
19.324760761340766,0.98868651
19.3380639179519,0.98848892
19.351365087682797,0.98829964
19.364666257413695,0.98811872
19.377967427144597,0.98794619
19.39126760343538,0.98778208
19.40456877316628,0.98762634
19.41786795601695,0.9874789299999999
19.43116713886761,0.9873397299999999
19.444466321718277,0.9872086
19.457764511128826,0.98708535
19.47106270053937,0.98696978
19.484361883390036,0.98686162
19.497661066240706,0.98676059
19.51096024909137,0.9866664099999999
19.524260425382153,0.98657875
19.53756060167294,0.9864973
19.55086077796372,0.98642175
19.5641609542545,0.9863517999999999
19.577460137105167,0.9862871399999998
19.59076031339595,0.9862275099999999
19.604060489686734,0.98617266
19.617360665977518,0.98612236
19.630659848828177,0.98607643
19.643959031678847,0.98603468
19.657259207969627,0.98599696
19.670559384260407,0.98596314
19.68385956055119,0.98593312
19.69715874340186,0.98590678
19.71045891969264,0.98588402
19.72375909598343,0.98586476
19.73705927227421,0.9858489
19.75036044200511,0.98583634
19.763659624855773,0.9858269799999999
19.77695980114656,0.9858206899999999
19.790258983997223,0.9858173600000001
19.803559160288003,0.9858168500000001
19.816860330018905,0.98581901
19.830159512869567,0.9858236999999999
19.843458695720233,0.9858307699999999
19.856758872011017,0.98584005
19.8700590483018,0.9858513899999999
19.88335922459258,0.98586465
19.89665940088337,0.98587969
19.90995858373403,0.9858964099999998
19.92325876002481,0.9859147
19.9365589363156,0.98593447
19.949859112606383,0.9859556399999999
19.963160282337284,0.9859781399999998
19.976461452068182,0.98600191


==> figures/val_bubScreen/poly_el.csv <==
time,p_mean,p_min,p_max
0.0,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.013300338983050846,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.02660067796610169,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.039901694915254235,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.053202033898305086,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.06650237288135592,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.07980271186440677,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.09310305084745762,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.10640338983050847,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.11970372881355931,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.13300406779661017,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.146304406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.15960406779661016,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.17290440677966099,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.18620406779661017,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.199504406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.21280406779661018,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.2261037288135593,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.23940338983050843,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.2527030508474576,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.26600271186440677,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.2793016949152542,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.2926013559322034,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.30590033898305086,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.3192,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.33249898305084746,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.34579864406779653,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.359097627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.3723959322033898,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.38569491525423727,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.39899322033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.41229220338983047,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.4255905084745763,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.43888881355932197,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.4521877966101695,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.4654861016949152,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.47878440677966105,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.4920827118644067,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5053810169491525,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5186793220338982,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.531977627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5452759322033898,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5585742372881356,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5718725423728814,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5851701694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.5984684745762712,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.611766779661017,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6250644067796609,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6383627118644067,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6516603389830509,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6649586440677965,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6782562711864407,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.6915538983050846,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7048515254237286,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7181491525423729,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7314467796610169,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.744744406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.758042033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7713396610169492,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7846372881355932,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.7979349152542373,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8112325423728813,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8245301694915255,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8378277966101694,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8511254237288135,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8644230508474575,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8777213559322035,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.8910189830508474,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9043166101694914,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9176149152542372,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.930913220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9442108474576271,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9575091525423729,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9708074576271185,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9841057627118645,0.9999393659018001,0.9999393659018012,0.9999393659018012
0.9974033898305085,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.010701694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.023999322033898,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.037297627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.0505959322033898,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.0638942372881357,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.0771925423728814,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.0904908474576271,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1037891525423726,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1170874576271186,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.130386440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1436854237288134,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1569837288135592,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.170282033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1835803389830508,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.1968793220338982,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.210177627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.2234766101694914,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.236775593220339,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.2500738983050845,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.2633722033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.276671186440678,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.2899701694915253,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.303268474576271,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.3165674576271187,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.3298657627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.3431647457627118,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.3564630508474578,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.369762033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.383060338983051,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.3963593220338981,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.4096576271186438,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.4229566101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.436255593220339,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.4495538983050846,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.4628522033898304,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.476151186440678,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.4894494915254235,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5027484745762711,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5160467796610169,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5293457627118643,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.54264406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5559430508474574,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.569242033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5825403389830506,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.5958386440677965,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.609137627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.6224366101694914,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.635735593220339,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.6490338983050847,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.6623322033898305,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.6756311864406779,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.6889294915254236,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.7022284745762712,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.715526779661017,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.7288257627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.74212406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.7554230508474578,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.7687220338983052,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.782020338983051,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.7953186440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.808617627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.8219159322033898,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.8352149152542374,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.8485138983050846,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.8618122033898306,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.8751105084745763,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.888409491525424,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.901708474576271,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9150067796610168,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9283050847457626,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9416040677966102,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9549030508474572,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.968201355932203,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9815003389830506,0.9999393659018001,0.9999393659018012,0.9999393659018012
1.9947986440677963,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.0080969491525424,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.0213959322033896,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.034694915254237,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.0479932203389826,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.06129220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.074590508474576,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.0878894915254236,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1011884745762712,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1144867796610165,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1277850847457622,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.14108406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1543823728813556,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1676813559322032,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.180980338983051,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.1942786440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.2075769491525423,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.2208759322033895,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.234174915254237,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.247473220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.2607715254237286,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.2740705084745763,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.287368813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3006677966101696,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.313966779661017,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3272650847457625,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3405633898305083,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.353862372881356,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3671613559322036,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3804603389830508,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.3937586440677965,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.407056949152542,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.420355254237288,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.4336542372881356,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.4469532203389828,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.460251525423729,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.473550508474576,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.4868488135593223,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.500147796610169,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.5134467796610167,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.5267450847457624,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.540043389830508,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.553342372881356,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.5666406779661015,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.5799403389830506,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.5932386440677964,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.606536949152542,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.619835254237288,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.6331342372881354,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.646433220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.659731525423729,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.6730298305084745,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.6863288135593217,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.6996277966101694,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7129267796610166,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7262250847457623,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7395233898305085,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7528216949152546,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.766120677966102,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7794196610169486,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.7927186440677962,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.806016949152542,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8193152542372877,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8326142372881353,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.845913220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8592115254237287,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8725098305084744,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8858088135593216,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.8991071186440673,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.912406101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.9257050847457626,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.9390033898305084,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.952301694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.9656006779661013,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.978899661016949,0.9999393659018001,0.9999393659018012,0.9999393659018012
2.9921986440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0054962711864404,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.018795254237288,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0320935593220337,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0453925423728814,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0586915254237286,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0719898305084743,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.08528813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.0985871186440677,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.111886101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.1251850847457625,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.1384833898305082,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.151781694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.1650799999999997,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.178378983050847,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.1916786440677964,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2049762711864402,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2182745762711864,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2315735593220336,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2448725423728813,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2581715254237285,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.271469830508474,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.28476813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.2980671186440675,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.311366101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.324665084745763,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.337963389830508,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.351261694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.3645599999999996,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.377858983050847,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.391157966101695,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.4044562711864406,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.4177545762711863,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.431053559322034,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.444352542372881,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.4576515254237288,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.4709498305084745,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.48424813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.497546440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.5108454237288136,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.5241450847457627,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.5374433898305084,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.550741694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.56404,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.5773389830508475,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.590637966101695,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.603936271186441,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.6172345762711866,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.630532881355932,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.6438318644067795,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.657131525423729,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.670429830508475,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.6837281355932205,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.6970264406779663,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.710325423728814,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.723624406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.736923389830508,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.7502210169491526,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.76352,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.776818305084746,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.7901179661016946,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8034162711864408,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8167145762711865,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8300128813559318,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.84331186440678,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.856610847457627,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8699098305084743,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8832081355932204,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.8965064406779666,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.9098054237288133,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.9231044067796605,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.9364033898305077,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.949701694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.962999999999999,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.9762989830508473,0.9999393659018001,0.9999393659018012,0.9999393659018012
3.9895979661016945,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.002897627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.01619593220339,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.0294942372881355,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.042793220338982,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.056092881355933,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.069392542372881,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.082690847457627,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.095989152542373,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.10928813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.122587118644068,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.135884745762712,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.149182372881356,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.162480677966101,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.175778983050847,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.189077966101695,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.202377627118644,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.215675254237288,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.228974237288135,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.2422732203389835,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.25557220338983,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.268870508474577,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.282168813559322,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.295467118644068,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.308766101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.322065084745763,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.335364745762712,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.348664406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.3619647457627115,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.375265762711864,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.388566101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.401865762711864,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.415166101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.428466440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.441765423728813,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.455064406779662,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.4683627118644065,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.481661694915254,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.494960677966102,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.5082603389830505,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.521561355932204,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.5348623728813555,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.548162711864406,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.561463728813559,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.574764745762712,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.588066440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.601367457627118,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.614665762711864,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.6279647457627116,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.64126440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.65456406779661,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.667865084745762,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.681166101694915,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.694466440677966,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.707767457627119,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.7210684745762705,0.9999393659018001,0.9999393659018012,0.9999393659018012
4.734370169491525,0.9999522489513931,0.9999393659018012,1.0001540833950158
4.747672542372881,1.0000080754996292,0.9999393659018012,1.0001540833950158
4.760974915254238,1.0000724907475937,0.9999393659018012,1.0001540833950158
4.774277966101695,1.000106845546508,0.9999393659018012,1.0001540833950158
4.787577627118644,1.0001540833950155,0.9999393659018012,1.0003688008882308
4.800876610169491,1.0002528534418944,1.0001540833950158,1.0003688008882308
4.81417627118644,1.000330151739452,1.0001540833950158,1.0005835183814458
4.827475254237288,1.0004503935356528,1.0001540833950158,1.0007982358746608
4.8407755932203385,1.0006092844806314,1.0003688008882308,1.0007982358746608
4.85407593220339,1.000806824574389,1.0003688008882308,1.0012276708610905
4.867376271186441,1.001004364668147,1.0005835183814458,1.0014423883543055
4.880675254237287,1.0012706143597332,1.0007982358746608,1.001871823340735
4.893975593220339,1.00159698494942,1.0010129533678755,1.002301258327165
4.907275932203389,1.0020092425363927,1.0012276708610905,1.0027306933135949
4.92057627118644,1.0025245645201086,1.0014423883543055,1.0033748457932397
4.9338772881355935,1.0031429509005674,1.00208654083395,1.004233715766099
4.947179661016949,1.0039073451764124,1.00251597582038,1.0050925857389588
4.960482033898304,1.004834924747101,1.0031601283000247,1.006380890698248
4.973782372881356,1.0059772218110044,1.004233715766099,1.0076691956575377
4.9870827118644065,1.0073728855169013,1.0053073032321738,1.0093869356032568
5.000384406779661,1.0090777424130275,1.006595608191463,1.0115341105354059
5.013686101694915,1.0111948568961262,1.0083133481371822,1.0141107204539848
5.026986440677966,1.0138401764125338,1.0104605230693313,1.0173314828522082
5.040286779661017,1.0172069467061435,1.013251850481125,1.0211963977300764
5.053587796610169,1.0214755304712562,1.0169020478657784,1.0261349000740194
5.066888813559322,1.026809113002714,1.0214111152232914,1.0323617073772515
5.080189152542372,1.0333064643473968,1.026993770046879,1.039662102146558
5.093489491525424,1.0410319997532693,1.0338647298297556,1.0482508018751542
5.1067898305084745,1.0500243683691093,1.0418092770787073,1.0581278065630397
5.120090847457626,1.0602535097458672,1.050827411793733,1.0692931162102146
5.133392542372881,1.0716764803849004,1.0611338514680484,1.081532013323464
5.146694915254238,1.0842374537379718,1.0727285961016533,1.095059215396003
5.159996610169491,1.0978204823587472,1.0851822107081175,1.1096600049346164
5.173298983050847,1.1123826227485811,1.0984946952874413,1.1253343819393042
5.186600677966101,1.1277306291635827,1.112666049839625,1.1416529114236367
5.199903050847458,1.14380438070565,1.1276962743646681,1.158830310880829
5.213204745762711,1.1604321033802125,1.143155933876141,1.1766518628176659
5.226505762711864,1.1774892610412042,1.1590450283740439,1.1949028497409326
5.23980813559322,1.1948470231926969,1.1751488403651615,1.213583271650629
5.253111186440678,1.2123593819393041,1.1912526523562792,1.2322636935603255
5.266414915254237,1.2299146841845545,1.2075711818406119,1.2511588329632373
5.279715254237288,1.2474184542314335,1.2238897113249445,1.2698392548729336
5.293014237288136,1.2646946237355046,1.2399935233160622,1.2885196767826301
5.306313220338983,1.2816916604983963,1.2558826178139648,1.306770663705897
5.3196122033898305,1.2983408549222797,1.2713422773254377,1.3248069331359487
5.332912542372881,1.31451767086109,1.286372501850481,1.3421990500863559
5.346212881355932,1.330170576116457,1.3009732913890946,1.359161732050333
5.359514576271186,1.3452780989390576,1.315144645941278,1.3754802615346657
5.372816271186441,1.3597672353811994,1.3288865655070319,1.3911546385393534
5.386115932203389,1.37358645324451,1.341769615099926,1.4061848630643967
5.399415593220339,1.386752929928448,1.3542232297063903,1.4205709351097953
5.4127152542372885,1.399215133234641,1.36603269183321,1.4340981371823338
5.426014915254237,1.4110031236121396,1.3774127189735996,1.446981186775228
5.439313898305084,1.4221169010609422,1.3879338761411302,1.4590053663952627
5.4526135593220335,1.4325349938317302,1.3971667283493707,1.4703853935356523
5.465913898305084,1.4423304058721933,1.4055407105847522,1.4809065507031827
5.479214237288136,1.451455899333827,1.4132705403404886,1.4907835553910687
5.492514576271186,1.4599844781643223,1.4203562176165803,1.5000164075993092
5.505814915254237,1.4679376141130025,1.4267977424130274,1.5086051073279048
5.519115932203389,1.4753539563286453,1.4328098322230447,1.5165496545768569
5.532417627118643,1.4822678596101657,1.438607204539847,1.5238500493461635
5.545717966101694,1.4886965013570195,1.4437604243770046,1.5305062916358252
5.559018983050847,1.4947300629163582,1.4486989267209476,1.5367330989390573
5.5723199999999995,1.5003298951394028,1.4534227115716754,1.5425304712558598
5.585621016949152,1.5055647076239818,1.4577170614359731,1.5476836910930174
5.598922711864407,1.5104731495188743,1.4620114113002713,1.5526221934369604
5.612225084745762,1.5150552208240808,1.4658763261781396,1.558204848260548
5.625527457627118,1.519336687638786,1.4695265235627928,1.5631433506044903
5.638830508474576,1.523326138662719,1.4729620034542314,1.5678671354552185
5.652133559322034,1.5270407512953366,1.4746797433999506,1.5721614853195163
5.6654366101694915,1.5304547594374538,1.475753330866025,1.5762411176905995
5.678738983050846,1.5336025178879844,1.47639748334567,1.5796765975820382
5.6920393220338985,1.5365054983962494,1.4770416358253144,1.5828973599802618
5.70534033898305,1.5391207574636068,1.4772563533185294,1.5856886873920553
5.718640677966102,1.5415041216382923,1.4772563533185294,1.5882652973106337
5.731941694915254,1.5436040587219344,1.4772563533185294,1.5901977547495683
5.745242711864407,1.545454923513447,1.4770416358253144,1.5919154946952876
5.75854440677966,1.5470481273131012,1.4766122008388844,1.5932037996545767
5.771846101694915,1.5484008475203557,1.47596804835924,1.5940626696274363
5.785147796610168,1.5494701406365659,1.4751091783863803,1.5944921046138663
5.798448813559322,1.5503075388601035,1.4742503084135208,1.5955656920799408
5.811750508474575,1.5508743930421907,1.4729620034542314,1.5968539970392301
5.82505220338983,1.5512480014803847,1.4718884159881571,1.59771286701209
5.838353898305085,1.5513811263261779,1.4703853935356523,1.5983570194917345
5.851652881355932,1.5513038280286202,1.4690970885763632,1.5987864544781643
5.864951186440678,1.5510375783370338,1.467594066123859,1.5987864544781643
5.878250169491526,1.5505995546508755,1.4660910436713548,1.5987864544781643
5.891549152542373,1.5500112287194672,1.4648027387120648,1.5983570194917345
5.904848813559322,1.5492554231433509,1.4635144337527757,1.5979275845053045
5.918147796610169,1.5483965531704915,1.4624408462867011,1.59728343202566
5.931446101694914,1.5474260301011595,1.4611525413274118,1.5966392795460154
5.9447457627118645,1.5463180878361709,1.4600789538613375,1.5955656920799408
5.958044745762712,1.5451328472736243,1.4590053663952627,1.5944921046138663
5.971344406779661,1.5438703084135208,1.4579317789291881,1.5934185171477915
5.9846440677966095,1.5424961164569453,1.4568581914631136,1.5919154946952876
5.997944406779661,1.5410575092524057,1.4557846039970392,1.5904124722427833
6.011244745762712,1.5395115433012583,1.4549257340241797,1.5897683197631385
6.024545084745762,1.5378711016530962,1.4538521465581051,1.5893388847767087
6.037846779661018,1.5361018295090054,1.4532079940784606,1.5886947322970637
6.051147796610169,1.5342552590673573,1.4523491241056006,1.5878358623242042
6.064450169491526,1.5322626807303235,1.451704971625956,1.5867622748581296
6.07775254237288,1.530158449296817,1.4508461016530965,1.5854739698988403
6.091054915254237,1.5278910325684678,1.4502019491734517,1.583970947446336
6.104358644067796,1.5255334344929679,1.4491283617073776,1.5822532075006166
6.117661694915254,1.5230169454724893,1.4482694917345176,1.581394337527757
6.130964745762712,1.5203501542067606,1.4471959042684432,1.581823772514187
6.144265762711864,1.5175459437453738,1.4461223168023685,1.581823772514187
6.157567457627118,1.5145871366888723,1.4448340118430791,1.581823772514187
6.170869152542372,1.511465144337527,1.4433309893905748,1.581394337527757
6.18417220338983,1.50821002714039,1.438607204539847,1.5807501850481125
6.197475254237288,1.5047745472489513,1.433883419689119,1.5796765975820382
6.210779661016949,1.5011587046632124,1.4291596348383915,1.5783882926227486
6.2240840677966105,1.4973753824327662,1.4244358499876637,1.5768852701702443
6.237386440677965,1.493411697508019,1.4197120651369355,1.57495281273131
6.2506874576271185,1.4892075289908715,1.4147735627929927,1.572590920305946
6.263987796610169,1.4848444695287442,1.40983506044905,1.570229027880582
6.277288813559322,1.4802366321243525,1.4046818406118924,1.5674377004687885
6.290590508474576,1.4754140772267454,1.3995286207747346,1.56443165556378
6.303892203389831,1.4703896878855167,1.3941606834443623,1.5612108931655564
6.317193898305085,1.4651720528003946,1.3887927461139895,1.5577754132741177
6.33049627118644,1.4597311115223293,1.3834248087836172,1.553695780903035
6.343799322033897,1.4540625697014558,1.3782715889464592,1.5494014310387367
6.357101016949152,1.4482007821366887,1.3729036516160866,1.5444629286947937
6.370402711864406,1.442064156180607,1.3630266469282013,1.5388802738712062
6.3837037288135585,1.435708518381446,1.352720207253886,1.5328681840611893
6.397004745762711,1.4291166913397482,1.3419843325931406,1.526426659264742
6.4103050847457625,1.4222500259067357,1.3314631754256108,1.5195556994818653
6.423605423728814,1.4150956390328153,1.3207273007648654,1.5120405872193434
6.436906440677966,1.4077093572662227,1.3097767086109053,1.5043107574636072
6.450207457627118,1.4000224710091294,1.2986113989637302,1.495936775228226
6.463508474576272,1.3920779237601775,1.2874460893165558,1.48734807549963
6.476810847457626,1.3838413607204536,1.2760660621761657,1.478329940784604
6.490112542372881,1.375342842339008,1.264471317542561,1.4690970885763632
6.503414915254237,1.3665437194670613,1.2524471379225264,1.4594348013816927
6.5167179661016945,1.357461169504071,1.2404229583024917,1.4493430792005921
6.530021016949152,1.3481209585492226,1.2281840611892425,1.4390366395262768
6.543324067796609,1.338527380952381,1.215945164075993,1.428515482358747
6.55662779661017,1.3286761423636813,1.2034915494695286,1.4173501727115718
6.569928135593221,1.3186273636812238,1.1912526523562792,1.4057554280779667
6.583227796610168,1.3083638675055511,1.1785843202566,1.393945965951147
6.5965274576271185,1.2979285973353072,1.1661307056501358,1.3821365038243274
6.60982779661017,1.2873258475203555,1.1536770910436713,1.3698976067110782
6.623127457627119,1.2765727954601527,1.1410087589439921,1.357658709597829
6.636427796610169,1.2657080903034788,1.1285551443375277,1.348425857389588
6.64972813559322,1.2547145546508758,1.1161015297310635,1.3428432025660004
6.663029152542372,1.2436179546015298,1.103647915124599,1.3366163952627683
6.676330169491526,1.2324097014557116,1.0914090180113496,1.3301748704663214
6.6896311864406774,1.2211198556624727,1.0789554034048854,1.3233039106834443
6.702932881355932,1.209765594621268,1.066716506291636,1.316003515914138
6.716233220338983,1.1983640957315567,1.0546923266716013,1.308273686158401
6.729531525423728,1.1868810041944242,1.0428828645447816,1.3003291389094498
6.742829830508475,1.1753334974093264,1.031073402417962,1.2921698741672836
6.75612813559322,1.1637774019245006,1.0194786577843573,1.2837958919319026
6.769427118644067,1.1522127177399457,1.0080986306439674,1.2754219096965211
6.782726779661016,1.1406866827041697,0.9969333209967924,1.266833209967925
6.7960264406779665,1.1291262928694792,0.9859827288428324,1.258244510239329
6.809326101694915,1.1176131408832959,0.9750321366888725,1.2494410930175177
6.822625762711864,1.1061386380458915,0.9640815445349123,1.2404229583024917
6.835926101694915,1.094698490007402,0.9533456698741672,1.231404823587466
6.849227118644068,1.0832798137182331,0.942824512706637,1.2221719713792252
6.86252813559322,1.071916963977301,0.9323033555391068,1.2127244016777696
6.875829830508475,1.0605841746854183,0.9217821983715765,1.2030621144830989
6.889131525423728,1.0493158006415002,0.911690476190476,1.1931851097952133
6.902433898305084,1.0380903700962252,0.9015987540093758,1.1833081051073278
6.91573627118644,1.0269336491487788,0.8915070318282754,1.1732163829262274
6.929038644067797,1.0158714038983467,0.8818447446336047,1.163124660745127
6.942338983050847,1.0048735738958794,0.8721824574389341,1.1528182210708118
6.95564,0.9940174574389343,0.8629496052306933,1.1422970639032815
6.968941016949152,0.9832772884283247,0.8539314705156674,1.1319906242289661
6.982242711864406,0.9727003047125591,0.8455574882802862,1.1214694670614358
6.995545084745762,0.9622693288921786,0.8373982235381199,1.1109483098939057
7.00884813559322,0.9519843609671849,0.8296683937823834,1.1002124352331606
7.022151186440677,0.9419269935849988,0.8225827165062916,1.0896912780656303
7.0354549152542365,0.9320757549962989,0.8157117567234147,1.0789554034048854
7.048756610169491,0.9224607056501355,0.8073377744880336,1.06821952874414
7.062058983050847,0.9131076116456944,0.7978902047865779,1.0576983715766097
7.075362033898305,0.90405082778189,0.7886573525783371,1.0471772144090796
7.088665762711864,0.8953118258080437,0.779853935356526,1.0368707747347643
7.1019701694915245,0.8869378435726623,0.7712652356279299,1.026779052553664
7.115274576271186,0.8788773488773747,0.7633206883789785,1.0166873303725634
7.128578983050847,0.8712248174191956,0.7555908586232419,1.0068103256846779
7.14188406779661,0.8639287169997534,0.7480757463607203,0.9971480384900074
7.1551898305084745,0.8570019306686405,0.7412047865778435,0.9879151862817666
7.168491525423729,0.8504272810264002,0.7347632617813964,0.9786823340735258
7.181791186440678,0.8442090624228967,0.7287511719713792,0.9700936343449295
7.195090847457627,0.8383644522575868,0.7233832346410065,0.9615049346163337
7.208389830508474,0.8329063335800639,0.7178005798174191,0.9533456698741672
7.221689491525423,0.827830412040464,0.7111443375277571,0.9456158401184307
7.234989152542373,0.8230808610905502,0.704917530224525,0.9381007278559091
7.24828813559322,0.8187220959782878,0.6993348754009375,0.9308003330866027
7.2615877966101685,0.8147068788551689,0.6943963730569948,0.9239293733037256
7.274887457627118,0.8110867419195659,0.689672588206267,0.9172731310140636
7.288187796610169,0.807818741672835,0.6855929558351838,0.9108316062176165
7.301487457627117,0.804980176412534,0.6821574759437454,0.9050342339008142
7.314787118644067,0.802489453491241,0.6791514310387368,0.8992368615840118
7.3280861016949155,0.8004066938070568,0.6767895386133729,0.8940836417468543
7.341385084745762,0.7986932482112014,0.6748570811744388,0.8904334443622008
7.35468406779661,0.7973791771527263,0.6737834937083641,0.8893598568961263
7.367983728813558,0.7964473032321735,0.6731393412287194,0.8885009869232667
7.381283389830508,0.7959105094991366,0.6733540587219342,0.8878568344436221
7.39458372881356,0.7957687959536146,0.674212928694794,0.8878568344436221
7.407884067796609,0.7960092795460154,0.6755012336540834,0.8880715519368368
7.421184406779661,0.7966491376757956,0.6774336910930175,0.8887157044164816
7.434485423728813,0.7976583098939058,0.6797955835183813,0.8895745743893412
7.447787118644067,0.7990282075006166,0.6825869109301751,0.8908628793486306
7.461088813559321,0.800763124845793,0.6860223908216135,0.892365901801135
7.474390508474576,0.8028372958302494,0.689887305699482,0.8942983592400691
7.487692203389831,0.8051948939057487,0.6941816555637798,0.8964455341722182
7.500994576271186,0.8079046286701209,0.6986907229212928,0.8990221440907968
7.51429627118644,0.8109149679249937,0.7036292252652355,0.9015987540093758
7.527597966101694,0.8142044399210461,0.7089971625956082,0.9046047989143844
7.540899661016948,0.8177687503084135,0.7147945349124106,0.9076108438193929
7.554202033898305,0.8216336651862813,0.7210213422156427,0.9106168887244017
7.567504406779661,0.8257905958549224,0.7276775845053048,0.91405236861584
7.5808061016949155,0.8302137762151492,0.7345485442881816,0.9174878485072785
7.594106440677965,0.8349590328151987,0.7420636565507033,0.9211380458919319
7.607405423728814,0.8399705391068342,0.7500082037996546,0.9250029607698002
7.620703050847457,0.8452568837897853,0.7581674685418208,0.9288678756476684
7.634001355932202,0.8508094781643226,0.7669708857636319,0.9329475080187515
7.647299661016949,0.8566240278805823,0.7762037379718727,0.9370271403898348
7.660597966101695,0.8627048272884282,0.7858660251665434,0.9447569701455711
7.673897627118643,0.8689917554897604,0.7959577473476438,0.9544192573402417
7.687196610169491,0.8755277559832226,0.806264187021959,0.9640815445349123
7.700496949152542,0.8822913570194916,0.8112026893659018,0.9741732667160128
7.713797288135593,0.8892567924993829,0.8161411917098443,0.9844797063903281
7.727097627118643,0.896419768073032,0.8212944115470022,0.9947861460646434
7.740398644067795,0.9037974611398966,0.8268770663705898,1.0050925857389588
7.753698305084745,0.9113512225511963,0.8326744386873921,1.0156137429064889
7.766997966101694,0.9190466975080188,0.8386865284974094,1.0259201825808042
7.780297627118644,0.9268795916604983,0.8451280532938564,1.0364413397483345
7.793597288135594,0.9348413163089065,0.8517842955835183,1.0469624969158648
7.806897627118643,0.9428502788058227,0.8588699728596101,1.0572689365901802
7.8202,0.950919362200839,0.865955650135702,1.0677900937577103
7.83350033898305,0.9589927399457193,0.8730413274117937,1.0780965334320256
7.846799999999999,0.9670747063903282,0.8801270046878854,1.088402973106341
7.860098983050847,0.9751437897853438,0.8872126819639773,1.0984946952874413
7.873397966101695,0.9831656353318531,0.8942983592400691,1.1085864174685418
7.886696949152541,0.9911101825808043,0.9015987540093758,1.1184634221564271
7.899996610169491,0.9990246693807058,0.9086844312854674,1.1283404268443127
7.913296271186441,1.0068919183321,0.9159848260547743,1.1380027140389835
7.926596610169491,1.0146689859363436,0.9230705033308659,1.1474502837404392
7.939897627118643,1.022407404391808,0.9305856155933877,1.15668313594868
7.953198644067797,1.030081407599309,0.9381007278559091,1.1657012706637058
7.9665010169491515,1.037738233407352,0.9458305576116457,1.174504687885517
7.979802711864405,1.0453435270170244,0.953560387367382,1.183093387614113
7.993103728813559,1.052996058475204,0.9615049346163337,1.191682087342709
8.006404067796609,1.0606571786331114,0.9696641993584999,1.2000560695780904
8.019702372881355,1.0683955970885763,0.978038181593881,1.2084300518134716
8.033001355932203,1.076228491241056,0.9864121638292622,1.2168040340488526
8.04630033898305,1.0841687441401435,0.9950008635578582,1.2253927337774486
8.059599322033899,1.0922550049346162,1.0035895632864544,1.2339814335060446
8.07289966101695,1.1004829792746114,1.0126076980014804,1.2427848507278558
8.086197288135594,1.1088097236614856,1.0216258327165062,1.2518029854428818
8.099495593220338,1.1172910646434737,1.031073402417962,1.2608211201579078
8.112794576271186,1.1258153491241056,1.0405209721194177,1.2698392548729336
8.126093559322035,1.1344212262521587,1.050397976807303,1.2790721070811744
8.139393220338981,1.1430056316308905,1.0598455465087588,1.2880902417962004
8.152693559322033,1.1515342104613868,1.0695078337034294,1.2968936590180113
8.165993898305086,1.1599038983469034,1.0791701208981002,1.3054823587466076
8.179294915254237,1.1679987478411051,1.088402973106341,1.3136416234887736
8.192596610169492,1.1757543436960274,1.0963475203552924,1.3211567357512954
8.205898305084746,1.1830160893165553,1.0997830002467306,1.3282424130273869
8.219200677966102,1.1897582186035036,1.1027890451517395,1.3344692203306192
8.23250372881356,1.1958175462620282,1.1051509375771034,1.3398371576609918
8.24580474576271,1.2011038909449792,1.1070833950160375,1.3443462250185048
8.259105762711863,1.2055270713052062,1.1083716999753268,1.347781704909943
8.272407457627118,1.2090355551443375,1.1090158524549716,1.350143597335307
8.285707796610168,1.2115133950160377,1.1092305699481864,1.3514319022945964
8.299008813559322,1.2128789982728845,1.1083716999753268,1.3514319022945964
8.312309830508473,1.2130550666173205,1.106439242536393,1.350358314828522
8.325609491525423,1.2119299469528746,1.1032184801381693,1.347781704909943
8.338909152542373,1.2095165223291389,1.0984946952874413,1.343916790032075
8.352209491525423,1.2057374944485566,1.0922678879842092,1.3385488527017024
8.365510508474577,1.2006229237601775,1.084538058228473,1.3316778929188258
8.378810169491526,1.1941470441648159,1.0757346410066617,1.3233039106834443
8.392109830508472,1.1863785652603016,1.0656429188255612,1.3136416234887736
8.405410169491525,1.1773131926967677,1.0544776091783865,1.302261596348384
8.418709830508476,1.1670754626202813,1.0424534295583519,1.2898079817419195
8.432009491525424,1.1557297902788057,1.0295703799654576,1.2758513446829507
8.445309152542372,1.1433534739698985,1.0162578953861336,1.2606064026646928
8.458609491525424,1.1300839328892183,1.002301258327165,1.2445025906735752
8.471909830508473,1.116062880582285,0.9879151862817666,1.227539908709598
8.485210169491525,1.1014062644954357,0.9733143967431531,1.2107919442388353
8.498509830508475,1.0862429151245987,0.9584988897113249,1.1944734147545029
8.511810169491524,1.0706973686158399,0.9434686651862818,1.1775107327905254
8.525110508474576,1.054864100666173,0.9282237231680236,1.1603333333333332
8.538410169491526,1.0388934135208487,0.9131934986429805,1.1425117813964965
8.551709830508473,1.0228840772267456,0.8981632741179372,1.1244755119664445
8.565009491525423,1.0069048013816926,0.8831330495928941,1.106224525043178
8.578309830508475,0.9910242955835182,0.8685322600542806,1.0879735381199112
8.591610169491524,0.9753284468295095,0.8539314705156674,1.0695078337034294
8.604910508474575,0.9598301381692573,0.8397601159634839,1.0512568467801628
8.618210169491526,0.9446195509499138,0.8260181963977302,1.033005859856896
8.631510508474575,0.9297181569207993,0.8124909943251911,1.0149695904268443
8.644810169491524,0.915156016530965,0.7993932272390821,0.9971480384900074
8.658110508474577,0.9009588958795953,0.7869396126326178,0.9799706390328151
8.671410847457626,0.8870752627683199,0.7747007155193684,0.9653698494942019
8.684710508474575,0.8735781211448307,0.7633206883789785,0.9511984949420182
8.698010847457628,0.8604631766592646,0.7523700962250186,0.9370271403898348
8.711310508474575,0.8477003688625708,0.7420636565507033,0.9230705033308659
8.724610847457626,0.8353154638539356,0.7321866518628176,0.9106168887244017
8.73791186440678,0.8233213446829509,0.7229537996545767,0.9031017764618802
8.751211525423727,0.8117266000493462,0.7141503824327657,0.8958013816925733
8.764511186440679,0.8004925808043422,0.7057764001973847,0.8889304219096964
8.77781152542373,0.7897051739452257,0.698046570441648,0.8820594621268196
8.791111864406778,0.7792956698741671,0.6905314581791265,0.8751885023439429
8.80441220338983,0.76927695164076,0.6836604983962496,0.8685322600542806
8.81771186440678,0.7596876683937823,0.6772189735998024,0.8618760177646186
8.831011525423728,0.7504805822847275,0.6712068837897854,0.8556492104613865
8.84431186440678,0.7417115198618308,0.6656242289661979,0.8494224031581544
8.85761220338983,0.7333375376264494,0.6604710091290401,0.843410313348137
8.870913220338982,0.7254015790772269,0.6540294843325932,0.8378276585245499
8.884212881355932,0.7178907611645695,0.6480173945225759,0.8326744386873921
8.897512542372882,0.7108437330372563,0.6385698248211201,0.827950653836664
8.91081220338983,0.7042690833950159,0.6295516901060944,0.8232268689859364
8.924112542372882,0.6981410461386625,0.621177707870713,0.8187178016284233
8.937413559322033,0.6924810930175178,0.6136625956081915,0.8144234517641252
8.95071254237288,0.6872849296817175,0.6067916358253145,0.8099143844066122
8.964012881355933,0.6825697335307177,0.6005648285220824,0.8058347520355292
8.977312542372882,0.6782667949666914,0.5951968911917098,0.801755119664446
8.990613559322034,0.6744448235874665,0.5906878238341968,0.7978902047865779
9.003913898305084,0.6710608758943992,0.5870376264495436,0.7942400074019245
9.017213559322032,0.668106363187762,0.5840315815445349,0.790804527510486
9.030513220338982,0.6655812854675547,0.5816696891191709,0.7873690476190476
9.043813559322034,0.6634341105354058,0.5786636442141623,0.7839335677276092
9.057113898305083,0.6616691327411796,0.5760870342955834,0.7804980878361707
9.070414237288135,0.6602734690352825,0.5741545768566494,0.7768478904515175
9.083713898305085,0.6592385307179868,0.57286627189736,0.7734124105600789
9.097012881355932,0.6585127855909203,0.5722221194177153,0.7697622131754255
9.110313220338982,0.6581262941031334,0.5720074019245004,0.7661120157907721
9.123613559322035,0.6580318184061188,0.5722221194177153,0.7626765358993337
9.136913898305083,0.6582379471996049,0.57286627189736,0.7592410560078954
9.150213559322033,0.6587403861337281,0.5739398593634345,0.7555908586232419
9.163513220338983,0.659530546508759,0.5743692943498643,0.7521553787318036
9.176813559322033,0.6605998396249692,0.5713632494448557,0.7482904638539354
9.190113898305084,0.6619482654823586,0.568571922033062,0.7446402664692819
9.203414237288136,0.6635972958302493,0.566424747100913,0.7409900690846287
9.216713898305082,0.6654996928201332,0.5649217246484085,0.7405606340981988
9.230013559322034,0.667685516901061,0.5636334196891192,0.7437813964964223
9.243313220338983,0.6700860584752036,0.5627745497162596,0.7470021588946458
9.256613559322032,0.6727485553910683,0.5623451147298298,0.7502229212928695
9.269913898305084,0.6756343584998765,0.5623451147298298,0.7536584011843078
9.283213559322034,0.6787048186528499,0.5625598322230446,0.7568791635825314
9.296513220338982,0.682007173698495,0.5632039847026894,0.7603146434739698
9.309812881355931,0.6854813027387119,0.5642775721687638,0.7637501233654084
9.323113898305085,0.6891572662225512,0.5655658771280533,0.7669708857636319
9.336413559322033,0.6929921206513695,0.5674983345669874,0.7699769306686405
9.349713220338982,0.6969987490747596,0.5696455094991364,0.7768478904515175
9.363013559322034,0.7011041475450285,0.5722221194177153,0.7835041327411794
9.376313220338982,0.7052954330125834,0.5750134468295091,0.7899456575376264
9.389614237288136,0.7095897828768815,0.5782342092277326,0.7961724648408585
9.402913898305085,0.7139614310387368,0.5818844066123858,0.8021845546508759
9.416213559322033,0.7184146718480139,0.5857493214902542,0.8081966444608931
9.42951254237288,0.722902267456205,0.5900436713545522,0.8139940167776956
9.442812881355932,0.7275101048605972,0.5945527387120652,0.8197913890944978
9.456113220338983,0.732178063163089,0.5992765235627929,0.8255887614113003
9.469413559322033,0.7369147310634099,0.6044297433999507,0.8316008512213173
9.482713220338983,0.7417458746607452,0.6093682457438934,0.8376129410313348
9.49601288135593,0.746671493955095,0.614521465581051,0.843625030841352
9.509313898305084,0.7516443510979521,0.6198894029114236,0.8492076856649395
9.522614237288137,0.7566644460893166,0.6252573402417962,0.8545756229953121
9.535913220338982,0.761744661978781,0.6306252775721687,0.8597288428324699
9.549212881355931,0.7668849987663462,0.6362079323957562,0.8646673451764124
9.56251254237288,0.7719995694547249,0.6417905872193437,0.8691764125339255
9.575812881355931,0.7771356118924252,0.647587959536146,0.8743296323710832
9.589113220338982,0.7823103034789046,0.6533853318529484,0.8809858746607452
9.602413559322034,0.7874506402664693,0.6593974216629658,0.8869979644707624
9.615713898305083,0.792565210954848,0.665409511472983,0.8927953367875647
9.629014237288134,0.7976883703429557,0.6716363187762152,0.8979485566247225
9.642313898305085,0.8027642918825562,0.6778631260794473,0.9022429064890204
9.655614237288136,0.8077886812237849,0.6838752158894646,0.9061078213668887
9.668913220338982,0.8127958931655562,0.6903167406859116,0.9091138662718973
9.682212881355932,0.8177601616086847,0.696543547989144,0.9112610412040463
9.69551322033898,0.8226771922033062,0.702985072785591,0.9127640636565506
9.708813559322033,0.8275040414507774,0.7092118800888231,0.9136229336294103
9.722113898305086,0.8323008302491983,0.7156534048852702,0.9189908709597828
9.735414237288134,0.8370246150999261,0.7220949296817173,0.9250029607698002
9.748713898305084,0.8416711016530964,0.7283217369849494,0.9310150505798174
9.762013559322034,0.846261761658031,0.7347632617813964,0.9365977054034049
9.775313220338981,0.850745062916358,0.7409900690846287,0.9421803602269923
9.788613559322034,0.8551596545768569,0.7472168763878608,0.9473335800641499
9.801913898305084,0.8594625931408832,0.7534436836910929,0.9522720824080928
9.815212881355931,0.8636882334073523,0.7594557735011103,0.9569958672588206
9.82851254237288,0.8678365753762647,0.7654678633111275,0.9610754996299036
9.841812881355933,0.8718603811991117,0.7714799531211448,0.964940414507772
9.855113898305085,0.8758068887244017,0.7774920429311621,0.9681611769059955
9.868414237288135,0.8796202714038983,0.7832894152479645,0.9711672218110042
9.881713898305085,0.8833305896866519,0.7893015050579818,0.9735291142363682
9.895013559322033,0.8869335492227978,0.7955283123612139,0.9793264865531703
9.908313898305085,0.890390500863558,0.8000373797187267,0.9868415988156921
9.921613559322035,0.8937873316062176,0.8043317295830249,0.9941419935849987
9.934913220338982,0.8970209770540343,0.808411361954108,1.0010129533678755
9.948212881355932,0.9001902072538863,0.8124909943251911,1.0074544781643227
9.961513220338983,0.903243490007402,0.8165706266962744,1.0138960029607698
9.974813559322033,0.90615935356526,0.8206502590673576,1.019908092770787
9.988113898305086,0.90897644707624,0.8182883666419936,1.0257054650875894
10.001414237288136,0.9116604157414259,0.8157117567234147,1.031288119911177
10.014713898305084,0.9142069652109546,0.8133498642980509,1.0366560572415495
10.028014237288135,0.916616095484826,0.8114174068591168,1.0420239945719219
10.041313898305084,0.9189307500616825,0.8096996669133975,1.0469624969158648
10.054614237288135,0.9210993967431531,0.808411361954108,1.0516862817665926
10.067913898305084,0.9231821564273379,0.8073377744880336,1.0561953491241056
10.081213559322034,0.9251403799654576,0.8064789045151739,1.0602749814951888
10.094512542372879,0.9269483012583272,0.8058347520355292,1.063925178879842
10.107812881355931,0.9286617468541817,0.8054053170490993,1.0673606587712805
10.121113220338984,0.9302291845546509,0.8049758820626697,1.0701519861830742
10.134413559322033,0.9317150296076977,0.8047611645694548,1.0725138786084383
10.147713898305085,0.9330634554650873,0.8047611645694548,1.0744463360473724
10.161012881355932,0.9343216999753272,0.8054053170490993,1.0759493584998767
10.17431254237288,0.9354854687885519,0.806264187021959,1.0768082284727363
10.187612881355932,0.936554761904762,0.8079819269676781,1.0770229459659513
10.200913220338984,0.9375295793239575,0.8101291018998273,1.0770229459659513
10.21421288135593,0.9384356871453244,0.8124909943251911,1.0763787934863065
10.22751254237288,0.939251613619541,0.8154970392301998,1.075305206020232
10.240812203389831,0.9399902417962,0.8185030841352084,1.0738021835677274
10.25411254237288,0.9406644547248949,0.8219385640266469,1.0718697261287935
10.267412881355932,0.9412699580557611,0.8253740439180852,1.0697225511966444
10.280712542372882,0.9418411065877124,0.8294536762891686,1.0673606587712805
10.294011525423727,0.9423564285714283,0.8335333086602515,1.0647840488527016
10.307311186440677,0.94283739575623,0.8380423760177645,1.0622074389341227
10.320611525423729,0.9432711250925241,0.8427661608684924,1.0645693313594868
10.33391186440678,0.9436747939797682,0.8479193807056502,1.066501788798421
10.34721220338983,0.9440441080680974,0.8532873180360229,1.0680048112509253
10.36051186440678,0.9443661843079201,0.8588699728596101,1.0690783987169998
10.373811525423728,0.9446796718480137,0.8646673451764124,1.0697225511966444
10.38711186440678,0.9449759819886503,0.8642379101899826,1.0701519861830742
10.40041152542373,0.9452121712311871,0.8614465827781891,1.0699372686898594
10.413710508474574,0.9454011226252158,0.8588699728596101,1.0695078337034294
10.427010169491524,0.9455686022699235,0.8567227979274612,1.0686489637305698
10.440309830508475,0.945658783617074,0.8547903404885271,1.0673606587712805
10.453610169491524,0.9456974327658528,0.8532873180360229,1.0658576363187762
10.466910508474577,0.9456330175178875,0.8517842955835183,1.064139896373057
10.480210847457627,0.9455256587712806,0.8504959906242291,1.0619927214409077
10.493510508474575,0.9453667678263015,0.8494224031581544,1.0598455465087588
10.506810169491525,0.945117695534172,0.84834881569208,1.0572689365901802
10.520110508474577,0.9448127966938068,0.8472752282260054,1.0546923266716013
10.533410169491525,0.9444735430545275,0.8464163582531458,1.0525451517394522
10.546709152542372,0.9440827572168767,0.8455574882802862,1.052974586725882
10.560009491525424,0.9436747939797682,0.8446986183074265,1.052974586725882
10.573309830508473,0.9432367702936095,0.8427661608684924,1.052974586725882
10.586610169491525,0.942730037009623,0.8369687885516901,1.0527598692326672
10.599910508474577,0.9421932432765852,0.8318155687145324,1.0521157167530224
10.613209491525422,0.941596328645448,0.8268770663705898,1.051042129286948
10.626509830508473,0.9409736479151245,0.8225827165062916,1.0499685418208733
10.639809491525424,0.9402564914877869,0.8187178016284233,1.0484655193683692
10.653109830508473,0.9394749198124844,0.81506760424377,1.0469624969158648
10.666409491525423,0.9386375215889465,0.8118468418455463,1.0452447569701455
10.679709152542372,0.937778651616087,0.8090555144337528,1.0435270170244262
10.69300881355932,0.9368510720453985,0.8064789045151739,1.0415945595854923
10.706309152542373,0.9358805489760671,0.8043317295830249,1.0394473846533432
10.719608813559322,0.9348928485072786,0.8026139896373056,1.037300209721194
10.732907796610169,0.9338707932395752,0.8013256846780162,1.0349383172958302
10.74620813559322,0.932814383172958,0.8004668147051566,1.0323617073772515
10.75950847457627,0.931740795706884,0.7998226622255119,1.0297850974586726
10.77280813559322,0.9306371477917594,0.7998226622255119,1.026993770046879
10.786107118644068,0.9295592659758201,0.8004668147051566,1.02398772514187
10.799406779661018,0.928472795460153,0.8013256846780162,1.0209816802368616
10.812707118644067,0.9274035023439428,0.8028287071305205,1.017760917838638
10.826007457627117,0.9263685640266469,0.8047611645694548,1.0145401554404145
10.83930779661017,0.9253465087589444,0.8071230569948187,1.0113193930421909
10.852607457627117,0.9243029817419196,0.8096996669133975,1.0076691956575377
10.865907118644067,0.9232594547248949,0.812705711818406,1.004663150752529
10.87920745762712,0.9222416938070563,0.8148528867505551,1.0040189982728842
10.892507796610166,0.921211049839625,0.8148528867505551,1.0055220207253885
10.905806779661017,0.9201675228226007,0.8148528867505551,1.0076691956575377
10.919106440677966,0.9191111127559833,0.81506760424377,1.0093869356032568
10.932406101694912,0.9180675857389587,0.8157117567234147,1.0108899580557613
10.945705762711862,0.9170025869726132,0.8165706266962744,1.0123929805082654
10.959006779661017,0.9159633543054527,0.8176442141623489,1.0136812854675548
10.972306440677965,0.914915532938564,0.8191472366148531,1.0149695904268443
10.985606101694916,0.9138805946212682,0.8208649765605724,1.0162578953861336
10.998905762711866,0.9128885998026153,0.8227974339995066,1.0173314828522082
11.012206101694913,0.9118923106340984,0.8247298914384407,1.018190352825068
11.025506440677965,0.9109217875647669,0.8212944115470022,1.0190492227979275
11.038805423728814,0.9099770305946212,0.8178589316555638,1.019693375277572
11.052105084745762,0.9090537453737972,0.8146381692573401,1.0201228102640019
11.065404745762711,0.9081433432025658,0.8118468418455463,1.0203375277572169
11.078705084745764,0.9073188280286207,0.8094849494201826,1.0203375277572169
11.09200542372881,0.9065114902541328,0.8075524919812486,1.0201228102640019
11.105305084745762,0.9058072168763877,0.8060494695287441,1.019908092770787
11.118604745762712,0.9051501813471503,0.8051905995558846,1.0192639402911423
11.131905084745762,0.9045317949666917,0.8047611645694548,1.0186197878114975
11.145204745762712,0.904025061682704,0.8047611645694548,1.017975635331853
11.158505084745762,0.903595626696274,0.8051905995558846,1.0173314828522082
11.171804067796609,0.9032263126079448,0.8060494695287441,1.0166873303725634
11.18510372881356,0.9029772403158154,0.8073377744880336,1.0162578953861336
11.19840338983051,0.9028226437207008,0.8088407969405378,1.0158284603997039
11.211703728813557,0.9027797002220579,0.8107732543794719,1.0156137429064889
11.225004745762712,0.9028398211201578,0.812705711818406,1.0166873303725634
11.238303728813559,0.9029428855169009,0.8148528867505551,1.0203375277572169
11.251603389830509,0.9031747804095734,0.8170000616827042,1.0237730076486553
11.264903050847458,0.9034539131507525,0.8191472366148531,1.0272084875400938
11.278203389830507,0.9038232272390823,0.8212944115470022,1.0304292499383172
11.291503728813558,0.9042741339748332,0.8212944115470022,1.0336500123365409
11.304803389830507,0.9047937503084132,0.8197913890944978,1.0366560572415495
11.318103050847458,0.9054550801875155,0.8185030841352084,1.0394473846533432
11.331402711864406,0.9061808253145819,0.8176442141623489,1.0418092770787073
11.344703050847455,0.9070010461386626,0.8167853441894893,1.044171169504071
11.358003389830508,0.90790715396003,0.8163559092030594,1.046103626943005
11.371302372881356,0.9088690883296323,0.8161411917098443,1.0478213668887244
11.384602033898304,0.909946970145571,0.8142087342709106,1.0493243893412287
11.397902372881356,0.911037735011103,0.8124909943251911,1.050397976807303
11.411202711864407,0.9121972094744633,0.8109879718726869,1.0512568467801628
11.424503050847456,0.9133867443868741,0.8096996669133975,1.0519009992598074
11.437802033898304,0.9146535775968418,0.808626079447323,1.0521157167530224
11.451101694915254,0.9159418825561311,0.8077672094744635,1.0521157167530224
11.464402033898304,0.9173074858129778,0.8071230569948187,1.0519009992598074
11.477702372881357,0.9187246212681963,0.8066936220083888,1.0514715642733776
11.491002033898305,0.9201675228226005,0.8069083395016038,1.050827411793733
11.504301694915254,0.9216748396249694,0.8073377744880336,1.0499685418208733
11.517601355932202,0.9232379829755738,0.8081966444608931,1.0516862817665926
11.530901016949151,0.9248311867752286,0.8094849494201826,1.053618739205527
11.544201355932202,0.9264673340735257,0.8112026893659018,1.055336479151246
11.557502372881356,0.9281507192203308,0.8133498642980509,1.0568395016037502
11.570801355932202,0.9298641648161855,0.8161411917098443,1.0581278065630397
11.584101694915253,0.931599082161362,0.8191472366148531,1.059201394029114
11.597401355932202,0.9333640599555885,0.8225827165062916,1.060060264001974
11.610701016949152,0.9351333320996792,0.8264476313841598,1.0607044164816186
11.624001355932203,0.9369283703429554,0.830527263755243,1.0611338514680484
11.637300338983051,0.9387448803355537,0.8350363311127561,1.0611338514680484
11.6506,0.9405442129286947,0.8395453984702689,1.0609191339748334
11.663900338983051,0.9423693116210214,0.8446986183074265,1.0604896989884036
11.6772006779661,0.9441729385640265,0.8498518381445841,1.059630829015544
11.690501016949153,0.9459722711571672,0.8552197754749568,1.0583425240562545
11.7038006779661,0.9477758981001723,0.8605877128053294,1.0568395016037502
11.717100338983052,0.9495752306933132,0.8640231926967679,1.0549070441648163
11.7304,0.95137026893659,0.8644526276831975,1.0525451517394522
11.743698983050846,0.953139541080681,0.8648820626696274,1.0497538243276585
11.756999322033899,0.954895930175179,0.8650967801628423,1.04631834443622
11.77029966101695,0.9566308475203553,0.8653114976560572,1.0452447569701455
11.783599322033897,0.9583657648655313,0.865526215149272,1.0482508018751542
11.79689966101695,0.9601006822107082,0.8657409326424871,1.051042129286948
11.810199322033899,0.9617926560572416,0.865955650135702,1.053618739205527
11.823499661016948,0.9634631581544534,0.8663850851221317,1.0557659141376756
11.836799322033897,0.9650821280532937,0.8670292376017764,1.0576983715766097
11.850098305084748,0.9667182753515912,0.8678881075746361,1.059416111522329
11.863397288135593,0.9682857130520601,0.8689616950407106,1.0609191339748334
11.876696949152542,0.9698359733530718,0.87025,1.0624221564273377
11.889997288135593,0.9713261127559835,0.8717530224525044,1.0634957438934123
11.903297627118643,0.9728076634591662,0.8734707623982234,1.0645693313594868
11.916598644067795,0.9742505650135699,0.8754032198371576,1.0654282013323464
11.929897627118645,0.975671994818653,0.8775503947693066,1.0662870713052062
11.943197966101692,0.9770418924253638,0.8801270046878854,1.066716506291636
11.956497627118644,0.9784032013323462,0.8827036146064642,1.0671459412780657
11.969797966101696,0.9797129780409574,0.885709659511473,1.0673606587712805
11.983096949152541,0.9809454564520107,0.8887157044164816,1.0675753762644953
11.996395932203388,0.9821693461633356,0.8921511843079201,1.06821952874414
12.009695593220338,0.9833245262768318,0.8955866641993584,1.0705814211695042
12.022995932203388,0.9844496459412779,0.8970896866518628,1.0727285961016533
12.036296949152542,0.9855275277572167,0.8981632741179372,1.0744463360473724
12.049596610169491,0.98657964347397,0.8996662965704417,1.0759493584998767
12.062896271186439,0.98761887614113,0.9015987540093758,1.0768082284727363
12.076195932203388,0.9886237540093763,0.9000957315568714,1.0774523809523808
12.08949627118644,0.9895813940291145,0.8985927091043671,1.0774523809523808
12.10279661016949,0.9905261509992598,0.8973044041450776,1.077237663459166
12.11609559322034,0.9914365531704911,0.8962308166790031,1.0768082284727363
12.12939525423729,0.9922954231433507,0.8955866641993584,1.0757346410066617
12.142694915254237,0.9931199383172958,0.8949425117197138,1.0746610535405872
12.155995254237288,0.9938800382432765,0.8947277942264988,1.0731580310880828
12.16929559322034,0.9946229607698,0.8947277942264988,1.0712255736491487
12.182595254237288,0.9952799962990376,0.8949425117197138,1.0695078337034294
12.195894915254238,0.9959155600789541,0.8953719467061435,1.0714402911423637
12.209194576271187,0.9964910029607696,0.8958013816925733,1.0731580310880828
12.222494915254236,0.9970406797433997,0.8930100542807795,1.0746610535405872
12.23579593220339,0.9975345299777941,0.8904334443622008,1.0759493584998767
12.249094915254238,0.9979983197631385,0.8878568344436221,1.0768082284727363
12.262394576271186,0.9983762225511968,0.885494942018258,1.077237663459166
12.275694237288135,0.9987240648902047,0.8831330495928941,1.0770229459659513
12.288994576271186,0.9990031976313841,0.8809858746607452,1.0763787934863065
12.302294915254237,0.9992393868739208,0.879053417221811,1.075519923513447
12.315593220338984,0.9994197495682213,0.8773356772760916,1.0785259684184556
12.328892881355934,0.9995571687638785,0.8756179373303726,1.0821761658031088
12.34219322033898,0.9996559388107576,0.8741149148778682,1.0851822107081175
12.355493559322033,0.9996988823094003,0.8728266099185789,1.0879735381199112
12.368793220338985,0.9997031766592649,0.8715383049592894,1.0905501480384898
12.382093559322032,0.9996859992598074,0.870464717493215,1.0926973229706392
12.395393898305084,0.9996301727115716,0.8698205650135701,1.0946297804095733
12.40869288135593,0.9995271083148285,0.8691764125339255,1.0959180853688624
12.42199254237288,0.9993939834690352,0.8689616950407106,1.096991672834937
12.43529220338983,0.9992179151245988,0.8689616950407106,1.0976358253145817
12.448592542372882,0.9990203750308412,0.8693911300271403,1.0978505428077967
12.46189220338983,0.998784185788305,0.8700352825067851,1.097421107821367
12.47519186440678,0.9985093473969899,0.8708941524796445,1.0967769553417221
12.48849152542373,0.9982345090056748,0.8719677399457192,1.0957033678756476
12.501791186440677,0.9979296101653098,0.8734707623982234,1.0944150629163583
12.515091525423728,0.9976247113249445,0.8751885023439429,1.0926973229706392
12.528390508474574,0.9972940463853933,0.8773356772760916,1.0905501480384898
12.541689491525423,0.9968732000986924,0.8794828522082409,1.0879735381199112
12.554989152542372,0.9964523538119913,0.8818447446336047,1.0851822107081175
12.568289491525423,0.9959928583765107,0.8846360720453985,1.0851822107081175
12.581589830508474,0.9954947137922524,0.8874273994571923,1.0853969282013323
12.594890169491526,0.9949793918085371,0.8904334443622008,1.0853969282013323
12.608189152542373,0.9944211263261781,0.8936542067604244,1.0851822107081175
12.62148881355932,0.9938542721440905,0.896874969158648,1.0849674932149025
12.634788474576272,0.9932487688132244,0.9000957315568714,1.084538058228473
12.648088135593222,0.9926432654823584,0.9035312114483098,1.083893905748828
12.66138779661017,0.9920248791018995,0.9069666913397484,1.0832497532691834
12.674686779661016,0.9913893153219835,0.9095433012583273,1.0826056007895386
12.687986440677966,0.9907537515420675,0.9082549962990377,1.081746730816679
12.701286779661016,0.9901010103626948,0.907396126326178,1.0806731433506045
12.714587118644067,0.989461152232914,0.9067519738465335,1.07959955588453
12.727886779661016,0.9888513545521835,0.9063225388601036,1.0783112509252404
12.741186440677966,0.9882415568714533,0.9061078213668887,1.0768082284727363
12.754486101694916,0.9876532309400443,0.9058931038736739,1.075305206020232
12.767785084745762,0.9870691993585001,0.9061078213668887,1.0735874660745126
12.781084745762712,0.9864980508265482,0.9065372563533185,1.0716550086355785
12.794385084745763,0.9859140192450038,0.9069666913397484,1.0695078337034294
12.807685423728813,0.9853428707130517,0.9078255613126079,1.0673606587712805
12.820984406779662,0.9847803108808291,0.9086844312854674,1.0652134838391314
12.834283389830508,0.9842435171477915,0.9099727362447568,1.064139896373057
12.847583728813557,0.9836852516654332,0.9112610412040463,1.0630663089069823
12.86088406779661,0.9831441635825313,0.9084697137922526,1.0619927214409077
12.874183728813557,0.9826116641993585,0.9050342339008142,1.0607044164816186
12.887482711864406,0.9821092252652356,0.9018134715025906,1.059201394029114
12.900782372881356,0.9816196693807056,0.8988074265975821,1.0579130890698247
12.914082033898303,0.9811472908956325,0.8962308166790031,1.0564100666173204
12.927382372881356,0.9806663237108317,0.8936542067604244,1.0549070441648163
12.940682033898305,0.9801853565260297,0.8915070318282754,1.0534040217123117
12.953981016949152,0.9796829175919072,0.8893598568961263,1.0519009992598074
12.967280677966102,0.979219127806563,0.8874273994571923,1.050397976807303
12.98058101694915,0.9787682210708114,0.885709659511473,1.048680236861584
12.9938806779661,0.9783387860843821,0.8839919195657536,1.0469624969158648
13.007181016949152,0.9779007623982237,0.8827036146064642,1.0450300394769307
13.020480677966102,0.9774970935109795,0.881415309647175,1.046103626943005
13.033779661016947,0.9770762472242781,0.8803417221811004,1.0478213668887244
13.047079322033897,0.9766725783370346,0.8796975697014557,1.0495391068344435
13.060378983050846,0.9762817924993829,0.8792681347150259,1.051042129286948
13.073678644067796,0.9758609462126822,0.879053417221811,1.0523304342462374
13.086977627118642,0.9754443942758451,0.8792681347150259,1.0534040217123117
13.100277288135592,0.975053608438194,0.8796975697014557,1.0542628916851715
13.113577627118643,0.9746456452010858,0.8803417221811004,1.0546923266716013
13.126877966101695,0.9742333876141125,0.881415309647175,1.055121761658031
13.140178305084746,0.9738340130767332,0.8824888971132494,1.0549070441648163
13.15347728813559,0.9734518159388106,0.8839919195657536,1.0544776091783865
13.166776271186441,0.9730696188008883,0.885494942018258,1.0534040217123117
13.18007593220339,0.9727303651616084,0.8872126819639773,1.0523304342462374
13.19337559322034,0.9723911115223288,0.8891451394029113,1.050827411793733
13.206676610169492,0.9720905070318283,0.8912923143350605,1.048894954354799
13.219975593220338,0.9717770194917348,0.8936542067604244,1.04631834443622
13.233275254237288,0.9715150641500125,0.8962308166790031,1.043956452010856
13.246574915254236,0.9712316370589686,0.8988074265975821,1.0415945595854923
13.259875254237288,0.9709868591167033,0.9018134715025906,1.0392326671601282
13.273175593220339,0.9707807303232172,0.9048195164075992,1.0392326671601282
13.286474576271184,0.9705574241302738,0.9080402788058228,1.039662102146558
13.299773559322034,0.9703427066370593,0.9078255613126079,1.039876819639773
13.313073220338984,0.9701279891438441,0.9035312114483098,1.039876819639773
13.326373559322032,0.9699390377498149,0.8996662965704417,1.039662102146558
13.339673898305085,0.9697114372070069,0.8958013816925733,1.0392326671601282
13.352973559322034,0.9695010140636562,0.8921511843079201,1.0388032321736986
13.366273220338982,0.9693034739698987,0.8887157044164816,1.0381590796940536
13.379572881355932,0.9691102282260051,0.885494942018258,1.037300209721194
13.392873220338982,0.9689384542314333,0.8824888971132494,1.0362266222551197
13.406172203389831,0.9687623858869968,0.8794828522082409,1.0351530347890452
13.419471186440678,0.9686034949420183,0.876906242289662,1.0340794473229706
13.432770847457627,0.9684574870466323,0.8743296323710832,1.033005859856896
13.446070508474575,0.9683329509005674,0.8719677399457192,1.0315028374043917
13.459370847457626,0.9682170034542315,0.8700352825067851,1.0299998149518876
13.472671186440678,0.9681139390574887,0.8681028250678507,1.028282075006168
13.485971525423729,0.9680409351097947,0.8665998026153467,1.0261349000740194
13.499271186440678,0.9679851085615594,0.8650967801628423,1.024202442635085
13.512570847457628,0.9679593424623737,0.8640231926967679,1.022055267702936
13.525870508474576,0.9679464594127807,0.8631643227239082,1.0201228102640019
13.539170169491523,0.9679464594127805,0.8625201702442636,1.017975635331853
13.552469152542374,0.9679722255119663,0.8623054527510485,1.0160431778929186
13.565768813559322,0.9680065803108808,0.8620907352578336,1.0143254379471998
13.579068474576271,0.9680667012089812,0.8625201702442636,1.0149695904268443
13.59236813559322,0.9681869430051815,0.8631643227239082,1.0169020478657784
13.60566847457627,0.968294301751789,0.8642379101899826,1.0188345053047125
13.618968813559322,0.9684446039970395,0.865526215149272,1.0205522452504319
13.632268474576271,0.9686507327905253,0.8672439550949913,1.022269985196151
13.645567457627116,0.9688482728842837,0.8693911300271403,1.0237730076486553
13.658867118644068,0.9690844621268198,0.8717530224525044,1.0252760301011596
13.67216745762712,0.9693335344189491,0.8745443498642979,1.0263496175672342
13.685467796610167,0.969595489760671,0.8775503947693066,1.0272084875400938
13.698766779661016,0.9698746225018506,0.8807711571675301,1.0280673575129533
13.712066440677965,0.9701752269923511,0.8842066370589687,1.028496792499383
13.725366101694913,0.9704801258327167,0.8876421169504071,1.028711509992598
13.738666440677965,0.9707979077226746,0.8915070318282754,1.028496792499383
13.751966101694915,0.9711285726622254,0.8951572292129287,1.0280673575129533
13.765265084745762,0.9714592376017763,0.8964455341722182,1.0289262274858129
13.778564067796609,0.9718156686405132,0.8953719467061435,1.0321469898840363
13.791863728813558,0.9721978657784354,0.8945130767332838,1.0353677522822602
13.80516406779661,0.9725886516160869,0.8938689242536393,1.0385885146804836
13.818464406779661,0.9729880261534666,0.8936542067604244,1.0415945595854923
13.83176474576271,0.9733659289415248,0.8936542067604244,1.044385886997286
13.845063728813559,0.9737738921786331,0.8940836417468543,1.0471772144090796
13.858362711864407,0.9741732667160129,0.8947277942264988,1.0499685418208733
13.871663050847456,0.9745168147051569,0.8955866641993584,1.0525451517394522
13.884963389830508,0.9748303022452508,0.896874969158648,1.0549070441648163
13.898263050847456,0.9751309067357516,0.8981632741179372,1.0570542190969652
13.911561355932202,0.9753971564273375,0.8998810140636565,1.059201394029114
13.924861016949151,0.9756505230693311,0.9015987540093758,1.0613485689612632
13.938161355932202,0.9758738292622744,0.9035312114483098,1.0630663089069823
13.951461016949152,0.9760971354552186,0.9056783863804589,1.0645693313594868
13.964762033898305,0.9762560264001973,0.9080402788058228,1.066072353811991
13.97806033898305,0.9764192116950405,0.9104021712311867,1.0673606587712805
13.991359322033897,0.9765480421909696,0.9129787811497656,1.0686489637305698
14.004658983050847,0.9766596952874412,0.9155553910683444,1.0695078337034294
14.017959999999999,0.9767412879348633,0.9149112385886998,1.0701519861830742
14.03126033898305,0.9767928201332347,0.9136229336294103,1.0705814211695042
14.044559322033898,0.9768443523316063,0.9127640636565506,1.070796138662719
14.057858305084743,0.9768744127806566,0.911690476190476,1.070796138662719
14.071157966101692,0.976883001480385,0.9110463237108315,1.0703667036762892
14.084458305084745,0.9768744127806566,0.9104021712311867,1.0697225511966444
14.097758644067795,0.9768572353811995,0.9099727362447568,1.0688636812237848
14.111057627118644,0.9767928201332345,0.9097580187515422,1.0677900937577103
14.12435661016949,0.9767198161855416,0.9095433012583273,1.0662870713052062
14.137656271186438,0.9765738082901553,0.9095433012583273,1.0645693313594868
14.15095661016949,0.976406328645448,0.9097580187515422,1.0628515914137675
14.164257627118644,0.9761959055020973,0.9099727362447568,1.0607044164816186
14.17755661016949,0.9759339501603749,0.9104021712311867,1.0583425240562545
14.19085559322034,0.9756290513200097,0.9108316062176165,1.0555511966444608
14.204155254237289,0.9753112694300518,0.9114757586972612,1.0527598692326672
14.217455593220338,0.9749591327411791,0.912119911176906,1.0499685418208733
14.230755932203389,0.9746027017024429,0.9125493461633358,1.0467477794226498
14.244054915254237,0.9742162102146561,0.9110463237108315,1.0435270170244262
14.257353898305084,0.9738468961263262,0.9082549962990377,1.0400915371329877
14.270653559322032,0.9734861707377255,0.9056783863804589,1.0366560572415495
14.283953220338983,0.9731168566493954,0.9031017764618802,1.0327911423636813
14.297254237288135,0.9728119578090303,0.9007398840365162,1.0289262274858129
14.310553898305082,0.9724641154700222,0.8983779916111522,1.0295703799654576
14.323852881355933,0.9721592166296574,0.8962308166790031,1.0306439674315322
14.337152542372882,0.9718672008388844,0.8942983592400691,1.0319322723908215
14.35045220338983,0.9716052454971625,0.892365901801135,1.033220577350111
14.363753220338983,0.9713432901554407,0.8906481618554158,1.0345088823094004
14.37705220338983,0.9711672218110043,0.8891451394029113,1.0360119047619047
14.390351186440675,0.970935326918332,0.8878568344436221,1.037300209721194
14.403650169491526,0.9707635529237605,0.8865685294843325,1.0388032321736986
14.416950508474576,0.9706089563286453,0.885709659511473,1.0400915371329877
14.430250847457627,0.9704715371329878,0.8848507895386134,1.0415945595854923
14.443550508474576,0.9703684727362445,0.8842066370589687,1.0430975820379966
14.456849491525423,0.9702654083395017,0.8837772020725387,1.044600604490501
14.47014915254237,0.970196698741673,0.8835624845793238,1.046103626943005
14.483449491525423,0.9701451665433011,0.8833477670861091,1.0478213668887244
14.496750508474577,0.9700592795460152,0.8833477670861091,1.0493243893412287
14.510049491525422,0.9699862755983218,0.8837772020725387,1.050612694300518
14.523348474576268,0.9699433320996795,0.8842066370589687,1.0521157167530224
14.53664813559322,0.9698832112015788,0.8848507895386134,1.053189304219097
14.54994847457627,0.9697973242042931,0.885709659511473,1.0544776091783865
14.563249491525422,0.9697071428571429,0.8867832469775474,1.055336479151246
14.576548474576272,0.969625550209721,0.8880715519368368,1.0561953491241056
14.589846779661015,0.969492425363928,0.8893598568961263,1.0568395016037502
14.603146440677966,0.9693507118184063,0.8908628793486306,1.057483654083395
14.616446779661016,0.9691617604243767,0.8925806192943497,1.0576983715766097
14.629747796610168,0.9689642203306194,0.8942983592400691,1.0576983715766097
14.643046779661015,0.96874520848754,0.8962308166790031,1.057483654083395
14.656345762711865,0.9684961361954111,0.8981632741179372,1.0572689365901802
14.669645423728813,0.9682127091043671,0.9003104490500864,1.0566247841105352
14.682946440677966,0.9679078102640021,0.8998810140636565,1.0557659141376756
14.696246779661019,0.9675900283740438,0.8962308166790031,1.0544776091783865
14.709546440677963,0.96727654083395,0.8925806192943497,1.053189304219097
14.72284474576271,0.9669029323957564,0.8889304219096964,1.0514715642733776
14.73614440677966,0.9665808561559341,0.885709659511473,1.0495391068344435
14.74944474576271,0.966211542067604,0.8824888971132494,1.0473919319022944
14.762745762711864,0.965846522329139,0.8794828522082409,1.0448153219837157
14.77604474576271,0.9654342647421663,0.8766915247964471,1.0422387120651369
14.789343728813558,0.9650477732543791,0.8741149148778682,1.0392326671601282
14.802643389830507,0.9646569874167285,0.8717530224525044,1.0362266222551197
14.81594372881356,0.9642919676782632,0.8696058475203553,1.033005859856896
14.82924474576271,0.9638797100912905,0.8678881075746361,1.0302145324451024
14.842544406779659,0.9634975129533683,0.8661703676289169,1.0295703799654576
14.85584338983051,0.9630938440661242,0.8648820626696274,1.028711509992598
14.869142372881354,0.9627030582284728,0.863808475203553,1.0280673575129533
14.882442711864405,0.9623208610905504,0.8629496052306933,1.0274232050333085
14.89574372881356,0.9619730187515423,0.8623054527510485,1.026564335060449
14.909042711864405,0.9616423538119913,0.8620907352578336,1.0259201825808042
14.922341694915252,0.9613202775721689,0.8620907352578336,1.0250613126079446
14.935641355932203,0.9610411448309892,0.8623054527510485,1.02398772514187
14.948941694915254,0.960774895139403,0.8629496052306933,1.0229141376757955
14.962243389830508,0.9605558832963237,0.863593757710338,1.0216258327165062
14.975542372881355,0.9603540488527015,0.8648820626696274,1.0203375277572169
14.988841355932204,0.9601693918085369,0.8661703676289169,1.0188345053047125
15.002141016949151,0.9600062065136936,0.8678881075746361,1.0173314828522082
15.015441355932204,0.9598559042684431,0.8698205650135701,1.0156137429064889
15.028742372881354,0.9597399568221073,0.8719677399457192,1.0138960029607698
15.0420413559322,0.9596283037256357,0.8743296323710832,1.0119635455218357
15.05534033898305,0.9595638884776712,0.876906242289662,1.0100310880829013
15.06864,0.9594780014803849,0.8796975697014557,1.0080986306439674
15.081940338983049,0.959435057981742,0.8824888971132494,1.0061661732050333
15.095241355932204,0.9594479410313347,0.885709659511473,1.004877868245744
15.108540338983051,0.9594608240809277,0.8887157044164816,1.0033748457932397
15.121839322033896,0.959508061929435,0.8921511843079201,1.0027306933135949
15.135138983050847,0.9595810658771279,0.8955866641993584,1.0031601283000247
15.1484393220339,0.9596583641746854,0.8990221440907968,1.0033748457932397
15.161741016949152,0.9597571342215641,0.9024576239822353,1.0033748457932397
15.17504,0.9598773760177643,0.9052489513940291,1.0033748457932397
15.188338983050848,0.9600190895632863,0.9043900814211696,1.0033748457932397
15.201637966101693,0.9601650974586724,0.9037459289415247,1.0031601283000247
15.214938305084745,0.9603411658031089,0.9033164939550951,1.0027306933135949
15.228239322033897,0.9605000567480882,0.9028870589686652,1.0033748457932397
15.241538983050845,0.9606718307426599,0.9028870589686652,1.004233715766099
15.254837966101695,0.9608521934369604,0.9031017764618802,1.0050925857389588
15.268137627118646,0.9610196730816678,0.9035312114483098,1.0059514557118183
15.281437966101693,0.9611914470762396,0.9041753639279546,1.006595608191463
15.294738983050848,0.9613675154206759,0.9048195164075992,1.0072397606711079
15.308038644067798,0.9614963459166048,0.9056783863804589,1.0078839131507527
15.321337627118643,0.9616509425117198,0.9065372563533185,1.0102458055761163
15.33463661016949,0.9617668899580556,0.9076108438193929,1.0130371329879102
15.347936949152542,0.961878543054527,0.9086844312854674,1.0158284603997039
15.361237288135593,0.9620245509499137,0.9097580187515422,1.0186197878114975
15.374537627118645,0.9620846718480142,0.9110463237108315,1.0211963977300764
15.387836610169492,0.962187736244757,0.9125493461633358,1.0235582901554405
15.401135593220337,0.9622650345423142,0.91405236861584,1.0259201825808042
15.41443593220339,0.9623380384900072,0.9155553910683444,1.028282075006168
15.427736949152541,0.9623723932889217,0.9168436960276338,1.0304292499383172
15.441037288135592,0.962419631137429,0.9166289785344188,1.0325764248704665
15.454335593220339,0.9624453972366149,0.9166289785344188,1.0345088823094004
15.467635254237289,0.9624711633358006,0.9168436960276338,1.0362266222551197
15.480935593220336,0.9624840463853935,0.9164142610412039,1.0379443622008389
15.494235932203388,0.9625055181347149,0.9155553910683444,1.039662102146558
15.507535593220341,0.9625141068344435,0.9153406735751295,1.0409504071058473
15.520834576271186,0.9624754576856648,0.9153406735751295,1.0422387120651369
15.534133559322033,0.9624840463853938,0.9155553910683444,1.0430975820379966
15.547433898305085,0.9624411028867504,0.9159848260547743,1.043956452010856
15.560734915254235,0.9623895706883787,0.9166289785344188,1.044385886997286
15.574035254237288,0.9623251554404143,0.9170584135208487,1.0448153219837157
15.587334237288134,0.9622822119417714,0.9179172834937083,1.0448153219837157
15.600633898305082,0.9622306797433997,0.9185614359733532,1.044600604490501
15.613933559322032,0.962174853195164,0.9194203059462126,1.044385886997286
15.627234576271187,0.9621190266469277,0.918776153466568,1.0437417345176412
15.640534237288135,0.9620717887984211,0.9181320009869233,1.0430975820379966
15.653833220338981,0.9620288452997777,0.9174878485072785,1.0424534295583519
15.667132203389832,0.9619816074512706,0.9168436960276338,1.0415945595854923
15.680432542372879,0.9619257809030348,0.9164142610412039,1.0407356896126325
15.693733559322034,0.9618871317542559,0.9161995435479893,1.039876819639773
15.707033220338984,0.9618355995558846,0.9159848260547743,1.0390179496669134
15.720332203389829,0.9617926560572413,0.9159848260547743,1.0379443622008389
15.733631864406778,0.9617840673575131,0.9159848260547743,1.0366560572415495
15.74693220338983,0.9617668899580554,0.9161995435479893,1.035582469775475
15.76023322033898,0.9617540069084626,0.9166289785344188,1.0340794473229706
15.773533559322033,0.9617668899580554,0.9170584135208487,1.0327911423636813
15.78683186440678,0.9617969504071059,0.9177025660004935,1.031073402417962
15.800130847457625,0.9618484826054772,0.9185614359733532,1.0293556624722429
15.813431186440678,0.9619043091537135,0.9194203059462126,1.0276379225265235
15.82673220338983,0.9620116679003207,0.920493893412287,1.0254907475943744
15.84003254237288,0.9621061435973355,0.9217821983715765,1.0233435726622255
15.853330847457624,0.962265034542314,0.9230705033308659,1.0209816802368616
15.866630508474573,0.9624453972366149,0.9243588082901555,1.0184050703182828
15.879930847457624,0.9626343486306439,0.9243588082901555,1.0156137429064889
15.89323186440678,0.9628576548235873,0.9239293733037256,1.0130371329879102
15.906531525423729,0.9630637836170738,0.9232852208240808,1.0100310880829013
15.919830508474577,0.9633343276585244,0.9230705033308659,1.0072397606711079
15.933129491525424,0.9636005773501108,0.9230705033308659,1.004233715766099
15.946429830508473,0.9638925931408836,0.9232852208240808,1.0012276708610905
15.959730847457626,0.9642017863311128,0.9234999383172958,0.9997246484085862
15.973031186440675,0.9644938021218851,0.9241440907969407,1.001871823340735
15.986330169491525,0.9648287614113004,0.9247882432765853,1.0040189982728842
15.99962915254237,0.9651508376511224,0.9256471132494447,1.0061661732050333
16.012929491525423,0.9655029743399951,0.9265059832223044,1.0085280656303972
16.026230508474576,0.9658679940784601,0.927579570688379,1.0106752405625463
16.039530169491528,0.9662759573155689,0.9288678756476684,1.0130371329879102
16.052829152542373,0.9666624488033556,0.9301561806069577,1.0151843079200593
16.066128135593218,0.9670875894399209,0.9305856155933877,1.017546200345423
16.07942847457627,0.9675127300764866,0.9312297680730323,1.019693375277572
16.09272949152542,0.9679636368122377,0.9320886380458919,1.022055267702936
16.106029830508472,0.9684016604983962,0.9329475080187515,1.024202442635085
16.11932881355932,0.9688482728842829,0.9338063779916111,1.0263496175672342
16.132627796610166,0.9692777078707128,0.9348799654576856,1.028282075006168
16.145928135593216,0.9697157315568716,0.9359535529237601,1.0302145324451024
16.159229152542373,0.9701279891438441,0.9370271403898348,1.0317175548976065
16.172529491525424,0.9705488354305448,0.9381007278559091,1.0334352948433259
16.18582779661017,0.9709567986676536,0.9393890328151985,1.0347235998026152
16.19912745762712,0.9713432901554402,0.940677337774488,1.0357971872686897
16.212427796610168,0.9717469590426846,0.9419656427337774,1.0368707747347643
16.22572881355932,0.9721076844312853,0.9432539476930669,1.037514927214409
16.239029152542372,0.9724598211201577,0.9421803602269923,1.0381590796940536
16.252327457627118,0.9728248408586233,0.9415362077473476,1.0383737971872684
16.265627118644066,0.9731512114483102,0.940677337774488,1.0385885146804836
16.27892745762712,0.9734818763878609,0.9402479027880581,1.0385885146804836
16.29222847457627,0.9737910695780903,0.9398184678016286,1.0383737971872684
16.30552881355932,0.9741002627683197,0.9393890328151985,1.0379443622008389
16.318827796610172,0.9743751011596347,0.9391743153219836,1.037300209721194
16.332126779661017,0.9746241734517641,0.9389595978287688,1.0366560572415495
16.345427118644064,0.974868951394029,0.9376712928694794,1.035582469775475
16.35872813559322,0.975113729336294,0.9363829879101898,1.0342941648161854
16.37202779661017,0.9753628016284236,0.9353094004441155,1.0327911423636813
16.385326779661014,0.9755517530224523,0.9338063779916111,1.031288119911177
16.398626440677965,0.9757664705156675,0.9325180730323217,1.0293556624722429
16.411926101694913,0.9759554219096963,0.9312297680730323,1.0272084875400938
16.425227118644067,0.976135784603997,0.9299414631137427,1.0248465951147299
16.43852745762712,0.9762732037996543,0.9286531581544535,1.022269985196151
16.451826440677966,0.9764235060449048,0.927579570688379,1.0194786577843573
16.465126101694914,0.9765480421909692,0.9267207007155194,1.0164726128793484
16.478426440677968,0.9766468122378487,0.9256471132494447,1.013251850481125
16.491727457627118,0.9767284048852706,0.9250029607698002,1.01346656797434
16.505027796610168,0.9767627596841848,0.9243588082901555,1.0141107204539848
16.518326779661017,0.9767627596841842,0.9239293733037256,1.0145401554404145
16.53162576271186,0.9767412879348631,0.9234999383172958,1.0149695904268443
16.54492542372881,0.9767026387860839,0.9232852208240808,1.0166873303725634
16.558226440677966,0.9766511065877128,0.9230705033308659,1.0184050703182828
16.571526779661017,0.9765695139402913,0.9230705033308659,1.0201228102640019
16.584825762711862,0.9764621551936838,0.9230705033308659,1.0214111152232914
16.598125423728813,0.9763805625462619,0.9232852208240808,1.0226994201825808
16.61142508474576,0.9762474377004687,0.9237146558105106,1.0237730076486553
16.624725423728812,0.9761314902541329,0.9239293733037256,1.0246318776215149
16.638027118644068,0.975989776708611,0.9245735257833703,1.0252760301011596
16.65132542372881,0.9758265914137676,0.9250029607698002,1.0257054650875894
16.664625084745758,0.9756548174191958,0.9258618307426597,1.0259201825808042
16.677924745762713,0.9755259869232666,0.9267207007155194,1.0261349000740194
16.691225762711863,0.9753155637799164,0.927579570688379,1.0259201825808042
16.70452745762712,0.9751180236861583,0.9286531581544535,1.0259201825808042
16.717825762711865,0.9749290722921293,0.9299414631137427,1.0254907475943744
16.73112474576271,0.9747272378485072,0.9312297680730323,1.0250613126079446
16.744424406779657,0.9745254034048856,0.9327327905255365,1.0263496175672342
16.75772474576271,0.9743063915618059,0.9325180730323217,1.0278526400197383
16.77102576271186,0.9740873797187266,0.9320886380458919,1.0293556624722429
16.78432542372881,0.9738640735257834,0.9316592030594621,1.0306439674315322
16.79762440677966,0.9736536503824329,0.9314444855662473,1.0321469898840363
16.81092406779661,0.973438932889218,0.9312297680730323,1.0336500123365409
16.82422440677966,0.9732285097458669,0.9292973106340982,1.0349383172958302
16.837525423728813,0.9730094979027882,0.9271501357019492,1.0362266222551197
16.85082440677966,0.9728377239082163,0.9252176782630152,1.037514927214409
16.864123389830507,0.9726444781643226,0.9232852208240808,1.0385885146804836
16.877423050847458,0.9724769985196151,0.9213527633851469,1.039662102146558
16.89072338983051,0.9722966358253148,0.9196350234394276,1.0403062546262027
16.90402508474576,0.9721549222797928,0.9179172834937083,1.0411651245990623
16.91732406779661,0.9720346804835923,0.9164142610412039,1.0415945595854923
16.930623050847455,0.9719316160868496,0.9149112385886998,1.0418092770787073
16.943922711864403,0.9718027855909203,0.9136229336294103,1.0418092770787073
16.957223050847457,0.9717040155440412,0.9125493461633358,1.0418092770787073
16.970523389830507,0.9716267172464842,0.911690476190476,1.0413798420922773
16.983823728813558,0.9715794793979764,0.9110463237108315,1.0409504071058473
16.997122711864407,0.9715408302491981,0.9106168887244017,1.0400915371329877
17.01042169491525,0.9715322415494694,0.9104021712311867,1.0392326671601282
17.023722033898302,0.9715451245990623,0.9101874537379718,1.0381590796940536
17.037022372881356,0.9715923624475695,0.9104021712311867,1.0368707747347643
17.050323389830506,0.9716267172464839,0.9106168887244017,1.0353677522822602
17.06362237288135,0.9716825437947195,0.9110463237108315,1.0338647298297556
17.076921355932203,0.9717555477424129,0.9114757586972612,1.0321469898840363
17.090221694915254,0.9718714951887489,0.912119911176906,1.0304292499383172
17.103522033898304,0.9719917369849497,0.9129787811497656,1.028496792499383
17.116823050847458,0.9721291561806072,0.91405236861584,1.0263496175672342
17.130121355932204,0.9722923414754505,0.9151259560819146,1.0244171601283
17.14342033898305,0.9724641154700222,0.9166289785344188,1.022055267702936
17.15672,0.972653066864051,0.9181320009869233,1.019908092770787
17.17002101694915,0.9728677843572661,0.9200644584258574,1.0173314828522082
17.183322033898303,0.9730910905502099,0.920708610905502,1.0149695904268443
17.19662033898305,0.9733058080434246,0.9213527633851469,1.0151843079200593
17.209919322033898,0.9735806464347395,0.9219969158647915,1.0164726128793484
17.223219661016948,0.9738125413274119,0.9228557858376512,1.017546200345423
17.236520000000002,0.9740702023192698,0.9239293733037256,1.0186197878114975
17.249821016949152,0.9743450407105847,0.9250029607698002,1.0194786577843573
17.263119322033898,0.9746198791018998,0.9262912657290895,1.0201228102640019
17.276418305084746,0.9748990118430793,0.927579570688379,1.0207669627436469
17.289717966101694,0.97519961633358,0.9292973106340982,1.0214111152232914
17.303018983050844,0.9755045151739451,0.9308003330866027,1.021840550209721
17.316319999999997,0.975792236614853,0.9327327905255365,1.022269985196151
17.329618983050846,0.9761014298050826,0.9346652479644708,1.0235582901554405
17.342917966101695,0.976423506044905,0.9357388354305453,1.0248465951147299
17.356217627118646,0.9767455822847273,0.9368124228966198,1.0263496175672342
17.369518644067796,0.9770762472242785,0.9381007278559091,1.0276379225265235
17.38281966101695,0.9773854404145077,0.9393890328151985,1.0289262274858129
17.396117966101695,0.97770751665433,0.940677337774488,1.0299998149518876
17.40941694915254,0.9780553589933385,0.9421803602269923,1.031073402417962
17.42271661016949,0.9783731408832963,0.9436833826794967,1.0319322723908215
17.436016949152542,0.9787424549716262,0.9454011226252157,1.0327911423636813
17.449318644067795,0.9790559425117198,0.9464747100912905,1.0336500123365409
17.462617627118643,0.9794252566000494,0.9469041450777202,1.0340794473229706
17.47591661016949,0.9797730989390574,0.9473335800641499,1.0345088823094004
17.48921627118644,0.9801080582284727,0.9475482975573649,1.0349383172958302
17.50251661016949,0.9804601949173456,0.9477630150505798,1.0349383172958302
17.515818305084746,0.9808338033555393,0.9481924500370095,1.0349383172958302
17.529116610169492,0.9812160004934614,0.9481924500370095,1.0347235998026152
17.54241559322034,0.9815810202319271,0.9475482975573649,1.0342941648161854
17.55571525423729,0.981971806069578,0.9466894275845052,1.0338647298297556
17.569015593220335,0.9823454145077719,0.9458305576116457,1.033220577350111
17.58231728813559,0.9827147285961015,0.944971687638786,1.0323617073772515
17.595615593220337,0.9831183974833456,0.9443275351591414,1.0315028374043917
17.608914576271186,0.9835091833209967,0.9436833826794967,1.0304292499383172
17.622214237288137,0.9838827917591905,0.9432539476930669,1.0291409449790276
17.635515254237287,0.9842778719467059,0.942824512706637,1.0280673575129533
17.64881627118644,0.9846729521342221,0.942609795213422,1.0274232050333085
17.662114576271186,0.9850594436220084,0.942609795213422,1.028496792499383
17.675413559322035,0.9854674068591165,0.942609795213422,1.0293556624722429
17.688713220338983,0.9858538983469037,0.942609795213422,1.0302145324451024
17.702014237288136,0.9862575672341475,0.942824512706637,1.0308586849247472
17.715315254237286,0.9866526474216631,0.9430392301998519,1.031288119911177
17.728614237288134,0.9870520219590426,0.942824512706637,1.0315028374043917
17.741913220338983,0.9874471021465577,0.9413214902541327,1.0317175548976065
17.755212881355934,0.9878378879842089,0.9400331852948433,1.0317175548976065
17.768513898305084,0.9882372625215887,0.9389595978287688,1.0317175548976065
17.781815593220337,0.9886280483592398,0.9378860103626943,1.0317175548976065
17.795113220338983,0.9890016567974342,0.9372418578830496,1.0315028374043917
17.808412203389828,0.9893494991364422,0.9365977054034049,1.031073402417962
17.82171186440678,0.9897102245250429,0.936168270416975,1.0308586849247472
17.83501288135593,0.9900280064150013,0.9359535529237601,1.0304292499383172
17.848314576271182,0.9903543770046882,0.9359535529237601,1.0299998149518876
17.86161288135593,0.9906635701949172,0.9359535529237601,1.0293556624722429
17.87491186440678,0.9909727633851467,0.936168270416975,1.0289262274858129
17.88821220338983,0.9912433074265976,0.9365977054034049,1.028282075006168
17.901512542372885,0.9914837910189984,0.9372418578830496,1.0276379225265235
17.914814237288137,0.9917156859116701,0.9378860103626943,1.028496792499383
17.92811254237288,0.9919304034048856,0.9389595978287688,1.0295703799654576
17.941411525423728,0.9921322378485071,0.9398184678016286,1.0308586849247472
17.954711186440676,0.9922739513940292,0.9411067727609178,1.0319322723908215
17.96801220338983,0.992398487540094,0.9423950777202073,1.0327911423636813
17.981313898305086,0.9925144349864298,0.9441128176659265,1.0336500123365409
17.994612203389828,0.9926389711324942,0.9456158401184307,1.0345088823094004
18.007911186440676,0.9927162694300516,0.9475482975573649,1.0351530347890452
18.021210847457628,0.9928107451270664,0.949480754996299,1.0357971872686897
18.03451186440678,0.992892337774488,0.949266037503084,1.0362266222551197
18.047813559322034,0.9929438699728594,0.9486218850234394,1.0366560572415495
18.06111186440678,0.9930383456698744,0.9481924500370095,1.0370854922279793
18.074411525423727,0.9930727004687886,0.9477630150505798,1.037300209721194
18.087711186440675,0.9931414100666172,0.9473335800641499,1.037300209721194
18.101012203389832,0.9931800592153962,0.9471188625709351,1.037300209721194
18.114313220338982,0.9932315914137679,0.9469041450777202,1.0370854922279793
18.127611525423728,0.9933003010115965,0.9469041450777202,1.0366560572415495
18.14091118644068,0.9933432445102398,0.9469041450777202,1.0362266222551197
18.154210847457627,0.9933861880088823,0.9464747100912905,1.0353677522822602
18.16751186440678,0.993399071058475,0.9458305576116457,1.0345088823094004
18.180812881355934,0.9934634863064397,0.9456158401184307,1.0334352948433259
18.19411254237288,0.9934849580557614,0.9456158401184307,1.0321469898840363
18.207411525423726,0.9934849580557614,0.9456158401184307,1.0308586849247472
18.220711186440678,0.9935193128546757,0.9460452751048607,1.0291409449790276
18.23401152542373,0.9935236072045401,0.9464747100912905,1.0276379225265235
18.247312542372878,0.9935407846039973,0.9471188625709351,1.0257054650875894
18.26061152542373,0.993527901554404,0.9479777325437947,1.0263496175672342
18.273910508474575,0.993536490254133,0.9488366025166545,1.0272084875400938
18.287210847457626,0.993510724154947,0.9499101899827289,1.0280673575129533
18.30051186440678,0.9935107241549467,0.9509837774488032,1.0289262274858129
18.313812881355933,0.9934892524056254,0.9522720824080928,1.0295703799654576
18.327111864406778,0.9935021354552186,0.953560387367382,1.0302145324451024
18.34041152542373,0.9934806637058969,0.9548486923266715,1.0308586849247472
18.353710508474574,0.9935021354552186,0.9563517147791758,1.031288119911177
18.367010847457625,0.993527901554404,0.9578547372316802,1.0317175548976065
18.38031118644068,0.9935450789538613,0.9595724771773995,1.0319322723908215
18.393611525423726,0.993592316802369,0.9608607821366888,1.0321469898840363
18.406911186440677,0.9936610264001973,0.9617196521095486,1.0323617073772515
18.42021084745763,0.993742619047619,0.9625785220824081,1.0323617073772515
18.433510508474576,0.9938242116950406,0.9634373920552678,1.0323617073772515
18.446810847457627,0.9939229817419197,0.9645109795213422,1.0321469898840363
18.460111186440677,0.9940002800394772,0.9653698494942019,1.0319322723908215
18.473410847457625,0.9940990500863558,0.9662287194670613,1.0317175548976065
18.486709830508474,0.9941806427337773,0.9657992844806317,1.031288119911177
18.500008813559322,0.9942880014803847,0.9647256970145571,1.0308586849247472
18.51330915254237,0.9943695941278062,0.9638668270416973,1.0321469898840363
18.526610169491523,0.9944468924253641,0.9630079570688379,1.0334352948433259
18.539909830508474,0.9945284850727856,0.9623638045891931,1.0347235998026152
18.553209491525426,0.9945886059708855,0.9617196521095486,1.0357971872686897
18.566509152542373,0.9946616099185789,0.9612902171231187,1.0366560572415495
18.579808813559325,0.9947002590673572,0.9608607821366888,1.037514927214409
18.59310915254237,0.9947346138662717,0.960431347150259,1.0381590796940536
18.606409491525422,0.9947432025660005,0.9602166296570441,1.0388032321736986
18.619707796610168,0.9947560856155935,0.9600019121638291,1.0390179496669134
18.633007457627116,0.9947560856155931,0.9597871946706144,1.0392326671601282
18.646307796610166,0.994726025166543,0.9597871946706144,1.0394473846533432
18.659607457627118,0.9946916703676288,0.9597871946706144,1.0394473846533432
18.67290779661017,0.9946358438193932,0.9597871946706144,1.0392326671601282
18.68620813559322,0.9945843116210215,0.9600019121638291,1.0390179496669134
18.699507118644068,0.9945113076733282,0.9602166296570441,1.0385885146804836
18.712806779661015,0.9944297150259064,0.960431347150259,1.0379443622008389
18.726106440677963,0.9943223562792994,0.9608607821366888,1.037300209721194
18.73940745762712,0.9942192918825559,0.9612902171231187,1.0366560572415495
18.752707118644068,0.9941076387860843,0.9619343696027634,1.035582469775475
18.766006101694913,0.9939916913397485,0.9623638045891931,1.0347235998026152
18.77930508474576,0.9938628608438197,0.9623638045891931,1.0336500123365409
18.79260474576271,0.9937297359980258,0.9619343696027634,1.0323617073772515
18.805905762711863,0.9936094942018256,0.9615049346163337,1.031288119911177
18.819206101694917,0.993472075006168,0.9612902171231187,1.0299998149518876
18.832505084745762,0.9933561275598322,0.9608607821366888,1.028711509992598
18.84580474576271,0.9932358857636322,0.960646064643474,1.0276379225265235
18.85910440677966,0.9931242326671601,0.960431347150259,1.0263496175672342
18.872405423728814,0.9930168739205527,0.9602166296570441,1.0250613126079446
18.88570576271186,0.9929052208240808,0.9600019121638291,1.02398772514187
18.89900406779661,0.9928236281766591,0.9600019121638291,1.0229141376757955
18.912303050847456,0.992711975080187,0.9600019121638291,1.0226994201825808
18.925603389830506,0.9926346767826303,0.9600019121638291,1.0231288551690105
18.938904406779663,0.9925487897853439,0.9600019121638291,1.0235582901554405
18.952204745762714,0.9924800801875154,0.9602166296570441,1.02398772514187
18.965503050847456,0.9924070762398222,0.960646064643474,1.0244171601283
18.978802711864407,0.9923512496915867,0.9608607821366888,1.0252760301011596
18.992102372881355,0.992286834443622,0.9612902171231187,1.0261349000740194
19.005402711864406,0.9922224191956576,0.9617196521095486,1.026993770046879
19.01870372881356,0.9921837700468787,0.960646064643474,1.0276379225265235
19.0320020338983,0.9921322378485071,0.9595724771773995,1.028282075006168
19.045301694915253,0.9920892943498637,0.9584988897113249,1.028711509992598
19.058602033898307,0.9920463508512211,0.9576400197384652,1.0291409449790276
19.071902372881357,0.9920034073525782,0.9567811497656057,1.0295703799654576
19.085202711864405,0.9919733469035279,0.9559222797927461,1.0297850974586726
19.098501694915257,0.9919819356032564,0.9550634098198866,1.0299998149518876
19.1118006779661,0.9919389921046136,0.9544192573402417,1.0302145324451024
19.12510033898305,0.9919561695040712,0.953775104860597,1.0302145324451024
19.1384006779661,0.9919733469035279,0.9533456698741672,1.0302145324451024
19.151701694915253,0.9919819356032566,0.9529162348877375,1.0304292499383172
19.1650006779661,0.991986229953121,0.9524867999013077,1.0308586849247472
19.17830033898305,0.991973346903528,0.9520573649148778,1.031073402417962
19.191599999999998,0.9920034073525787,0.9518426474216628,1.031288119911177
19.204900338983048,0.992029173451764,0.9518426474216628,1.0315028374043917
19.218200677966102,0.9920334678016283,0.9518426474216628,1.0315028374043917
19.231499661016947,0.9920377621514931,0.9518426474216628,1.031288119911177
19.244798644067796,0.9920592339008142,0.9520573649148778,1.0308586849247472
19.258098305084747,0.9920549395509503,0.9522720824080928,1.0302145324451024
19.271398644067794,0.9920721169504075,0.9527015173945226,1.0297850974586726
19.284699661016948,0.9920935886997286,0.9529162348877375,1.0291409449790276
19.2979993220339,0.9921107660991858,0.9531309523809524,1.028496792499383
19.311298305084744,0.9921537095978292,0.9533456698741672,1.0276379225265235
19.324597966101692,0.9921837700468792,0.953775104860597,1.026564335060449
19.337897627118647,0.9922181248457929,0.9542045398470269,1.0254907475943744
19.351197966101694,0.9922524796447076,0.9546339748334566,1.024202442635085
19.364496949152542,0.9923168948926719,0.9550634098198866,1.0231288551690105
19.37779661016949,0.9923770157907725,0.9557075622995311,1.021840550209721
19.391096271186438,0.9924671971379224,0.9563517147791758,1.0205522452504319
19.404395932203386,0.9925616728349368,0.9567811497656057,1.0194786577843573
19.417694915254238,0.992647559832223,0.9574253022452504,1.0201228102640019
19.430991186440675,0.9927463298791018,0.9580694547248952,1.0207669627436469
19.44428745762712,0.9928450999259807,0.9587136072045399,1.0214111152232914
19.457585762711865,0.9929782247717737,0.9591430421909696,1.021840550209721
19.470884067796607,0.9930941722181098,0.9597871946706144,1.022269985196151
19.48418440677966,0.993227297063903,0.960431347150259,1.0224847026893658
19.497486779661017,0.9933561275598322,0.9608607821366888,1.0224847026893658
19.510786440677965,0.9934892524056254,0.9612902171231187,1.0224847026893658
19.524086779661015,0.9936352603010116,0.9617196521095486,1.0244171601283
19.53738779661017,0.9937812681963977,0.9619343696027634,1.0261349000740194
19.550690847457624,0.9939401591413769,0.9619343696027634,1.0278526400197383
19.563989830508472,0.9941205218356773,0.9621490870959784,1.0291409449790276
19.57728813559322,0.9942751184307917,0.9621490870959784,1.0306439674315322
19.590588474576272,0.9944554811250926,0.9623638045891931,1.0317175548976065
19.603888813559323,0.9946229607698001,0.9623638045891931,1.0327911423636813
19.617190508474575,0.9947904404145075,0.9621490870959784,1.0338647298297556
19.630490847457626,0.9949493313594868,0.9621490870959784,1.0347235998026152
19.643790508474574,0.995121105354059,0.9621490870959784,1.0353677522822602
19.657090169491525,0.9952671132494448,0.9619343696027634,1.0360119047619047
19.670390508474576,0.9954045324451024,0.9619343696027634,1.0366560572415495
19.683690169491523,0.9955247742413026,0.9617196521095486,1.0370854922279793
19.696991186440677,0.9956493103873677,0.9615049346163337,1.037300209721194
19.71029220338983,0.9957566691339749,0.9615049346163337,1.037514927214409
19.723591186440675,0.9958253787318038,0.9612902171231187,1.0377296447076239
19.736890847457627,0.9959198544288184,0.9612902171231187,1.0377296447076239
19.750191186440677,0.9959627979274609,0.9610754996299036,1.0377296447076239
19.763490847457625,0.9960186244756968,0.9610754996299036,1.0377296447076239
19.776790508474576,0.9960572736244756,0.9610754996299036,1.037514927214409
19.79008949152542,0.9960615679743396,0.9610754996299036,1.037300209721194
19.803389152542373,0.9960572736244758,0.9610754996299036,1.0370854922279793
19.81668881355932,0.9960486849247474,0.9608607821366888,1.0366560572415495
19.82998847457627,0.9960229188255613,0.9608607821366888,1.0362266222551197
19.843288813559322,0.995988564026647,0.9608607821366888,1.0357971872686897
19.85658779661017,0.9959456205280041,0.9608607821366888,1.0351530347890452
19.86988745762712,0.9958940883296322,0.9610754996299036,1.0345088823094004
19.88318711864407,0.9958339674315323,0.9612902171231187,1.0338647298297556
19.89648813559322,0.9957695521835679,0.9615049346163337,1.033005859856896
19.909787796610168,0.995687959536146,0.9619343696027634,1.0321469898840363
19.923086779661016,0.9956149555884531,0.9623638045891931,1.031073402417962
19.936387118644067,0.9955247742413026,0.9630079570688379,1.0302145324451024
19.949687457627117,0.9954345928941524,0.9636521095484825,1.0291409449790276
19.962987796610168,0.9953487058968664,0.9645109795213422,1.0280673575129533
19.97628881355932,0.9952714075993097,0.9653698494942019,1.026993770046879


==> figures/val_bubScreen/poly_el_region.csv <==
time,pres
0.0,0.9999393659018012
0.013300338983050846,0.9999393659018012
0.02660067796610169,0.9999393659018012
0.039901694915254235,0.9999393659018012
0.053202033898305086,0.9999393659018012
0.06650237288135592,0.9999393659018012
0.07980271186440677,0.9999393659018012
0.09310305084745762,0.9999393659018012
0.10640338983050847,0.9999393659018012
0.11970372881355931,0.9999393659018012
0.13300406779661017,0.9999393659018012
0.146304406779661,0.9999393659018012
0.15960406779661016,0.9999393659018012
0.17290440677966099,0.9999393659018012
0.18620406779661017,0.9999393659018012
0.199504406779661,0.9999393659018012
0.21280406779661018,0.9999393659018012
0.2261037288135593,0.9999393659018012
0.23940338983050843,0.9999393659018012
0.2527030508474576,0.9999393659018012
0.26600271186440677,0.9999393659018012
0.2793016949152542,0.9999393659018012
0.2926013559322034,0.9999393659018012
0.30590033898305086,0.9999393659018012
0.3192,0.9999393659018012
0.33249898305084746,0.9999393659018012
0.34579864406779653,0.9999393659018012
0.359097627118644,0.9999393659018012
0.3723959322033898,0.9999393659018012
0.38569491525423727,0.9999393659018012
0.39899322033898305,0.9999393659018012
0.41229220338983047,0.9999393659018012
0.4255905084745763,0.9999393659018012
0.43888881355932197,0.9999393659018012
0.4521877966101695,0.9999393659018012
0.4654861016949152,0.9999393659018012
0.47878440677966105,0.9999393659018012
0.4920827118644067,0.9999393659018012
0.5053810169491525,0.9999393659018012
0.5186793220338982,0.9999393659018012
0.531977627118644,0.9999393659018012
0.5452759322033898,0.9999393659018012
0.5585742372881356,0.9999393659018012
0.5718725423728814,0.9999393659018012
0.5851701694915254,0.9999393659018012
0.5984684745762712,0.9999393659018012
0.611766779661017,0.9999393659018012
0.6250644067796609,0.9999393659018012
0.6383627118644067,0.9999393659018012
0.6516603389830509,0.9999393659018012
0.6649586440677965,0.9999393659018012
0.6782562711864407,0.9999393659018012
0.6915538983050846,0.9999393659018012
0.7048515254237286,0.9999393659018012
0.7181491525423729,0.9999393659018012
0.7314467796610169,0.9999393659018012
0.744744406779661,0.9999393659018012
0.758042033898305,0.9999393659018012
0.7713396610169492,0.9999393659018012
0.7846372881355932,0.9999393659018012
0.7979349152542373,0.9999393659018012
0.8112325423728813,0.9999393659018012
0.8245301694915255,0.9999393659018012
0.8378277966101694,0.9999393659018012
0.8511254237288135,0.9999393659018012
0.8644230508474575,0.9999393659018012
0.8777213559322035,0.9999393659018012
0.8910189830508474,0.9999393659018012
0.9043166101694914,0.9999393659018012
0.9176149152542372,0.9999393659018012
0.930913220338983,0.9999393659018012
0.9442108474576271,0.9999393659018012
0.9575091525423729,0.9999393659018012
0.9708074576271185,0.9999393659018012
0.9841057627118645,0.9999393659018012
0.9974033898305085,0.9999393659018012
1.010701694915254,0.9999393659018012
1.023999322033898,0.9999393659018012
1.037297627118644,0.9999393659018012
1.0505959322033898,0.9999393659018012
1.0638942372881357,0.9999393659018012
1.0771925423728814,0.9999393659018012
1.0904908474576271,0.9999393659018012
1.1037891525423726,0.9999393659018012
1.1170874576271186,0.9999393659018012
1.130386440677966,0.9999393659018012
1.1436854237288134,0.9999393659018012
1.1569837288135592,0.9999393659018012
1.170282033898305,0.9999393659018012
1.1835803389830508,0.9999393659018012
1.1968793220338982,0.9999393659018012
1.210177627118644,0.9999393659018012
1.2234766101694914,0.9999393659018012
1.236775593220339,0.9999393659018012
1.2500738983050845,0.9999393659018012
1.2633722033898305,0.9999393659018012
1.276671186440678,0.9999393659018012
1.2899701694915253,0.9999393659018012
1.303268474576271,0.9999393659018012
1.3165674576271187,0.9999393659018012
1.3298657627118644,0.9999393659018012
1.3431647457627118,0.9999393659018012
1.3564630508474578,0.9999393659018012
1.369762033898305,0.9999393659018012
1.383060338983051,0.9999393659018012
1.3963593220338981,0.9999393659018012
1.4096576271186438,0.9999393659018012
1.4229566101694915,0.9999393659018012
1.436255593220339,0.9999393659018012
1.4495538983050846,0.9999393659018012
1.4628522033898304,0.9999393659018012
1.476151186440678,0.9999393659018012
1.4894494915254235,0.9999393659018012
1.5027484745762711,0.9999393659018012
1.5160467796610169,0.9999393659018012
1.5293457627118643,0.9999393659018012
1.54264406779661,0.9999393659018012
1.5559430508474574,0.9999393659018012
1.569242033898305,0.9999393659018012
1.5825403389830506,0.9999393659018012
1.5958386440677965,0.9999393659018012
1.609137627118644,0.9999393659018012
1.6224366101694914,0.9999393659018012
1.635735593220339,0.9999393659018012
1.6490338983050847,0.9999393659018012
1.6623322033898305,0.9999393659018012
1.6756311864406779,0.9999393659018012
1.6889294915254236,0.9999393659018012
1.7022284745762712,0.9999393659018012
1.715526779661017,0.9999393659018012
1.7288257627118644,0.9999393659018012
1.74212406779661,0.9999393659018012
1.7554230508474578,0.9999393659018012
1.7687220338983052,0.9999393659018012
1.782020338983051,0.9999393659018012
1.7953186440677966,0.9999393659018012
1.808617627118644,0.9999393659018012
1.8219159322033898,0.9999393659018012
1.8352149152542374,0.9999393659018012
1.8485138983050846,0.9999393659018012
1.8618122033898306,0.9999393659018012
1.8751105084745763,0.9999393659018012
1.888409491525424,0.9999393659018012
1.901708474576271,0.9999393659018012
1.9150067796610168,0.9999393659018012
1.9283050847457626,0.9999393659018012
1.9416040677966102,0.9999393659018012
1.9549030508474572,0.9999393659018012
1.968201355932203,0.9999393659018012
1.9815003389830506,0.9999393659018012
1.9947986440677963,0.9999393659018012
2.0080969491525424,0.9999393659018012
2.0213959322033896,0.9999393659018012
2.034694915254237,0.9999393659018012
2.0479932203389826,0.9999393659018012
2.06129220338983,0.9999393659018012
2.074590508474576,0.9999393659018012
2.0878894915254236,0.9999393659018012
2.1011884745762712,0.9999393659018012
2.1144867796610165,0.9999393659018012
2.1277850847457622,0.9999393659018012
2.14108406779661,0.9999393659018012
2.1543823728813556,0.9999393659018012
2.1676813559322032,0.9999393659018012
2.180980338983051,0.9999393659018012
2.1942786440677966,0.9999393659018012
2.2075769491525423,0.9999393659018012
2.2208759322033895,0.9999393659018012
2.234174915254237,0.9999393659018012
2.247473220338983,0.9999393659018012
2.2607715254237286,0.9999393659018012
2.2740705084745763,0.9999393659018012
2.287368813559322,0.9999393659018012
2.3006677966101696,0.9999393659018012
2.313966779661017,0.9999393659018012
2.3272650847457625,0.9999393659018012
2.3405633898305083,0.9999393659018012
2.353862372881356,0.9999393659018012
2.3671613559322036,0.9999393659018012
2.3804603389830508,0.9999393659018012
2.3937586440677965,0.9999393659018012
2.407056949152542,0.9999393659018012
2.420355254237288,0.9999393659018012
2.4336542372881356,0.9999393659018012
2.4469532203389828,0.9999393659018012
2.460251525423729,0.9999393659018012
2.473550508474576,0.9999393659018012
2.4868488135593223,0.9999393659018012
2.500147796610169,0.9999393659018012
2.5134467796610167,0.9999393659018012
2.5267450847457624,0.9999393659018012
2.540043389830508,0.9999393659018012
2.553342372881356,0.9999393659018012
2.5666406779661015,0.9999393659018012
2.5799403389830506,0.9999393659018012
2.5932386440677964,0.9999393659018012
2.606536949152542,0.9999393659018012
2.619835254237288,0.9999393659018012
2.6331342372881354,0.9999393659018012
2.646433220338983,0.9999393659018012
2.659731525423729,0.9999393659018012
2.6730298305084745,0.9999393659018012
2.6863288135593217,0.9999393659018012
2.6996277966101694,0.9999393659018012
2.7129267796610166,0.9999393659018012
2.7262250847457623,0.9999393659018012
2.7395233898305085,0.9999393659018012
2.7528216949152546,0.9999393659018012
2.766120677966102,0.9999393659018012
2.7794196610169486,0.9999393659018012
2.7927186440677962,0.9999393659018012
2.806016949152542,0.9999393659018012
2.8193152542372877,0.9999393659018012
2.8326142372881353,0.9999393659018012
2.845913220338983,0.9999393659018012
2.8592115254237287,0.9999393659018012
2.8725098305084744,0.9999393659018012
2.8858088135593216,0.9999393659018012
2.8991071186440673,0.9999393659018012
2.912406101694915,0.9999393659018012
2.9257050847457626,0.9999393659018012
2.9390033898305084,0.9999393659018012
2.952301694915254,0.9999393659018012
2.9656006779661013,0.9999393659018012
2.978899661016949,0.9999393659018012
2.9921986440677966,0.9999393659018012
3.0054962711864404,0.9999393659018012
3.018795254237288,0.9999393659018012
3.0320935593220337,0.9999393659018012
3.0453925423728814,0.9999393659018012
3.0586915254237286,0.9999393659018012
3.0719898305084743,0.9999393659018012
3.08528813559322,0.9999393659018012
3.0985871186440677,0.9999393659018012
3.111886101694915,0.9999393659018012
3.1251850847457625,0.9999393659018012
3.1384833898305082,0.9999393659018012
3.151781694915254,0.9999393659018012
3.1650799999999997,0.9999393659018012
3.178378983050847,0.9999393659018012
3.1916786440677964,0.9999393659018012
3.2049762711864402,0.9999393659018012
3.2182745762711864,0.9999393659018012
3.2315735593220336,0.9999393659018012
3.2448725423728813,0.9999393659018012
3.2581715254237285,0.9999393659018012
3.271469830508474,0.9999393659018012
3.28476813559322,0.9999393659018012
3.2980671186440675,0.9999393659018012
3.311366101694915,0.9999393659018012
3.324665084745763,0.9999393659018012
3.337963389830508,0.9999393659018012
3.351261694915254,0.9999393659018012
3.3645599999999996,0.9999393659018012
3.377858983050847,0.9999393659018012
3.391157966101695,0.9999393659018012
3.4044562711864406,0.9999393659018012
3.4177545762711863,0.9999393659018012
3.431053559322034,0.9999393659018012
3.444352542372881,0.9999393659018012
3.4576515254237288,0.9999393659018012
3.4709498305084745,0.9999393659018012
3.48424813559322,0.9999393659018012
3.497546440677966,0.9999393659018012
3.5108454237288136,0.9999393659018012
3.5241450847457627,0.9999393659018012
3.5374433898305084,0.9999393659018012
3.550741694915254,0.9999393659018012
3.56404,0.9999393659018012
3.5773389830508475,0.9999393659018012
3.590637966101695,0.9999393659018012
3.603936271186441,0.9999393659018012
3.6172345762711866,0.9999393659018012
3.630532881355932,0.9999393659018012
3.6438318644067795,0.9999393659018012
3.657131525423729,0.9999393659018012
3.670429830508475,0.9999393659018012
3.6837281355932205,0.9999393659018012
3.6970264406779663,0.9999393659018012
3.710325423728814,0.9999393659018012
3.723624406779661,0.9999393659018012
3.736923389830508,0.9999393659018012
3.7502210169491526,0.9999393659018012
3.76352,0.9999393659018012
3.776818305084746,0.9999393659018012
3.7901179661016946,0.9999393659018012
3.8034162711864408,0.9999393659018012
3.8167145762711865,0.9999393659018012
3.8300128813559318,0.9999393659018012
3.84331186440678,0.9999393659018012
3.856610847457627,0.9999393659018012
3.8699098305084743,0.9999393659018012
3.8832081355932204,0.9999393659018012
3.8965064406779666,0.9999393659018012
3.9098054237288133,0.9999393659018012
3.9231044067796605,0.9999393659018012
3.9364033898305077,0.9999393659018012
3.949701694915254,0.9999393659018012
3.962999999999999,0.9999393659018012
3.9762989830508473,0.9999393659018012
3.9895979661016945,0.9999393659018012
4.002897627118644,0.9999393659018012
4.01619593220339,0.9999393659018012
4.0294942372881355,0.9999393659018012
4.042793220338982,0.9999393659018012
4.056092881355933,0.9999393659018012
4.069392542372881,0.9999393659018012
4.082690847457627,0.9999393659018012
4.095989152542373,0.9999393659018012
4.10928813559322,0.9999393659018012
4.122587118644068,0.9999393659018012
4.135884745762712,0.9999393659018012
4.149182372881356,0.9999393659018012
4.162480677966101,0.9999393659018012
4.175778983050847,0.9999393659018012
4.189077966101695,0.9999393659018012
4.202377627118644,0.9999393659018012
4.215675254237288,0.9999393659018012
4.228974237288135,0.9999393659018012
4.2422732203389835,0.9999393659018012
4.25557220338983,0.9999393659018012
4.268870508474577,0.9999393659018012
4.282168813559322,0.9999393659018012
4.295467118644068,0.9999393659018012
4.308766101694915,0.9999393659018012
4.322065084745763,0.9999393659018012
4.335364745762712,0.9999393659018012
4.348664406779661,0.9999393659018012
4.3619647457627115,0.9999393659018012
4.375265762711864,0.9999393659018012
4.388566101694915,0.9999393659018012
4.401865762711864,0.9999393659018012
4.415166101694915,0.9999393659018012
4.428466440677966,0.9999393659018012
4.441765423728813,0.9999393659018012
4.455064406779662,0.9999393659018012
4.4683627118644065,0.9999393659018012
4.481661694915254,0.9999393659018012
4.494960677966102,0.9999393659018012
4.5082603389830505,0.9999393659018012
4.521561355932204,0.9999393659018012
4.5348623728813555,0.9999393659018012
4.548162711864406,0.9999393659018012
4.561463728813559,0.9999393659018012
4.574764745762712,0.9999393659018012
4.588066440677966,0.9999393659018012
4.601367457627118,0.9999393659018012
4.614665762711864,0.9999393659018012
4.6279647457627116,0.9999393659018012
4.64126440677966,0.9999393659018012
4.65456406779661,0.9999393659018012
4.667865084745762,0.9999393659018012
4.681166101694915,0.9999393659018012
4.694466440677966,0.9999393659018012
4.707767457627119,0.9999393659018012
4.7210684745762705,0.9999393659018012
4.734370169491525,0.9999393659018012
4.747672542372881,0.9999393659018012
4.760974915254238,0.9999393659018012
4.774277966101695,0.9999393659018012
4.787577627118644,0.9999393659018012
4.800876610169491,1.0001540833950158
4.81417627118644,1.0001540833950158
4.827475254237288,1.0001540833950158
4.8407755932203385,1.0003688008882308
4.85407593220339,1.0003688008882308
4.867376271186441,1.0005835183814458
4.880675254237287,1.0007982358746608
4.893975593220339,1.0010129533678755
4.907275932203389,1.0012276708610905
4.92057627118644,1.0014423883543055
4.9338772881355935,1.00208654083395
4.947179661016949,1.00251597582038
4.960482033898304,1.0031601283000247
4.973782372881356,1.004233715766099
4.9870827118644065,1.0053073032321738
5.000384406779661,1.006595608191463
5.013686101694915,1.0083133481371822
5.026986440677966,1.0104605230693313
5.040286779661017,1.013251850481125
5.053587796610169,1.0169020478657784
5.066888813559322,1.0214111152232914
5.080189152542372,1.026993770046879
5.093489491525424,1.0338647298297556
5.1067898305084745,1.0418092770787073
5.120090847457626,1.050827411793733
5.133392542372881,1.0611338514680484
5.146694915254238,1.0727285961016533
5.159996610169491,1.0851822107081175
5.173298983050847,1.0984946952874413
5.186600677966101,1.112666049839625
5.199903050847458,1.1276962743646681
5.213204745762711,1.143155933876141
5.226505762711864,1.1590450283740439
5.23980813559322,1.1751488403651615
5.253111186440678,1.1912526523562792
5.266414915254237,1.2075711818406119
5.279715254237288,1.2238897113249445
5.293014237288136,1.2399935233160622
5.306313220338983,1.2558826178139648
5.3196122033898305,1.2713422773254377
5.332912542372881,1.286372501850481
5.346212881355932,1.3009732913890946
5.359514576271186,1.315144645941278
5.372816271186441,1.3288865655070319
5.386115932203389,1.341769615099926
5.399415593220339,1.3542232297063903
5.4127152542372885,1.36603269183321
5.426014915254237,1.3774127189735996
5.439313898305084,1.3879338761411302
5.4526135593220335,1.3971667283493707
5.465913898305084,1.4055407105847522
5.479214237288136,1.4132705403404886
5.492514576271186,1.4203562176165803
5.505814915254237,1.4267977424130274
5.519115932203389,1.4328098322230447
5.532417627118643,1.438607204539847
5.545717966101694,1.4437604243770046
5.559018983050847,1.4486989267209476
5.5723199999999995,1.4534227115716754
5.585621016949152,1.4577170614359731
5.598922711864407,1.4620114113002713
5.612225084745762,1.4658763261781396
5.625527457627118,1.4695265235627928
5.638830508474576,1.4729620034542314
5.652133559322034,1.4746797433999506
5.6654366101694915,1.475753330866025
5.678738983050846,1.47639748334567
5.6920393220338985,1.4770416358253144
5.70534033898305,1.4772563533185294
5.718640677966102,1.4772563533185294
5.731941694915254,1.4772563533185294
5.745242711864407,1.4770416358253144
5.75854440677966,1.4766122008388844
5.771846101694915,1.47596804835924
5.785147796610168,1.4751091783863803
5.798448813559322,1.4742503084135208
5.811750508474575,1.4729620034542314
5.82505220338983,1.4718884159881571
5.838353898305085,1.4703853935356523
5.851652881355932,1.4690970885763632
5.864951186440678,1.467594066123859
5.878250169491526,1.4660910436713548
5.891549152542373,1.4648027387120648
5.904848813559322,1.4635144337527757
5.918147796610169,1.4624408462867011
5.931446101694914,1.4611525413274118
5.9447457627118645,1.4600789538613375
5.958044745762712,1.4590053663952627
5.971344406779661,1.4579317789291881
5.9846440677966095,1.4568581914631136
5.997944406779661,1.4557846039970392
6.011244745762712,1.4549257340241797
6.024545084745762,1.4538521465581051
6.037846779661018,1.4532079940784606
6.051147796610169,1.4523491241056006
6.064450169491526,1.451704971625956
6.07775254237288,1.4508461016530965
6.091054915254237,1.4502019491734517
6.104358644067796,1.4491283617073776
6.117661694915254,1.4482694917345176
6.130964745762712,1.4471959042684432
6.144265762711864,1.4461223168023685
6.157567457627118,1.4448340118430791
6.170869152542372,1.4433309893905748
6.18417220338983,1.438607204539847
6.197475254237288,1.433883419689119
6.210779661016949,1.4291596348383915
6.2240840677966105,1.4244358499876637
6.237386440677965,1.4197120651369355
6.2506874576271185,1.4147735627929927
6.263987796610169,1.40983506044905
6.277288813559322,1.4046818406118924
6.290590508474576,1.3995286207747346
6.303892203389831,1.3941606834443623
6.317193898305085,1.3887927461139895
6.33049627118644,1.3834248087836172
6.343799322033897,1.3782715889464592
6.357101016949152,1.3729036516160866
6.370402711864406,1.3630266469282013
6.3837037288135585,1.352720207253886
6.397004745762711,1.3419843325931406
6.4103050847457625,1.3314631754256108
6.423605423728814,1.3207273007648654
6.436906440677966,1.3097767086109053
6.450207457627118,1.2986113989637302
6.463508474576272,1.2874460893165558
6.476810847457626,1.2760660621761657
6.490112542372881,1.264471317542561
6.503414915254237,1.2524471379225264
6.5167179661016945,1.2404229583024917
6.530021016949152,1.2281840611892425
6.543324067796609,1.215945164075993
6.55662779661017,1.2034915494695286
6.569928135593221,1.1912526523562792
6.583227796610168,1.1785843202566
6.5965274576271185,1.1661307056501358
6.60982779661017,1.1536770910436713
6.623127457627119,1.1410087589439921
6.636427796610169,1.1285551443375277
6.64972813559322,1.1161015297310635
6.663029152542372,1.103647915124599
6.676330169491526,1.0914090180113496
6.6896311864406774,1.0789554034048854
6.702932881355932,1.066716506291636
6.716233220338983,1.0546923266716013
6.729531525423728,1.0428828645447816
6.742829830508475,1.031073402417962
6.75612813559322,1.0194786577843573
6.769427118644067,1.0080986306439674
6.782726779661016,0.9969333209967924
6.7960264406779665,0.9859827288428324
6.809326101694915,0.9750321366888725
6.822625762711864,0.9640815445349123
6.835926101694915,0.9533456698741672
6.849227118644068,0.942824512706637
6.86252813559322,0.9323033555391068
6.875829830508475,0.9217821983715765
6.889131525423728,0.911690476190476
6.902433898305084,0.9015987540093758
6.91573627118644,0.8915070318282754
6.929038644067797,0.8818447446336047
6.942338983050847,0.8721824574389341
6.95564,0.8629496052306933
6.968941016949152,0.8539314705156674
6.982242711864406,0.8455574882802862
6.995545084745762,0.8373982235381199
7.00884813559322,0.8296683937823834
7.022151186440677,0.8225827165062916
7.0354549152542365,0.8157117567234147
7.048756610169491,0.8073377744880336
7.062058983050847,0.7978902047865779
7.075362033898305,0.7886573525783371
7.088665762711864,0.779853935356526
7.1019701694915245,0.7712652356279299
7.115274576271186,0.7633206883789785
7.128578983050847,0.7555908586232419
7.14188406779661,0.7480757463607203
7.1551898305084745,0.7412047865778435
7.168491525423729,0.7347632617813964
7.181791186440678,0.7287511719713792
7.195090847457627,0.7233832346410065
7.208389830508474,0.7178005798174191
7.221689491525423,0.7111443375277571
7.234989152542373,0.704917530224525
7.24828813559322,0.6993348754009375
7.2615877966101685,0.6943963730569948
7.274887457627118,0.689672588206267
7.288187796610169,0.6855929558351838
7.301487457627117,0.6821574759437454
7.314787118644067,0.6791514310387368
7.3280861016949155,0.6767895386133729
7.341385084745762,0.6748570811744388
7.35468406779661,0.6737834937083641
7.367983728813558,0.6731393412287194
7.381283389830508,0.6733540587219342
7.39458372881356,0.674212928694794
7.407884067796609,0.6755012336540834
7.421184406779661,0.6774336910930175
7.434485423728813,0.6797955835183813
7.447787118644067,0.6825869109301751
7.461088813559321,0.6860223908216135
7.474390508474576,0.689887305699482
7.487692203389831,0.6941816555637798
7.500994576271186,0.6986907229212928
7.51429627118644,0.7036292252652355
7.527597966101694,0.7089971625956082
7.540899661016948,0.7147945349124106
7.554202033898305,0.7210213422156427
7.567504406779661,0.7276775845053048
7.5808061016949155,0.7345485442881816
7.594106440677965,0.7420636565507033
7.607405423728814,0.7500082037996546
7.620703050847457,0.7581674685418208
7.634001355932202,0.7669708857636319
7.647299661016949,0.7762037379718727
7.660597966101695,0.7858660251665434
7.673897627118643,0.7959577473476438
7.687196610169491,0.806264187021959
7.700496949152542,0.8112026893659018
7.713797288135593,0.8161411917098443
7.727097627118643,0.8212944115470022
7.740398644067795,0.8268770663705898
7.753698305084745,0.8326744386873921
7.766997966101694,0.8386865284974094
7.780297627118644,0.8451280532938564
7.793597288135594,0.8517842955835183
7.806897627118643,0.8588699728596101
7.8202,0.865955650135702
7.83350033898305,0.8730413274117937
7.846799999999999,0.8801270046878854
7.860098983050847,0.8872126819639773
7.873397966101695,0.8942983592400691
7.886696949152541,0.9015987540093758
7.899996610169491,0.9086844312854674
7.913296271186441,0.9159848260547743
7.926596610169491,0.9230705033308659
7.939897627118643,0.9305856155933877
7.953198644067797,0.9381007278559091
7.9665010169491515,0.9458305576116457
7.979802711864405,0.953560387367382
7.993103728813559,0.9615049346163337
8.006404067796609,0.9696641993584999
8.019702372881355,0.978038181593881
8.033001355932203,0.9864121638292622
8.04630033898305,0.9950008635578582
8.059599322033899,1.0035895632864544
8.07289966101695,1.0126076980014804
8.086197288135594,1.0216258327165062
8.099495593220338,1.031073402417962
8.112794576271186,1.0405209721194177
8.126093559322035,1.050397976807303
8.139393220338981,1.0598455465087588
8.152693559322033,1.0695078337034294
8.165993898305086,1.0791701208981002
8.179294915254237,1.088402973106341
8.192596610169492,1.0963475203552924
8.205898305084746,1.0997830002467306
8.219200677966102,1.1027890451517395
8.23250372881356,1.1051509375771034
8.24580474576271,1.1070833950160375
8.259105762711863,1.1083716999753268
8.272407457627118,1.1090158524549716
8.285707796610168,1.1092305699481864
8.299008813559322,1.1083716999753268
8.312309830508473,1.106439242536393
8.325609491525423,1.1032184801381693
8.338909152542373,1.0984946952874413
8.352209491525423,1.0922678879842092
8.365510508474577,1.084538058228473
8.378810169491526,1.0757346410066617
8.392109830508472,1.0656429188255612
8.405410169491525,1.0544776091783865
8.418709830508476,1.0424534295583519
8.432009491525424,1.0295703799654576
8.445309152542372,1.0162578953861336
8.458609491525424,1.002301258327165
8.471909830508473,0.9879151862817666
8.485210169491525,0.9733143967431531
8.498509830508475,0.9584988897113249
8.511810169491524,0.9434686651862818
8.525110508474576,0.9282237231680236
8.538410169491526,0.9131934986429805
8.551709830508473,0.8981632741179372
8.565009491525423,0.8831330495928941
8.578309830508475,0.8685322600542806
8.591610169491524,0.8539314705156674
8.604910508474575,0.8397601159634839
8.618210169491526,0.8260181963977302
8.631510508474575,0.8124909943251911
8.644810169491524,0.7993932272390821
8.658110508474577,0.7869396126326178
8.671410847457626,0.7747007155193684
8.684710508474575,0.7633206883789785
8.698010847457628,0.7523700962250186
8.711310508474575,0.7420636565507033
8.724610847457626,0.7321866518628176
8.73791186440678,0.7229537996545767
8.751211525423727,0.7141503824327657
8.764511186440679,0.7057764001973847
8.77781152542373,0.698046570441648
8.791111864406778,0.6905314581791265
8.80441220338983,0.6836604983962496
8.81771186440678,0.6772189735998024
8.831011525423728,0.6712068837897854
8.84431186440678,0.6656242289661979
8.85761220338983,0.6604710091290401
8.870913220338982,0.6540294843325932
8.884212881355932,0.6480173945225759
8.897512542372882,0.6385698248211201
8.91081220338983,0.6295516901060944
8.924112542372882,0.621177707870713
8.937413559322033,0.6136625956081915
8.95071254237288,0.6067916358253145
8.964012881355933,0.6005648285220824
8.977312542372882,0.5951968911917098
8.990613559322034,0.5906878238341968
9.003913898305084,0.5870376264495436
9.017213559322032,0.5840315815445349
9.030513220338982,0.5816696891191709
9.043813559322034,0.5786636442141623
9.057113898305083,0.5760870342955834
9.070414237288135,0.5741545768566494
9.083713898305085,0.57286627189736
9.097012881355932,0.5722221194177153
9.110313220338982,0.5720074019245004
9.123613559322035,0.5722221194177153
9.136913898305083,0.57286627189736
9.150213559322033,0.5739398593634345
9.163513220338983,0.5743692943498643
9.176813559322033,0.5713632494448557
9.190113898305084,0.568571922033062
9.203414237288136,0.566424747100913
9.216713898305082,0.5649217246484085
9.230013559322034,0.5636334196891192
9.243313220338983,0.5627745497162596
9.256613559322032,0.5623451147298298
9.269913898305084,0.5623451147298298
9.283213559322034,0.5625598322230446
9.296513220338982,0.5632039847026894
9.309812881355931,0.5642775721687638
9.323113898305085,0.5655658771280533
9.336413559322033,0.5674983345669874
9.349713220338982,0.5696455094991364
9.363013559322034,0.5722221194177153
9.376313220338982,0.5750134468295091
9.389614237288136,0.5782342092277326
9.402913898305085,0.5818844066123858
9.416213559322033,0.5857493214902542
9.42951254237288,0.5900436713545522
9.442812881355932,0.5945527387120652
9.456113220338983,0.5992765235627929
9.469413559322033,0.6044297433999507
9.482713220338983,0.6093682457438934
9.49601288135593,0.614521465581051
9.509313898305084,0.6198894029114236
9.522614237288137,0.6252573402417962
9.535913220338982,0.6306252775721687
9.549212881355931,0.6362079323957562
9.56251254237288,0.6417905872193437
9.575812881355931,0.647587959536146
9.589113220338982,0.6533853318529484
9.602413559322034,0.6593974216629658
9.615713898305083,0.665409511472983
9.629014237288134,0.6716363187762152
9.642313898305085,0.6778631260794473
9.655614237288136,0.6838752158894646
9.668913220338982,0.6903167406859116
9.682212881355932,0.696543547989144
9.69551322033898,0.702985072785591
9.708813559322033,0.7092118800888231
9.722113898305086,0.7156534048852702
9.735414237288134,0.7220949296817173
9.748713898305084,0.7283217369849494
9.762013559322034,0.7347632617813964
9.775313220338981,0.7409900690846287
9.788613559322034,0.7472168763878608
9.801913898305084,0.7534436836910929
9.815212881355931,0.7594557735011103
9.82851254237288,0.7654678633111275
9.841812881355933,0.7714799531211448
9.855113898305085,0.7774920429311621
9.868414237288135,0.7832894152479645
9.881713898305085,0.7893015050579818
9.895013559322033,0.7955283123612139
9.908313898305085,0.8000373797187267
9.921613559322035,0.8043317295830249
9.934913220338982,0.808411361954108
9.948212881355932,0.8124909943251911
9.961513220338983,0.8165706266962744
9.974813559322033,0.8206502590673576
9.988113898305086,0.8182883666419936
10.001414237288136,0.8157117567234147
10.014713898305084,0.8133498642980509
10.028014237288135,0.8114174068591168
10.041313898305084,0.8096996669133975
10.054614237288135,0.808411361954108
10.067913898305084,0.8073377744880336
10.081213559322034,0.8064789045151739
10.094512542372879,0.8058347520355292
10.107812881355931,0.8054053170490993
10.121113220338984,0.8049758820626697
10.134413559322033,0.8047611645694548
10.147713898305085,0.8047611645694548
10.161012881355932,0.8054053170490993
10.17431254237288,0.806264187021959
10.187612881355932,0.8079819269676781
10.200913220338984,0.8101291018998273
10.21421288135593,0.8124909943251911
10.22751254237288,0.8154970392301998
10.240812203389831,0.8185030841352084
10.25411254237288,0.8219385640266469
10.267412881355932,0.8253740439180852
10.280712542372882,0.8294536762891686
10.294011525423727,0.8335333086602515
10.307311186440677,0.8380423760177645
10.320611525423729,0.8427661608684924
10.33391186440678,0.8479193807056502
10.34721220338983,0.8532873180360229
10.36051186440678,0.8588699728596101
10.373811525423728,0.8646673451764124
10.38711186440678,0.8642379101899826
10.40041152542373,0.8614465827781891
10.413710508474574,0.8588699728596101
10.427010169491524,0.8567227979274612
10.440309830508475,0.8547903404885271
10.453610169491524,0.8532873180360229
10.466910508474577,0.8517842955835183
10.480210847457627,0.8504959906242291
10.493510508474575,0.8494224031581544
10.506810169491525,0.84834881569208
10.520110508474577,0.8472752282260054
10.533410169491525,0.8464163582531458
10.546709152542372,0.8455574882802862
10.560009491525424,0.8446986183074265
10.573309830508473,0.8427661608684924
10.586610169491525,0.8369687885516901
10.599910508474577,0.8318155687145324
10.613209491525422,0.8268770663705898
10.626509830508473,0.8225827165062916
10.639809491525424,0.8187178016284233
10.653109830508473,0.81506760424377
10.666409491525423,0.8118468418455463
10.679709152542372,0.8090555144337528
10.69300881355932,0.8064789045151739
10.706309152542373,0.8043317295830249
10.719608813559322,0.8026139896373056
10.732907796610169,0.8013256846780162
10.74620813559322,0.8004668147051566
10.75950847457627,0.7998226622255119
10.77280813559322,0.7998226622255119
10.786107118644068,0.8004668147051566
10.799406779661018,0.8013256846780162
10.812707118644067,0.8028287071305205
10.826007457627117,0.8047611645694548
10.83930779661017,0.8071230569948187
10.852607457627117,0.8096996669133975
10.865907118644067,0.812705711818406
10.87920745762712,0.8148528867505551
10.892507796610166,0.8148528867505551
10.905806779661017,0.8148528867505551
10.919106440677966,0.81506760424377
10.932406101694912,0.8157117567234147
10.945705762711862,0.8165706266962744
10.959006779661017,0.8176442141623489
10.972306440677965,0.8191472366148531
10.985606101694916,0.8208649765605724
10.998905762711866,0.8227974339995066
11.012206101694913,0.8247298914384407
11.025506440677965,0.8212944115470022
11.038805423728814,0.8178589316555638
11.052105084745762,0.8146381692573401
11.065404745762711,0.8118468418455463
11.078705084745764,0.8094849494201826
11.09200542372881,0.8075524919812486
11.105305084745762,0.8060494695287441
11.118604745762712,0.8051905995558846
11.131905084745762,0.8047611645694548
11.145204745762712,0.8047611645694548
11.158505084745762,0.8051905995558846
11.171804067796609,0.8060494695287441
11.18510372881356,0.8073377744880336
11.19840338983051,0.8088407969405378
11.211703728813557,0.8107732543794719
11.225004745762712,0.812705711818406
11.238303728813559,0.8148528867505551
11.251603389830509,0.8170000616827042
11.264903050847458,0.8191472366148531
11.278203389830507,0.8212944115470022
11.291503728813558,0.8212944115470022
11.304803389830507,0.8197913890944978
11.318103050847458,0.8185030841352084
11.331402711864406,0.8176442141623489
11.344703050847455,0.8167853441894893
11.358003389830508,0.8163559092030594
11.371302372881356,0.8161411917098443
11.384602033898304,0.8142087342709106
11.397902372881356,0.8124909943251911
11.411202711864407,0.8109879718726869
11.424503050847456,0.8096996669133975
11.437802033898304,0.808626079447323
11.451101694915254,0.8077672094744635
11.464402033898304,0.8071230569948187
11.477702372881357,0.8066936220083888
11.491002033898305,0.8069083395016038
11.504301694915254,0.8073377744880336
11.517601355932202,0.8081966444608931
11.530901016949151,0.8094849494201826
11.544201355932202,0.8112026893659018
11.557502372881356,0.8133498642980509
11.570801355932202,0.8161411917098443
11.584101694915253,0.8191472366148531
11.597401355932202,0.8225827165062916
11.610701016949152,0.8264476313841598
11.624001355932203,0.830527263755243
11.637300338983051,0.8350363311127561
11.6506,0.8395453984702689
11.663900338983051,0.8446986183074265
11.6772006779661,0.8498518381445841
11.690501016949153,0.8552197754749568
11.7038006779661,0.8605877128053294
11.717100338983052,0.8640231926967679
11.7304,0.8644526276831975
11.743698983050846,0.8648820626696274
11.756999322033899,0.8650967801628423
11.77029966101695,0.8653114976560572
11.783599322033897,0.865526215149272
11.79689966101695,0.8657409326424871
11.810199322033899,0.865955650135702
11.823499661016948,0.8663850851221317
11.836799322033897,0.8670292376017764
11.850098305084748,0.8678881075746361
11.863397288135593,0.8689616950407106
11.876696949152542,0.87025
11.889997288135593,0.8717530224525044
11.903297627118643,0.8734707623982234
11.916598644067795,0.8754032198371576
11.929897627118645,0.8775503947693066
11.943197966101692,0.8801270046878854
11.956497627118644,0.8827036146064642
11.969797966101696,0.885709659511473
11.983096949152541,0.8887157044164816
11.996395932203388,0.8921511843079201
12.009695593220338,0.8955866641993584
12.022995932203388,0.8970896866518628
12.036296949152542,0.8981632741179372
12.049596610169491,0.8996662965704417
12.062896271186439,0.9015987540093758
12.076195932203388,0.9000957315568714
12.08949627118644,0.8985927091043671
12.10279661016949,0.8973044041450776
12.11609559322034,0.8962308166790031
12.12939525423729,0.8955866641993584
12.142694915254237,0.8949425117197138
12.155995254237288,0.8947277942264988
12.16929559322034,0.8947277942264988
12.182595254237288,0.8949425117197138
12.195894915254238,0.8953719467061435
12.209194576271187,0.8958013816925733
12.222494915254236,0.8930100542807795
12.23579593220339,0.8904334443622008
12.249094915254238,0.8878568344436221
12.262394576271186,0.885494942018258
12.275694237288135,0.8831330495928941
12.288994576271186,0.8809858746607452
12.302294915254237,0.879053417221811
12.315593220338984,0.8773356772760916
12.328892881355934,0.8756179373303726
12.34219322033898,0.8741149148778682
12.355493559322033,0.8728266099185789
12.368793220338985,0.8715383049592894
12.382093559322032,0.870464717493215
12.395393898305084,0.8698205650135701
12.40869288135593,0.8691764125339255
12.42199254237288,0.8689616950407106
12.43529220338983,0.8689616950407106
12.448592542372882,0.8693911300271403
12.46189220338983,0.8700352825067851
12.47519186440678,0.8708941524796445
12.48849152542373,0.8719677399457192
12.501791186440677,0.8734707623982234
12.515091525423728,0.8751885023439429
12.528390508474574,0.8773356772760916
12.541689491525423,0.8794828522082409
12.554989152542372,0.8818447446336047
12.568289491525423,0.8846360720453985
12.581589830508474,0.8874273994571923
12.594890169491526,0.8904334443622008
12.608189152542373,0.8936542067604244
12.62148881355932,0.896874969158648
12.634788474576272,0.9000957315568714
12.648088135593222,0.9035312114483098
12.66138779661017,0.9069666913397484
12.674686779661016,0.9095433012583273
12.687986440677966,0.9082549962990377
12.701286779661016,0.907396126326178
12.714587118644067,0.9067519738465335
12.727886779661016,0.9063225388601036
12.741186440677966,0.9061078213668887
12.754486101694916,0.9058931038736739
12.767785084745762,0.9061078213668887
12.781084745762712,0.9065372563533185
12.794385084745763,0.9069666913397484
12.807685423728813,0.9078255613126079
12.820984406779662,0.9086844312854674
12.834283389830508,0.9099727362447568
12.847583728813557,0.9112610412040463
12.86088406779661,0.9084697137922526
12.874183728813557,0.9050342339008142
12.887482711864406,0.9018134715025906
12.900782372881356,0.8988074265975821
12.914082033898303,0.8962308166790031
12.927382372881356,0.8936542067604244
12.940682033898305,0.8915070318282754
12.953981016949152,0.8893598568961263
12.967280677966102,0.8874273994571923
12.98058101694915,0.885709659511473
12.9938806779661,0.8839919195657536
13.007181016949152,0.8827036146064642
13.020480677966102,0.881415309647175
13.033779661016947,0.8803417221811004
13.047079322033897,0.8796975697014557
13.060378983050846,0.8792681347150259
13.073678644067796,0.879053417221811
13.086977627118642,0.8792681347150259
13.100277288135592,0.8796975697014557
13.113577627118643,0.8803417221811004
13.126877966101695,0.881415309647175
13.140178305084746,0.8824888971132494
13.15347728813559,0.8839919195657536
13.166776271186441,0.885494942018258
13.18007593220339,0.8872126819639773
13.19337559322034,0.8891451394029113
13.206676610169492,0.8912923143350605
13.219975593220338,0.8936542067604244
13.233275254237288,0.8962308166790031
13.246574915254236,0.8988074265975821
13.259875254237288,0.9018134715025906
13.273175593220339,0.9048195164075992
13.286474576271184,0.9080402788058228
13.299773559322034,0.9078255613126079
13.313073220338984,0.9035312114483098
13.326373559322032,0.8996662965704417
13.339673898305085,0.8958013816925733
13.352973559322034,0.8921511843079201
13.366273220338982,0.8887157044164816
13.379572881355932,0.885494942018258
13.392873220338982,0.8824888971132494
13.406172203389831,0.8794828522082409
13.419471186440678,0.876906242289662
13.432770847457627,0.8743296323710832
13.446070508474575,0.8719677399457192
13.459370847457626,0.8700352825067851
13.472671186440678,0.8681028250678507
13.485971525423729,0.8665998026153467
13.499271186440678,0.8650967801628423
13.512570847457628,0.8640231926967679
13.525870508474576,0.8631643227239082
13.539170169491523,0.8625201702442636
13.552469152542374,0.8623054527510485
13.565768813559322,0.8620907352578336
13.579068474576271,0.8625201702442636
13.59236813559322,0.8631643227239082
13.60566847457627,0.8642379101899826
13.618968813559322,0.865526215149272
13.632268474576271,0.8672439550949913
13.645567457627116,0.8693911300271403
13.658867118644068,0.8717530224525044
13.67216745762712,0.8745443498642979
13.685467796610167,0.8775503947693066
13.698766779661016,0.8807711571675301
13.712066440677965,0.8842066370589687
13.725366101694913,0.8876421169504071
13.738666440677965,0.8915070318282754
13.751966101694915,0.8951572292129287
13.765265084745762,0.8964455341722182
13.778564067796609,0.8953719467061435
13.791863728813558,0.8945130767332838
13.80516406779661,0.8938689242536393
13.818464406779661,0.8936542067604244
13.83176474576271,0.8936542067604244
13.845063728813559,0.8940836417468543
13.858362711864407,0.8947277942264988
13.871663050847456,0.8955866641993584
13.884963389830508,0.896874969158648
13.898263050847456,0.8981632741179372
13.911561355932202,0.8998810140636565
13.924861016949151,0.9015987540093758
13.938161355932202,0.9035312114483098
13.951461016949152,0.9056783863804589
13.964762033898305,0.9080402788058228
13.97806033898305,0.9104021712311867
13.991359322033897,0.9129787811497656
14.004658983050847,0.9155553910683444
14.017959999999999,0.9149112385886998
14.03126033898305,0.9136229336294103
14.044559322033898,0.9127640636565506
14.057858305084743,0.911690476190476
14.071157966101692,0.9110463237108315
14.084458305084745,0.9104021712311867
14.097758644067795,0.9099727362447568
14.111057627118644,0.9097580187515422
14.12435661016949,0.9095433012583273
14.137656271186438,0.9095433012583273
14.15095661016949,0.9097580187515422
14.164257627118644,0.9099727362447568
14.17755661016949,0.9104021712311867
14.19085559322034,0.9108316062176165
14.204155254237289,0.9114757586972612
14.217455593220338,0.912119911176906
14.230755932203389,0.9125493461633358
14.244054915254237,0.9110463237108315
14.257353898305084,0.9082549962990377
14.270653559322032,0.9056783863804589
14.283953220338983,0.9031017764618802
14.297254237288135,0.9007398840365162
14.310553898305082,0.8983779916111522
14.323852881355933,0.8962308166790031
14.337152542372882,0.8942983592400691
14.35045220338983,0.892365901801135
14.363753220338983,0.8906481618554158
14.37705220338983,0.8891451394029113
14.390351186440675,0.8878568344436221
14.403650169491526,0.8865685294843325
14.416950508474576,0.885709659511473
14.430250847457627,0.8848507895386134
14.443550508474576,0.8842066370589687
14.456849491525423,0.8837772020725387
14.47014915254237,0.8835624845793238
14.483449491525423,0.8833477670861091
14.496750508474577,0.8833477670861091
14.510049491525422,0.8837772020725387
14.523348474576268,0.8842066370589687
14.53664813559322,0.8848507895386134
14.54994847457627,0.885709659511473
14.563249491525422,0.8867832469775474
14.576548474576272,0.8880715519368368
14.589846779661015,0.8893598568961263
14.603146440677966,0.8908628793486306
14.616446779661016,0.8925806192943497
14.629747796610168,0.8942983592400691
14.643046779661015,0.8962308166790031
14.656345762711865,0.8981632741179372
14.669645423728813,0.9003104490500864
14.682946440677966,0.8998810140636565
14.696246779661019,0.8962308166790031
14.709546440677963,0.8925806192943497
14.72284474576271,0.8889304219096964
14.73614440677966,0.885709659511473
14.74944474576271,0.8824888971132494
14.762745762711864,0.8794828522082409
14.77604474576271,0.8766915247964471
14.789343728813558,0.8741149148778682
14.802643389830507,0.8717530224525044
14.81594372881356,0.8696058475203553
14.82924474576271,0.8678881075746361
14.842544406779659,0.8661703676289169
14.85584338983051,0.8648820626696274
14.869142372881354,0.863808475203553
14.882442711864405,0.8629496052306933
14.89574372881356,0.8623054527510485
14.909042711864405,0.8620907352578336
14.922341694915252,0.8620907352578336
14.935641355932203,0.8623054527510485
14.948941694915254,0.8629496052306933
14.962243389830508,0.863593757710338
14.975542372881355,0.8648820626696274
14.988841355932204,0.8661703676289169
15.002141016949151,0.8678881075746361
15.015441355932204,0.8698205650135701
15.028742372881354,0.8719677399457192
15.0420413559322,0.8743296323710832
15.05534033898305,0.876906242289662
15.06864,0.8796975697014557
15.081940338983049,0.8824888971132494
15.095241355932204,0.885709659511473
15.108540338983051,0.8887157044164816
15.121839322033896,0.8921511843079201
15.135138983050847,0.8955866641993584
15.1484393220339,0.8990221440907968
15.161741016949152,0.9024576239822353
15.17504,0.9052489513940291
15.188338983050848,0.9043900814211696
15.201637966101693,0.9037459289415247
15.214938305084745,0.9033164939550951
15.228239322033897,0.9028870589686652
15.241538983050845,0.9028870589686652
15.254837966101695,0.9031017764618802
15.268137627118646,0.9035312114483098
15.281437966101693,0.9041753639279546
15.294738983050848,0.9048195164075992
15.308038644067798,0.9056783863804589
15.321337627118643,0.9065372563533185
15.33463661016949,0.9076108438193929
15.347936949152542,0.9086844312854674
15.361237288135593,0.9097580187515422
15.374537627118645,0.9110463237108315
15.387836610169492,0.9125493461633358
15.401135593220337,0.91405236861584
15.41443593220339,0.9155553910683444
15.427736949152541,0.9168436960276338
15.441037288135592,0.9166289785344188
15.454335593220339,0.9166289785344188
15.467635254237289,0.9168436960276338
15.480935593220336,0.9164142610412039
15.494235932203388,0.9155553910683444
15.507535593220341,0.9153406735751295
15.520834576271186,0.9153406735751295
15.534133559322033,0.9155553910683444
15.547433898305085,0.9159848260547743
15.560734915254235,0.9166289785344188
15.574035254237288,0.9170584135208487
15.587334237288134,0.9179172834937083
15.600633898305082,0.9185614359733532
15.613933559322032,0.9194203059462126
15.627234576271187,0.918776153466568
15.640534237288135,0.9181320009869233
15.653833220338981,0.9174878485072785
15.667132203389832,0.9168436960276338
15.680432542372879,0.9164142610412039
15.693733559322034,0.9161995435479893
15.707033220338984,0.9159848260547743
15.720332203389829,0.9159848260547743
15.733631864406778,0.9159848260547743
15.74693220338983,0.9161995435479893
15.76023322033898,0.9166289785344188
15.773533559322033,0.9170584135208487
15.78683186440678,0.9177025660004935
15.800130847457625,0.9185614359733532
15.813431186440678,0.9194203059462126
15.82673220338983,0.920493893412287
15.84003254237288,0.9217821983715765
15.853330847457624,0.9230705033308659
15.866630508474573,0.9243588082901555
15.879930847457624,0.9243588082901555
15.89323186440678,0.9239293733037256
15.906531525423729,0.9232852208240808
15.919830508474577,0.9230705033308659
15.933129491525424,0.9230705033308659
15.946429830508473,0.9232852208240808
15.959730847457626,0.9234999383172958
15.973031186440675,0.9241440907969407
15.986330169491525,0.9247882432765853
15.99962915254237,0.9256471132494447
16.012929491525423,0.9265059832223044
16.026230508474576,0.927579570688379
16.039530169491528,0.9288678756476684
16.052829152542373,0.9301561806069577
16.066128135593218,0.9305856155933877
16.07942847457627,0.9312297680730323
16.09272949152542,0.9320886380458919
16.106029830508472,0.9329475080187515
16.11932881355932,0.9338063779916111
16.132627796610166,0.9348799654576856
16.145928135593216,0.9359535529237601
16.159229152542373,0.9370271403898348
16.172529491525424,0.9381007278559091
16.18582779661017,0.9393890328151985
16.19912745762712,0.940677337774488
16.212427796610168,0.9419656427337774
16.22572881355932,0.9432539476930669
16.239029152542372,0.9421803602269923
16.252327457627118,0.9415362077473476
16.265627118644066,0.940677337774488
16.27892745762712,0.9402479027880581
16.29222847457627,0.9398184678016286
16.30552881355932,0.9393890328151985
16.318827796610172,0.9391743153219836
16.332126779661017,0.9389595978287688
16.345427118644064,0.9376712928694794
16.35872813559322,0.9363829879101898
16.37202779661017,0.9353094004441155
16.385326779661014,0.9338063779916111
16.398626440677965,0.9325180730323217
16.411926101694913,0.9312297680730323
16.425227118644067,0.9299414631137427
16.43852745762712,0.9286531581544535
16.451826440677966,0.927579570688379
16.465126101694914,0.9267207007155194
16.478426440677968,0.9256471132494447
16.491727457627118,0.9250029607698002
16.505027796610168,0.9243588082901555
16.518326779661017,0.9239293733037256
16.53162576271186,0.9234999383172958
16.54492542372881,0.9232852208240808
16.558226440677966,0.9230705033308659
16.571526779661017,0.9230705033308659
16.584825762711862,0.9230705033308659
16.598125423728813,0.9232852208240808
16.61142508474576,0.9237146558105106
16.624725423728812,0.9239293733037256
16.638027118644068,0.9245735257833703
16.65132542372881,0.9250029607698002
16.664625084745758,0.9258618307426597
16.677924745762713,0.9267207007155194
16.691225762711863,0.927579570688379
16.70452745762712,0.9286531581544535
16.717825762711865,0.9299414631137427
16.73112474576271,0.9312297680730323
16.744424406779657,0.9327327905255365
16.75772474576271,0.9325180730323217
16.77102576271186,0.9320886380458919
16.78432542372881,0.9316592030594621
16.79762440677966,0.9314444855662473
16.81092406779661,0.9312297680730323
16.82422440677966,0.9292973106340982
16.837525423728813,0.9271501357019492
16.85082440677966,0.9252176782630152
16.864123389830507,0.9232852208240808
16.877423050847458,0.9213527633851469
16.89072338983051,0.9196350234394276
16.90402508474576,0.9179172834937083
16.91732406779661,0.9164142610412039
16.930623050847455,0.9149112385886998
16.943922711864403,0.9136229336294103
16.957223050847457,0.9125493461633358
16.970523389830507,0.911690476190476
16.983823728813558,0.9110463237108315
16.997122711864407,0.9106168887244017
17.01042169491525,0.9104021712311867
17.023722033898302,0.9101874537379718
17.037022372881356,0.9104021712311867
17.050323389830506,0.9106168887244017
17.06362237288135,0.9110463237108315
17.076921355932203,0.9114757586972612
17.090221694915254,0.912119911176906
17.103522033898304,0.9129787811497656
17.116823050847458,0.91405236861584
17.130121355932204,0.9151259560819146
17.14342033898305,0.9166289785344188
17.15672,0.9181320009869233
17.17002101694915,0.9200644584258574
17.183322033898303,0.920708610905502
17.19662033898305,0.9213527633851469
17.209919322033898,0.9219969158647915
17.223219661016948,0.9228557858376512
17.236520000000002,0.9239293733037256
17.249821016949152,0.9250029607698002
17.263119322033898,0.9262912657290895
17.276418305084746,0.927579570688379
17.289717966101694,0.9292973106340982
17.303018983050844,0.9308003330866027
17.316319999999997,0.9327327905255365
17.329618983050846,0.9346652479644708
17.342917966101695,0.9357388354305453
17.356217627118646,0.9368124228966198
17.369518644067796,0.9381007278559091
17.38281966101695,0.9393890328151985
17.396117966101695,0.940677337774488
17.40941694915254,0.9421803602269923
17.42271661016949,0.9436833826794967
17.436016949152542,0.9454011226252157
17.449318644067795,0.9464747100912905
17.462617627118643,0.9469041450777202
17.47591661016949,0.9473335800641499
17.48921627118644,0.9475482975573649
17.50251661016949,0.9477630150505798
17.515818305084746,0.9481924500370095
17.529116610169492,0.9481924500370095
17.54241559322034,0.9475482975573649
17.55571525423729,0.9466894275845052
17.569015593220335,0.9458305576116457
17.58231728813559,0.944971687638786
17.595615593220337,0.9443275351591414
17.608914576271186,0.9436833826794967
17.622214237288137,0.9432539476930669
17.635515254237287,0.942824512706637
17.64881627118644,0.942609795213422
17.662114576271186,0.942609795213422
17.675413559322035,0.942609795213422
17.688713220338983,0.942609795213422
17.702014237288136,0.942824512706637
17.715315254237286,0.9430392301998519
17.728614237288134,0.942824512706637
17.741913220338983,0.9413214902541327
17.755212881355934,0.9400331852948433
17.768513898305084,0.9389595978287688
17.781815593220337,0.9378860103626943
17.795113220338983,0.9372418578830496
17.808412203389828,0.9365977054034049
17.82171186440678,0.936168270416975
17.83501288135593,0.9359535529237601
17.848314576271182,0.9359535529237601
17.86161288135593,0.9359535529237601
17.87491186440678,0.936168270416975
17.88821220338983,0.9365977054034049
17.901512542372885,0.9372418578830496
17.914814237288137,0.9378860103626943
17.92811254237288,0.9389595978287688
17.941411525423728,0.9398184678016286
17.954711186440676,0.9411067727609178
17.96801220338983,0.9423950777202073
17.981313898305086,0.9441128176659265
17.994612203389828,0.9456158401184307
18.007911186440676,0.9475482975573649
18.021210847457628,0.949480754996299
18.03451186440678,0.949266037503084
18.047813559322034,0.9486218850234394
18.06111186440678,0.9481924500370095
18.074411525423727,0.9477630150505798
18.087711186440675,0.9473335800641499
18.101012203389832,0.9471188625709351
18.114313220338982,0.9469041450777202
18.127611525423728,0.9469041450777202
18.14091118644068,0.9469041450777202
18.154210847457627,0.9464747100912905
18.16751186440678,0.9458305576116457
18.180812881355934,0.9456158401184307
18.19411254237288,0.9456158401184307
18.207411525423726,0.9456158401184307
18.220711186440678,0.9460452751048607
18.23401152542373,0.9464747100912905
18.247312542372878,0.9471188625709351
18.26061152542373,0.9479777325437947
18.273910508474575,0.9488366025166545
18.287210847457626,0.9499101899827289
18.30051186440678,0.9509837774488032
18.313812881355933,0.9522720824080928
18.327111864406778,0.953560387367382
18.34041152542373,0.9548486923266715
18.353710508474574,0.9563517147791758
18.367010847457625,0.9578547372316802
18.38031118644068,0.9595724771773995
18.393611525423726,0.9608607821366888
18.406911186440677,0.9617196521095486
18.42021084745763,0.9625785220824081
18.433510508474576,0.9634373920552678
18.446810847457627,0.9645109795213422
18.460111186440677,0.9653698494942019
18.473410847457625,0.9662287194670613
18.486709830508474,0.9657992844806317
18.500008813559322,0.9647256970145571
18.51330915254237,0.9638668270416973
18.526610169491523,0.9630079570688379
18.539909830508474,0.9623638045891931
18.553209491525426,0.9617196521095486
18.566509152542373,0.9612902171231187
18.579808813559325,0.9608607821366888
18.59310915254237,0.960431347150259
18.606409491525422,0.9602166296570441
18.619707796610168,0.9600019121638291
18.633007457627116,0.9597871946706144
18.646307796610166,0.9597871946706144
18.659607457627118,0.9597871946706144
18.67290779661017,0.9597871946706144
18.68620813559322,0.9600019121638291
18.699507118644068,0.9602166296570441
18.712806779661015,0.960431347150259
18.726106440677963,0.9608607821366888
18.73940745762712,0.9612902171231187
18.752707118644068,0.9619343696027634
18.766006101694913,0.9623638045891931
18.77930508474576,0.9623638045891931
18.79260474576271,0.9619343696027634
18.805905762711863,0.9615049346163337
18.819206101694917,0.9612902171231187
18.832505084745762,0.9608607821366888
18.84580474576271,0.960646064643474
18.85910440677966,0.960431347150259
18.872405423728814,0.9602166296570441
18.88570576271186,0.9600019121638291
18.89900406779661,0.9600019121638291
18.912303050847456,0.9600019121638291
18.925603389830506,0.9600019121638291
18.938904406779663,0.9600019121638291
18.952204745762714,0.9602166296570441
18.965503050847456,0.960646064643474
18.978802711864407,0.9608607821366888
18.992102372881355,0.9612902171231187
19.005402711864406,0.9617196521095486
19.01870372881356,0.960646064643474
19.0320020338983,0.9595724771773995
19.045301694915253,0.9584988897113249
19.058602033898307,0.9576400197384652
19.071902372881357,0.9567811497656057
19.085202711864405,0.9559222797927461
19.098501694915257,0.9550634098198866
19.1118006779661,0.9544192573402417
19.12510033898305,0.953775104860597
19.1384006779661,0.9533456698741672
19.151701694915253,0.9529162348877375
19.1650006779661,0.9524867999013077
19.17830033898305,0.9520573649148778
19.191599999999998,0.9518426474216628
19.204900338983048,0.9518426474216628
19.218200677966102,0.9518426474216628
19.231499661016947,0.9518426474216628
19.244798644067796,0.9520573649148778
19.258098305084747,0.9522720824080928
19.271398644067794,0.9527015173945226
19.284699661016948,0.9529162348877375
19.2979993220339,0.9531309523809524
19.311298305084744,0.9533456698741672
19.324597966101692,0.953775104860597
19.337897627118647,0.9542045398470269
19.351197966101694,0.9546339748334566
19.364496949152542,0.9550634098198866
19.37779661016949,0.9557075622995311
19.391096271186438,0.9563517147791758
19.404395932203386,0.9567811497656057
19.417694915254238,0.9574253022452504
19.430991186440675,0.9580694547248952
19.44428745762712,0.9587136072045399
19.457585762711865,0.9591430421909696
19.470884067796607,0.9597871946706144
19.48418440677966,0.960431347150259
19.497486779661017,0.9608607821366888
19.510786440677965,0.9612902171231187
19.524086779661015,0.9617196521095486
19.53738779661017,0.9619343696027634
19.550690847457624,0.9619343696027634
19.563989830508472,0.9621490870959784
19.57728813559322,0.9621490870959784
19.590588474576272,0.9623638045891931
19.603888813559323,0.9623638045891931
19.617190508474575,0.9621490870959784
19.630490847457626,0.9621490870959784
19.643790508474574,0.9621490870959784
19.657090169491525,0.9619343696027634
19.670390508474576,0.9619343696027634
19.683690169491523,0.9617196521095486
19.696991186440677,0.9615049346163337
19.71029220338983,0.9615049346163337
19.723591186440675,0.9612902171231187
19.736890847457627,0.9612902171231187
19.750191186440677,0.9610754996299036
19.763490847457625,0.9610754996299036
19.776790508474576,0.9610754996299036
19.79008949152542,0.9610754996299036
19.803389152542373,0.9610754996299036
19.81668881355932,0.9608607821366888
19.82998847457627,0.9608607821366888
19.843288813559322,0.9608607821366888
19.85658779661017,0.9608607821366888
19.86988745762712,0.9610754996299036
19.88318711864407,0.9612902171231187
19.89648813559322,0.9615049346163337
19.909787796610168,0.9619343696027634
19.923086779661016,0.9623638045891931
19.936387118644067,0.9630079570688379
19.949687457627117,0.9636521095484825
19.962987796610168,0.9645109795213422
19.97628881355932,0.9653698494942019
19.97628881355932,1.026993770046879
19.962987796610168,1.0280673575129533
19.949687457627117,1.0291409449790276
19.936387118644067,1.0302145324451024
19.923086779661016,1.031073402417962
19.909787796610168,1.0321469898840363
19.89648813559322,1.033005859856896
19.88318711864407,1.0338647298297556
19.86988745762712,1.0345088823094004
19.85658779661017,1.0351530347890452
19.843288813559322,1.0357971872686897
19.82998847457627,1.0362266222551197
19.81668881355932,1.0366560572415495
19.803389152542373,1.0370854922279793
19.79008949152542,1.037300209721194
19.776790508474576,1.037514927214409
19.763490847457625,1.0377296447076239
19.750191186440677,1.0377296447076239
19.736890847457627,1.0377296447076239
19.723591186440675,1.0377296447076239
19.71029220338983,1.037514927214409
19.696991186440677,1.037300209721194
19.683690169491523,1.0370854922279793
19.670390508474576,1.0366560572415495
19.657090169491525,1.0360119047619047
19.643790508474574,1.0353677522822602
19.630490847457626,1.0347235998026152
19.617190508474575,1.0338647298297556
19.603888813559323,1.0327911423636813
19.590588474576272,1.0317175548976065
19.57728813559322,1.0306439674315322
19.563989830508472,1.0291409449790276
19.550690847457624,1.0278526400197383
19.53738779661017,1.0261349000740194
19.524086779661015,1.0244171601283
19.510786440677965,1.0224847026893658
19.497486779661017,1.0224847026893658
19.48418440677966,1.0224847026893658
19.470884067796607,1.022269985196151
19.457585762711865,1.021840550209721
19.44428745762712,1.0214111152232914
19.430991186440675,1.0207669627436469
19.417694915254238,1.0201228102640019
19.404395932203386,1.0194786577843573
19.391096271186438,1.0205522452504319
19.37779661016949,1.021840550209721
19.364496949152542,1.0231288551690105
19.351197966101694,1.024202442635085
19.337897627118647,1.0254907475943744
19.324597966101692,1.026564335060449
19.311298305084744,1.0276379225265235
19.2979993220339,1.028496792499383
19.284699661016948,1.0291409449790276
19.271398644067794,1.0297850974586726
19.258098305084747,1.0302145324451024
19.244798644067796,1.0308586849247472
19.231499661016947,1.031288119911177
19.218200677966102,1.0315028374043917
19.204900338983048,1.0315028374043917
19.191599999999998,1.031288119911177
19.17830033898305,1.031073402417962
19.1650006779661,1.0308586849247472
19.151701694915253,1.0304292499383172
19.1384006779661,1.0302145324451024
19.12510033898305,1.0302145324451024
19.1118006779661,1.0302145324451024
19.098501694915257,1.0299998149518876
19.085202711864405,1.0297850974586726
19.071902372881357,1.0295703799654576
19.058602033898307,1.0291409449790276
19.045301694915253,1.028711509992598
19.0320020338983,1.028282075006168
19.01870372881356,1.0276379225265235
19.005402711864406,1.026993770046879
18.992102372881355,1.0261349000740194
18.978802711864407,1.0252760301011596
18.965503050847456,1.0244171601283
18.952204745762714,1.02398772514187
18.938904406779663,1.0235582901554405
18.925603389830506,1.0231288551690105
18.912303050847456,1.0226994201825808
18.89900406779661,1.0229141376757955
18.88570576271186,1.02398772514187
18.872405423728814,1.0250613126079446
18.85910440677966,1.0263496175672342
18.84580474576271,1.0276379225265235
18.832505084745762,1.028711509992598
18.819206101694917,1.0299998149518876
18.805905762711863,1.031288119911177
18.79260474576271,1.0323617073772515
18.77930508474576,1.0336500123365409
18.766006101694913,1.0347235998026152
18.752707118644068,1.035582469775475
18.73940745762712,1.0366560572415495
18.726106440677963,1.037300209721194
18.712806779661015,1.0379443622008389
18.699507118644068,1.0385885146804836
18.68620813559322,1.0390179496669134
18.67290779661017,1.0392326671601282
18.659607457627118,1.0394473846533432
18.646307796610166,1.0394473846533432
18.633007457627116,1.0392326671601282
18.619707796610168,1.0390179496669134
18.606409491525422,1.0388032321736986
18.59310915254237,1.0381590796940536
18.579808813559325,1.037514927214409
18.566509152542373,1.0366560572415495
18.553209491525426,1.0357971872686897
18.539909830508474,1.0347235998026152
18.526610169491523,1.0334352948433259
18.51330915254237,1.0321469898840363
18.500008813559322,1.0308586849247472
18.486709830508474,1.031288119911177
18.473410847457625,1.0317175548976065
18.460111186440677,1.0319322723908215
18.446810847457627,1.0321469898840363
18.433510508474576,1.0323617073772515
18.42021084745763,1.0323617073772515
18.406911186440677,1.0323617073772515
18.393611525423726,1.0321469898840363
18.38031118644068,1.0319322723908215
18.367010847457625,1.0317175548976065
18.353710508474574,1.031288119911177
18.34041152542373,1.0308586849247472
18.327111864406778,1.0302145324451024
18.313812881355933,1.0295703799654576
18.30051186440678,1.0289262274858129
18.287210847457626,1.0280673575129533
18.273910508474575,1.0272084875400938
18.26061152542373,1.0263496175672342
18.247312542372878,1.0257054650875894
18.23401152542373,1.0276379225265235
18.220711186440678,1.0291409449790276
18.207411525423726,1.0308586849247472
18.19411254237288,1.0321469898840363
18.180812881355934,1.0334352948433259
18.16751186440678,1.0345088823094004
18.154210847457627,1.0353677522822602
18.14091118644068,1.0362266222551197
18.127611525423728,1.0366560572415495
18.114313220338982,1.0370854922279793
18.101012203389832,1.037300209721194
18.087711186440675,1.037300209721194
18.074411525423727,1.037300209721194
18.06111186440678,1.0370854922279793
18.047813559322034,1.0366560572415495
18.03451186440678,1.0362266222551197
18.021210847457628,1.0357971872686897
18.007911186440676,1.0351530347890452
17.994612203389828,1.0345088823094004
17.981313898305086,1.0336500123365409
17.96801220338983,1.0327911423636813
17.954711186440676,1.0319322723908215
17.941411525423728,1.0308586849247472
17.92811254237288,1.0295703799654576
17.914814237288137,1.028496792499383
17.901512542372885,1.0276379225265235
17.88821220338983,1.028282075006168
17.87491186440678,1.0289262274858129
17.86161288135593,1.0293556624722429
17.848314576271182,1.0299998149518876
17.83501288135593,1.0304292499383172
17.82171186440678,1.0308586849247472
17.808412203389828,1.031073402417962
17.795113220338983,1.0315028374043917
17.781815593220337,1.0317175548976065
17.768513898305084,1.0317175548976065
17.755212881355934,1.0317175548976065
17.741913220338983,1.0317175548976065
17.728614237288134,1.0315028374043917
17.715315254237286,1.031288119911177
17.702014237288136,1.0308586849247472
17.688713220338983,1.0302145324451024
17.675413559322035,1.0293556624722429
17.662114576271186,1.028496792499383
17.64881627118644,1.0274232050333085
17.635515254237287,1.0280673575129533
17.622214237288137,1.0291409449790276
17.608914576271186,1.0304292499383172
17.595615593220337,1.0315028374043917
17.58231728813559,1.0323617073772515
17.569015593220335,1.033220577350111
17.55571525423729,1.0338647298297556
17.54241559322034,1.0342941648161854
17.529116610169492,1.0347235998026152
17.515818305084746,1.0349383172958302
17.50251661016949,1.0349383172958302
17.48921627118644,1.0349383172958302
17.47591661016949,1.0345088823094004
17.462617627118643,1.0340794473229706
17.449318644067795,1.0336500123365409
17.436016949152542,1.0327911423636813
17.42271661016949,1.0319322723908215
17.40941694915254,1.031073402417962
17.396117966101695,1.0299998149518876
17.38281966101695,1.0289262274858129
17.369518644067796,1.0276379225265235
17.356217627118646,1.0263496175672342
17.342917966101695,1.0248465951147299
17.329618983050846,1.0235582901554405
17.316319999999997,1.022269985196151
17.303018983050844,1.021840550209721
17.289717966101694,1.0214111152232914
17.276418305084746,1.0207669627436469
17.263119322033898,1.0201228102640019
17.249821016949152,1.0194786577843573
17.236520000000002,1.0186197878114975
17.223219661016948,1.017546200345423
17.209919322033898,1.0164726128793484
17.19662033898305,1.0151843079200593
17.183322033898303,1.0149695904268443
17.17002101694915,1.0173314828522082
17.15672,1.019908092770787
17.14342033898305,1.022055267702936
17.130121355932204,1.0244171601283
17.116823050847458,1.0263496175672342
17.103522033898304,1.028496792499383
17.090221694915254,1.0304292499383172
17.076921355932203,1.0321469898840363
17.06362237288135,1.0338647298297556
17.050323389830506,1.0353677522822602
17.037022372881356,1.0368707747347643
17.023722033898302,1.0381590796940536
17.01042169491525,1.0392326671601282
16.997122711864407,1.0400915371329877
16.983823728813558,1.0409504071058473
16.970523389830507,1.0413798420922773
16.957223050847457,1.0418092770787073
16.943922711864403,1.0418092770787073
16.930623050847455,1.0418092770787073
16.91732406779661,1.0415945595854923
16.90402508474576,1.0411651245990623
16.89072338983051,1.0403062546262027
16.877423050847458,1.039662102146558
16.864123389830507,1.0385885146804836
16.85082440677966,1.037514927214409
16.837525423728813,1.0362266222551197
16.82422440677966,1.0349383172958302
16.81092406779661,1.0336500123365409
16.79762440677966,1.0321469898840363
16.78432542372881,1.0306439674315322
16.77102576271186,1.0293556624722429
16.75772474576271,1.0278526400197383
16.744424406779657,1.0263496175672342
16.73112474576271,1.0250613126079446
16.717825762711865,1.0254907475943744
16.70452745762712,1.0259201825808042
16.691225762711863,1.0259201825808042
16.677924745762713,1.0261349000740194
16.664625084745758,1.0259201825808042
16.65132542372881,1.0257054650875894
16.638027118644068,1.0252760301011596
16.624725423728812,1.0246318776215149
16.61142508474576,1.0237730076486553
16.598125423728813,1.0226994201825808
16.584825762711862,1.0214111152232914
16.571526779661017,1.0201228102640019
16.558226440677966,1.0184050703182828
16.54492542372881,1.0166873303725634
16.53162576271186,1.0149695904268443
16.518326779661017,1.0145401554404145
16.505027796610168,1.0141107204539848
16.491727457627118,1.01346656797434
16.478426440677968,1.013251850481125
16.465126101694914,1.0164726128793484
16.451826440677966,1.0194786577843573
16.43852745762712,1.022269985196151
16.425227118644067,1.0248465951147299
16.411926101694913,1.0272084875400938
16.398626440677965,1.0293556624722429
16.385326779661014,1.031288119911177
16.37202779661017,1.0327911423636813
16.35872813559322,1.0342941648161854
16.345427118644064,1.035582469775475
16.332126779661017,1.0366560572415495
16.318827796610172,1.037300209721194
16.30552881355932,1.0379443622008389
16.29222847457627,1.0383737971872684
16.27892745762712,1.0385885146804836
16.265627118644066,1.0385885146804836
16.252327457627118,1.0383737971872684
16.239029152542372,1.0381590796940536
16.22572881355932,1.037514927214409
16.212427796610168,1.0368707747347643
16.19912745762712,1.0357971872686897
16.18582779661017,1.0347235998026152
16.172529491525424,1.0334352948433259
16.159229152542373,1.0317175548976065
16.145928135593216,1.0302145324451024
16.132627796610166,1.028282075006168
16.11932881355932,1.0263496175672342
16.106029830508472,1.024202442635085
16.09272949152542,1.022055267702936
16.07942847457627,1.019693375277572
16.066128135593218,1.017546200345423
16.052829152542373,1.0151843079200593
16.039530169491528,1.0130371329879102
16.026230508474576,1.0106752405625463
16.012929491525423,1.0085280656303972
15.99962915254237,1.0061661732050333
15.986330169491525,1.0040189982728842
15.973031186440675,1.001871823340735
15.959730847457626,0.9997246484085862
15.946429830508473,1.0012276708610905
15.933129491525424,1.004233715766099
15.919830508474577,1.0072397606711079
15.906531525423729,1.0100310880829013
15.89323186440678,1.0130371329879102
15.879930847457624,1.0156137429064889
15.866630508474573,1.0184050703182828
15.853330847457624,1.0209816802368616
15.84003254237288,1.0233435726622255
15.82673220338983,1.0254907475943744
15.813431186440678,1.0276379225265235
15.800130847457625,1.0293556624722429
15.78683186440678,1.031073402417962
15.773533559322033,1.0327911423636813
15.76023322033898,1.0340794473229706
15.74693220338983,1.035582469775475
15.733631864406778,1.0366560572415495
15.720332203389829,1.0379443622008389
15.707033220338984,1.0390179496669134
15.693733559322034,1.039876819639773
15.680432542372879,1.0407356896126325
15.667132203389832,1.0415945595854923
15.653833220338981,1.0424534295583519
15.640534237288135,1.0430975820379966
15.627234576271187,1.0437417345176412
15.613933559322032,1.044385886997286
15.600633898305082,1.044600604490501
15.587334237288134,1.0448153219837157
15.574035254237288,1.0448153219837157
15.560734915254235,1.044385886997286
15.547433898305085,1.043956452010856
15.534133559322033,1.0430975820379966
15.520834576271186,1.0422387120651369
15.507535593220341,1.0409504071058473
15.494235932203388,1.039662102146558
15.480935593220336,1.0379443622008389
15.467635254237289,1.0362266222551197
15.454335593220339,1.0345088823094004
15.441037288135592,1.0325764248704665
15.427736949152541,1.0304292499383172
15.41443593220339,1.028282075006168
15.401135593220337,1.0259201825808042
15.387836610169492,1.0235582901554405
15.374537627118645,1.0211963977300764
15.361237288135593,1.0186197878114975
15.347936949152542,1.0158284603997039
15.33463661016949,1.0130371329879102
15.321337627118643,1.0102458055761163
15.308038644067798,1.0078839131507527
15.294738983050848,1.0072397606711079
15.281437966101693,1.006595608191463
15.268137627118646,1.0059514557118183
15.254837966101695,1.0050925857389588
15.241538983050845,1.004233715766099
15.228239322033897,1.0033748457932397
15.214938305084745,1.0027306933135949
15.201637966101693,1.0031601283000247
15.188338983050848,1.0033748457932397
15.17504,1.0033748457932397
15.161741016949152,1.0033748457932397
15.1484393220339,1.0033748457932397
15.135138983050847,1.0031601283000247
15.121839322033896,1.0027306933135949
15.108540338983051,1.0033748457932397
15.095241355932204,1.004877868245744
15.081940338983049,1.0061661732050333
15.06864,1.0080986306439674
15.05534033898305,1.0100310880829013
15.0420413559322,1.0119635455218357
15.028742372881354,1.0138960029607698
15.015441355932204,1.0156137429064889
15.002141016949151,1.0173314828522082
14.988841355932204,1.0188345053047125
14.975542372881355,1.0203375277572169
14.962243389830508,1.0216258327165062
14.948941694915254,1.0229141376757955
14.935641355932203,1.02398772514187
14.922341694915252,1.0250613126079446
14.909042711864405,1.0259201825808042
14.89574372881356,1.026564335060449
14.882442711864405,1.0274232050333085
14.869142372881354,1.0280673575129533
14.85584338983051,1.028711509992598
14.842544406779659,1.0295703799654576
14.82924474576271,1.0302145324451024
14.81594372881356,1.033005859856896
14.802643389830507,1.0362266222551197
14.789343728813558,1.0392326671601282
14.77604474576271,1.0422387120651369
14.762745762711864,1.0448153219837157
14.74944474576271,1.0473919319022944
14.73614440677966,1.0495391068344435
14.72284474576271,1.0514715642733776
14.709546440677963,1.053189304219097
14.696246779661019,1.0544776091783865
14.682946440677966,1.0557659141376756
14.669645423728813,1.0566247841105352
14.656345762711865,1.0572689365901802
14.643046779661015,1.057483654083395
14.629747796610168,1.0576983715766097
14.616446779661016,1.0576983715766097
14.603146440677966,1.057483654083395
14.589846779661015,1.0568395016037502
14.576548474576272,1.0561953491241056
14.563249491525422,1.055336479151246
14.54994847457627,1.0544776091783865
14.53664813559322,1.053189304219097
14.523348474576268,1.0521157167530224
14.510049491525422,1.050612694300518
14.496750508474577,1.0493243893412287
14.483449491525423,1.0478213668887244
14.47014915254237,1.046103626943005
14.456849491525423,1.044600604490501
14.443550508474576,1.0430975820379966
14.430250847457627,1.0415945595854923
14.416950508474576,1.0400915371329877
14.403650169491526,1.0388032321736986
14.390351186440675,1.037300209721194
14.37705220338983,1.0360119047619047
14.363753220338983,1.0345088823094004
14.35045220338983,1.033220577350111
14.337152542372882,1.0319322723908215
14.323852881355933,1.0306439674315322
14.310553898305082,1.0295703799654576
14.297254237288135,1.0289262274858129
14.283953220338983,1.0327911423636813
14.270653559322032,1.0366560572415495
14.257353898305084,1.0400915371329877
14.244054915254237,1.0435270170244262
14.230755932203389,1.0467477794226498
14.217455593220338,1.0499685418208733
14.204155254237289,1.0527598692326672
14.19085559322034,1.0555511966444608
14.17755661016949,1.0583425240562545
14.164257627118644,1.0607044164816186
14.15095661016949,1.0628515914137675
14.137656271186438,1.0645693313594868
14.12435661016949,1.0662870713052062
14.111057627118644,1.0677900937577103
14.097758644067795,1.0688636812237848
14.084458305084745,1.0697225511966444
14.071157966101692,1.0703667036762892
14.057858305084743,1.070796138662719
14.044559322033898,1.070796138662719
14.03126033898305,1.0705814211695042
14.017959999999999,1.0701519861830742
14.004658983050847,1.0695078337034294
13.991359322033897,1.0686489637305698
13.97806033898305,1.0673606587712805
13.964762033898305,1.066072353811991
13.951461016949152,1.0645693313594868
13.938161355932202,1.0630663089069823
13.924861016949151,1.0613485689612632
13.911561355932202,1.059201394029114
13.898263050847456,1.0570542190969652
13.884963389830508,1.0549070441648163
13.871663050847456,1.0525451517394522
13.858362711864407,1.0499685418208733
13.845063728813559,1.0471772144090796
13.83176474576271,1.044385886997286
13.818464406779661,1.0415945595854923
13.80516406779661,1.0385885146804836
13.791863728813558,1.0353677522822602
13.778564067796609,1.0321469898840363
13.765265084745762,1.0289262274858129
13.751966101694915,1.0280673575129533
13.738666440677965,1.028496792499383
13.725366101694913,1.028711509992598
13.712066440677965,1.028496792499383
13.698766779661016,1.0280673575129533
13.685467796610167,1.0272084875400938
13.67216745762712,1.0263496175672342
13.658867118644068,1.0252760301011596
13.645567457627116,1.0237730076486553
13.632268474576271,1.022269985196151
13.618968813559322,1.0205522452504319
13.60566847457627,1.0188345053047125
13.59236813559322,1.0169020478657784
13.579068474576271,1.0149695904268443
13.565768813559322,1.0143254379471998
13.552469152542374,1.0160431778929186
13.539170169491523,1.017975635331853
13.525870508474576,1.0201228102640019
13.512570847457628,1.022055267702936
13.499271186440678,1.024202442635085
13.485971525423729,1.0261349000740194
13.472671186440678,1.028282075006168
13.459370847457626,1.0299998149518876
13.446070508474575,1.0315028374043917
13.432770847457627,1.033005859856896
13.419471186440678,1.0340794473229706
13.406172203389831,1.0351530347890452
13.392873220338982,1.0362266222551197
13.379572881355932,1.037300209721194
13.366273220338982,1.0381590796940536
13.352973559322034,1.0388032321736986
13.339673898305085,1.0392326671601282
13.326373559322032,1.039662102146558
13.313073220338984,1.039876819639773
13.299773559322034,1.039876819639773
13.286474576271184,1.039662102146558
13.273175593220339,1.0392326671601282
13.259875254237288,1.0392326671601282
13.246574915254236,1.0415945595854923
13.233275254237288,1.043956452010856
13.219975593220338,1.04631834443622
13.206676610169492,1.048894954354799
13.19337559322034,1.050827411793733
13.18007593220339,1.0523304342462374
13.166776271186441,1.0534040217123117
13.15347728813559,1.0544776091783865
13.140178305084746,1.0549070441648163
13.126877966101695,1.055121761658031
13.113577627118643,1.0546923266716013
13.100277288135592,1.0542628916851715
13.086977627118642,1.0534040217123117
13.073678644067796,1.0523304342462374
13.060378983050846,1.051042129286948
13.047079322033897,1.0495391068344435
13.033779661016947,1.0478213668887244
13.020480677966102,1.046103626943005
13.007181016949152,1.0450300394769307
12.9938806779661,1.0469624969158648
12.98058101694915,1.048680236861584
12.967280677966102,1.050397976807303
12.953981016949152,1.0519009992598074
12.940682033898305,1.0534040217123117
12.927382372881356,1.0549070441648163
12.914082033898303,1.0564100666173204
12.900782372881356,1.0579130890698247
12.887482711864406,1.059201394029114
12.874183728813557,1.0607044164816186
12.86088406779661,1.0619927214409077
12.847583728813557,1.0630663089069823
12.834283389830508,1.064139896373057
12.820984406779662,1.0652134838391314
12.807685423728813,1.0673606587712805
12.794385084745763,1.0695078337034294
12.781084745762712,1.0716550086355785
12.767785084745762,1.0735874660745126
12.754486101694916,1.075305206020232
12.741186440677966,1.0768082284727363
12.727886779661016,1.0783112509252404
12.714587118644067,1.07959955588453
12.701286779661016,1.0806731433506045
12.687986440677966,1.081746730816679
12.674686779661016,1.0826056007895386
12.66138779661017,1.0832497532691834
12.648088135593222,1.083893905748828
12.634788474576272,1.084538058228473
12.62148881355932,1.0849674932149025
12.608189152542373,1.0851822107081175
12.594890169491526,1.0853969282013323
12.581589830508474,1.0853969282013323
12.568289491525423,1.0851822107081175
12.554989152542372,1.0851822107081175
12.541689491525423,1.0879735381199112
12.528390508474574,1.0905501480384898
12.515091525423728,1.0926973229706392
12.501791186440677,1.0944150629163583
12.48849152542373,1.0957033678756476
12.47519186440678,1.0967769553417221
12.46189220338983,1.097421107821367
12.448592542372882,1.0978505428077967
12.43529220338983,1.0976358253145817
12.42199254237288,1.096991672834937
12.40869288135593,1.0959180853688624
12.395393898305084,1.0946297804095733
12.382093559322032,1.0926973229706392
12.368793220338985,1.0905501480384898
12.355493559322033,1.0879735381199112
12.34219322033898,1.0851822107081175
12.328892881355934,1.0821761658031088
12.315593220338984,1.0785259684184556
12.302294915254237,1.075519923513447
12.288994576271186,1.0763787934863065
12.275694237288135,1.0770229459659513
12.262394576271186,1.077237663459166
12.249094915254238,1.0768082284727363
12.23579593220339,1.0759493584998767
12.222494915254236,1.0746610535405872
12.209194576271187,1.0731580310880828
12.195894915254238,1.0714402911423637
12.182595254237288,1.0695078337034294
12.16929559322034,1.0712255736491487
12.155995254237288,1.0731580310880828
12.142694915254237,1.0746610535405872
12.12939525423729,1.0757346410066617
12.11609559322034,1.0768082284727363
12.10279661016949,1.077237663459166
12.08949627118644,1.0774523809523808
12.076195932203388,1.0774523809523808
12.062896271186439,1.0768082284727363
12.049596610169491,1.0759493584998767
12.036296949152542,1.0744463360473724
12.022995932203388,1.0727285961016533
12.009695593220338,1.0705814211695042
11.996395932203388,1.06821952874414
11.983096949152541,1.0675753762644953
11.969797966101696,1.0673606587712805
11.956497627118644,1.0671459412780657
11.943197966101692,1.066716506291636
11.929897627118645,1.0662870713052062
11.916598644067795,1.0654282013323464
11.903297627118643,1.0645693313594868
11.889997288135593,1.0634957438934123
11.876696949152542,1.0624221564273377
11.863397288135593,1.0609191339748334
11.850098305084748,1.059416111522329
11.836799322033897,1.0576983715766097
11.823499661016948,1.0557659141376756
11.810199322033899,1.053618739205527
11.79689966101695,1.051042129286948
11.783599322033897,1.0482508018751542
11.77029966101695,1.0452447569701455
11.756999322033899,1.04631834443622
11.743698983050846,1.0497538243276585
11.7304,1.0525451517394522
11.717100338983052,1.0549070441648163
11.7038006779661,1.0568395016037502
11.690501016949153,1.0583425240562545
11.6772006779661,1.059630829015544
11.663900338983051,1.0604896989884036
11.6506,1.0609191339748334
11.637300338983051,1.0611338514680484
11.624001355932203,1.0611338514680484
11.610701016949152,1.0607044164816186
11.597401355932202,1.060060264001974
11.584101694915253,1.059201394029114
11.570801355932202,1.0581278065630397
11.557502372881356,1.0568395016037502
11.544201355932202,1.055336479151246
11.530901016949151,1.053618739205527
11.517601355932202,1.0516862817665926
11.504301694915254,1.0499685418208733
11.491002033898305,1.050827411793733
11.477702372881357,1.0514715642733776
11.464402033898304,1.0519009992598074
11.451101694915254,1.0521157167530224
11.437802033898304,1.0521157167530224
11.424503050847456,1.0519009992598074
11.411202711864407,1.0512568467801628
11.397902372881356,1.050397976807303
11.384602033898304,1.0493243893412287
11.371302372881356,1.0478213668887244
11.358003389830508,1.046103626943005
11.344703050847455,1.044171169504071
11.331402711864406,1.0418092770787073
11.318103050847458,1.0394473846533432
11.304803389830507,1.0366560572415495
11.291503728813558,1.0336500123365409
11.278203389830507,1.0304292499383172
11.264903050847458,1.0272084875400938
11.251603389830509,1.0237730076486553
11.238303728813559,1.0203375277572169
11.225004745762712,1.0166873303725634
11.211703728813557,1.0156137429064889
11.19840338983051,1.0158284603997039
11.18510372881356,1.0162578953861336
11.171804067796609,1.0166873303725634
11.158505084745762,1.0173314828522082
11.145204745762712,1.017975635331853
11.131905084745762,1.0186197878114975
11.118604745762712,1.0192639402911423
11.105305084745762,1.019908092770787
11.09200542372881,1.0201228102640019
11.078705084745764,1.0203375277572169
11.065404745762711,1.0203375277572169
11.052105084745762,1.0201228102640019
11.038805423728814,1.019693375277572
11.025506440677965,1.0190492227979275
11.012206101694913,1.018190352825068
10.998905762711866,1.0173314828522082
10.985606101694916,1.0162578953861336
10.972306440677965,1.0149695904268443
10.959006779661017,1.0136812854675548
10.945705762711862,1.0123929805082654
10.932406101694912,1.0108899580557613
10.919106440677966,1.0093869356032568
10.905806779661017,1.0076691956575377
10.892507796610166,1.0055220207253885
10.87920745762712,1.0040189982728842
10.865907118644067,1.004663150752529
10.852607457627117,1.0076691956575377
10.83930779661017,1.0113193930421909
10.826007457627117,1.0145401554404145
10.812707118644067,1.017760917838638
10.799406779661018,1.0209816802368616
10.786107118644068,1.02398772514187
10.77280813559322,1.026993770046879
10.75950847457627,1.0297850974586726
10.74620813559322,1.0323617073772515
10.732907796610169,1.0349383172958302
10.719608813559322,1.037300209721194
10.706309152542373,1.0394473846533432
10.69300881355932,1.0415945595854923
10.679709152542372,1.0435270170244262
10.666409491525423,1.0452447569701455
10.653109830508473,1.0469624969158648
10.639809491525424,1.0484655193683692
10.626509830508473,1.0499685418208733
10.613209491525422,1.051042129286948
10.599910508474577,1.0521157167530224
10.586610169491525,1.0527598692326672
10.573309830508473,1.052974586725882
10.560009491525424,1.052974586725882
10.546709152542372,1.052974586725882
10.533410169491525,1.0525451517394522
10.520110508474577,1.0546923266716013
10.506810169491525,1.0572689365901802
10.493510508474575,1.0598455465087588
10.480210847457627,1.0619927214409077
10.466910508474577,1.064139896373057
10.453610169491524,1.0658576363187762
10.440309830508475,1.0673606587712805
10.427010169491524,1.0686489637305698
10.413710508474574,1.0695078337034294
10.40041152542373,1.0699372686898594
10.38711186440678,1.0701519861830742
10.373811525423728,1.0697225511966444
10.36051186440678,1.0690783987169998
10.34721220338983,1.0680048112509253
10.33391186440678,1.066501788798421
10.320611525423729,1.0645693313594868
10.307311186440677,1.0622074389341227
10.294011525423727,1.0647840488527016
10.280712542372882,1.0673606587712805
10.267412881355932,1.0697225511966444
10.25411254237288,1.0718697261287935
10.240812203389831,1.0738021835677274
10.22751254237288,1.075305206020232
10.21421288135593,1.0763787934863065
10.200913220338984,1.0770229459659513
10.187612881355932,1.0770229459659513
10.17431254237288,1.0768082284727363
10.161012881355932,1.0759493584998767
10.147713898305085,1.0744463360473724
10.134413559322033,1.0725138786084383
10.121113220338984,1.0701519861830742
10.107812881355931,1.0673606587712805
10.094512542372879,1.063925178879842
10.081213559322034,1.0602749814951888
10.067913898305084,1.0561953491241056
10.054614237288135,1.0516862817665926
10.041313898305084,1.0469624969158648
10.028014237288135,1.0420239945719219
10.014713898305084,1.0366560572415495
10.001414237288136,1.031288119911177
9.988113898305086,1.0257054650875894
9.974813559322033,1.019908092770787
9.961513220338983,1.0138960029607698
9.948212881355932,1.0074544781643227
9.934913220338982,1.0010129533678755
9.921613559322035,0.9941419935849987
9.908313898305085,0.9868415988156921
9.895013559322033,0.9793264865531703
9.881713898305085,0.9735291142363682
9.868414237288135,0.9711672218110042
9.855113898305085,0.9681611769059955
9.841812881355933,0.964940414507772
9.82851254237288,0.9610754996299036
9.815212881355931,0.9569958672588206
9.801913898305084,0.9522720824080928
9.788613559322034,0.9473335800641499
9.775313220338981,0.9421803602269923
9.762013559322034,0.9365977054034049
9.748713898305084,0.9310150505798174
9.735414237288134,0.9250029607698002
9.722113898305086,0.9189908709597828
9.708813559322033,0.9136229336294103
9.69551322033898,0.9127640636565506
9.682212881355932,0.9112610412040463
9.668913220338982,0.9091138662718973
9.655614237288136,0.9061078213668887
9.642313898305085,0.9022429064890204
9.629014237288134,0.8979485566247225
9.615713898305083,0.8927953367875647
9.602413559322034,0.8869979644707624
9.589113220338982,0.8809858746607452
9.575812881355931,0.8743296323710832
9.56251254237288,0.8691764125339255
9.549212881355931,0.8646673451764124
9.535913220338982,0.8597288428324699
9.522614237288137,0.8545756229953121
9.509313898305084,0.8492076856649395
9.49601288135593,0.843625030841352
9.482713220338983,0.8376129410313348
9.469413559322033,0.8316008512213173
9.456113220338983,0.8255887614113003
9.442812881355932,0.8197913890944978
9.42951254237288,0.8139940167776956
9.416213559322033,0.8081966444608931
9.402913898305085,0.8021845546508759
9.389614237288136,0.7961724648408585
9.376313220338982,0.7899456575376264
9.363013559322034,0.7835041327411794
9.349713220338982,0.7768478904515175
9.336413559322033,0.7699769306686405
9.323113898305085,0.7669708857636319
9.309812881355931,0.7637501233654084
9.296513220338982,0.7603146434739698
9.283213559322034,0.7568791635825314
9.269913898305084,0.7536584011843078
9.256613559322032,0.7502229212928695
9.243313220338983,0.7470021588946458
9.230013559322034,0.7437813964964223
9.216713898305082,0.7405606340981988
9.203414237288136,0.7409900690846287
9.190113898305084,0.7446402664692819
9.176813559322033,0.7482904638539354
9.163513220338983,0.7521553787318036
9.150213559322033,0.7555908586232419
9.136913898305083,0.7592410560078954
9.123613559322035,0.7626765358993337
9.110313220338982,0.7661120157907721
9.097012881355932,0.7697622131754255
9.083713898305085,0.7734124105600789
9.070414237288135,0.7768478904515175
9.057113898305083,0.7804980878361707
9.043813559322034,0.7839335677276092
9.030513220338982,0.7873690476190476
9.017213559322032,0.790804527510486
9.003913898305084,0.7942400074019245
8.990613559322034,0.7978902047865779
8.977312542372882,0.801755119664446
8.964012881355933,0.8058347520355292
8.95071254237288,0.8099143844066122
8.937413559322033,0.8144234517641252
8.924112542372882,0.8187178016284233
8.91081220338983,0.8232268689859364
8.897512542372882,0.827950653836664
8.884212881355932,0.8326744386873921
8.870913220338982,0.8378276585245499
8.85761220338983,0.843410313348137
8.84431186440678,0.8494224031581544
8.831011525423728,0.8556492104613865
8.81771186440678,0.8618760177646186
8.80441220338983,0.8685322600542806
8.791111864406778,0.8751885023439429
8.77781152542373,0.8820594621268196
8.764511186440679,0.8889304219096964
8.751211525423727,0.8958013816925733
8.73791186440678,0.9031017764618802
8.724610847457626,0.9106168887244017
8.711310508474575,0.9230705033308659
8.698010847457628,0.9370271403898348
8.684710508474575,0.9511984949420182
8.671410847457626,0.9653698494942019
8.658110508474577,0.9799706390328151
8.644810169491524,0.9971480384900074
8.631510508474575,1.0149695904268443
8.618210169491526,1.033005859856896
8.604910508474575,1.0512568467801628
8.591610169491524,1.0695078337034294
8.578309830508475,1.0879735381199112
8.565009491525423,1.106224525043178
8.551709830508473,1.1244755119664445
8.538410169491526,1.1425117813964965
8.525110508474576,1.1603333333333332
8.511810169491524,1.1775107327905254
8.498509830508475,1.1944734147545029
8.485210169491525,1.2107919442388353
8.471909830508473,1.227539908709598
8.458609491525424,1.2445025906735752
8.445309152542372,1.2606064026646928
8.432009491525424,1.2758513446829507
8.418709830508476,1.2898079817419195
8.405410169491525,1.302261596348384
8.392109830508472,1.3136416234887736
8.378810169491526,1.3233039106834443
8.365510508474577,1.3316778929188258
8.352209491525423,1.3385488527017024
8.338909152542373,1.343916790032075
8.325609491525423,1.347781704909943
8.312309830508473,1.350358314828522
8.299008813559322,1.3514319022945964
8.285707796610168,1.3514319022945964
8.272407457627118,1.350143597335307
8.259105762711863,1.347781704909943
8.24580474576271,1.3443462250185048
8.23250372881356,1.3398371576609918
8.219200677966102,1.3344692203306192
8.205898305084746,1.3282424130273869
8.192596610169492,1.3211567357512954
8.179294915254237,1.3136416234887736
8.165993898305086,1.3054823587466076
8.152693559322033,1.2968936590180113
8.139393220338981,1.2880902417962004
8.126093559322035,1.2790721070811744
8.112794576271186,1.2698392548729336
8.099495593220338,1.2608211201579078
8.086197288135594,1.2518029854428818
8.07289966101695,1.2427848507278558
8.059599322033899,1.2339814335060446
8.04630033898305,1.2253927337774486
8.033001355932203,1.2168040340488526
8.019702372881355,1.2084300518134716
8.006404067796609,1.2000560695780904
7.993103728813559,1.191682087342709
7.979802711864405,1.183093387614113
7.9665010169491515,1.174504687885517
7.953198644067797,1.1657012706637058
7.939897627118643,1.15668313594868
7.926596610169491,1.1474502837404392
7.913296271186441,1.1380027140389835
7.899996610169491,1.1283404268443127
7.886696949152541,1.1184634221564271
7.873397966101695,1.1085864174685418
7.860098983050847,1.0984946952874413
7.846799999999999,1.088402973106341
7.83350033898305,1.0780965334320256
7.8202,1.0677900937577103
7.806897627118643,1.0572689365901802
7.793597288135594,1.0469624969158648
7.780297627118644,1.0364413397483345
7.766997966101694,1.0259201825808042
7.753698305084745,1.0156137429064889
7.740398644067795,1.0050925857389588
7.727097627118643,0.9947861460646434
7.713797288135593,0.9844797063903281
7.700496949152542,0.9741732667160128
7.687196610169491,0.9640815445349123
7.673897627118643,0.9544192573402417
7.660597966101695,0.9447569701455711
7.647299661016949,0.9370271403898348
7.634001355932202,0.9329475080187515
7.620703050847457,0.9288678756476684
7.607405423728814,0.9250029607698002
7.594106440677965,0.9211380458919319
7.5808061016949155,0.9174878485072785
7.567504406779661,0.91405236861584
7.554202033898305,0.9106168887244017
7.540899661016948,0.9076108438193929
7.527597966101694,0.9046047989143844
7.51429627118644,0.9015987540093758
7.500994576271186,0.8990221440907968
7.487692203389831,0.8964455341722182
7.474390508474576,0.8942983592400691
7.461088813559321,0.892365901801135
7.447787118644067,0.8908628793486306
7.434485423728813,0.8895745743893412
7.421184406779661,0.8887157044164816
7.407884067796609,0.8880715519368368
7.39458372881356,0.8878568344436221
7.381283389830508,0.8878568344436221
7.367983728813558,0.8885009869232667
7.35468406779661,0.8893598568961263
7.341385084745762,0.8904334443622008
7.3280861016949155,0.8940836417468543
7.314787118644067,0.8992368615840118
7.301487457627117,0.9050342339008142
7.288187796610169,0.9108316062176165
7.274887457627118,0.9172731310140636
7.2615877966101685,0.9239293733037256
7.24828813559322,0.9308003330866027
7.234989152542373,0.9381007278559091
7.221689491525423,0.9456158401184307
7.208389830508474,0.9533456698741672
7.195090847457627,0.9615049346163337
7.181791186440678,0.9700936343449295
7.168491525423729,0.9786823340735258
7.1551898305084745,0.9879151862817666
7.14188406779661,0.9971480384900074
7.128578983050847,1.0068103256846779
7.115274576271186,1.0166873303725634
7.1019701694915245,1.026779052553664
7.088665762711864,1.0368707747347643
7.075362033898305,1.0471772144090796
7.062058983050847,1.0576983715766097
7.048756610169491,1.06821952874414
7.0354549152542365,1.0789554034048854
7.022151186440677,1.0896912780656303
7.00884813559322,1.1002124352331606
6.995545084745762,1.1109483098939057
6.982242711864406,1.1214694670614358
6.968941016949152,1.1319906242289661
6.95564,1.1422970639032815
6.942338983050847,1.1528182210708118
6.929038644067797,1.163124660745127
6.91573627118644,1.1732163829262274
6.902433898305084,1.1833081051073278
6.889131525423728,1.1931851097952133
6.875829830508475,1.2030621144830989
6.86252813559322,1.2127244016777696
6.849227118644068,1.2221719713792252
6.835926101694915,1.231404823587466
6.822625762711864,1.2404229583024917
6.809326101694915,1.2494410930175177
6.7960264406779665,1.258244510239329
6.782726779661016,1.266833209967925
6.769427118644067,1.2754219096965211
6.75612813559322,1.2837958919319026
6.742829830508475,1.2921698741672836
6.729531525423728,1.3003291389094498
6.716233220338983,1.308273686158401
6.702932881355932,1.316003515914138
6.6896311864406774,1.3233039106834443
6.676330169491526,1.3301748704663214
6.663029152542372,1.3366163952627683
6.64972813559322,1.3428432025660004
6.636427796610169,1.348425857389588
6.623127457627119,1.357658709597829
6.60982779661017,1.3698976067110782
6.5965274576271185,1.3821365038243274
6.583227796610168,1.393945965951147
6.569928135593221,1.4057554280779667
6.55662779661017,1.4173501727115718
6.543324067796609,1.428515482358747
6.530021016949152,1.4390366395262768
6.5167179661016945,1.4493430792005921
6.503414915254237,1.4594348013816927
6.490112542372881,1.4690970885763632
6.476810847457626,1.478329940784604
6.463508474576272,1.48734807549963
6.450207457627118,1.495936775228226
6.436906440677966,1.5043107574636072
6.423605423728814,1.5120405872193434
6.4103050847457625,1.5195556994818653
6.397004745762711,1.526426659264742
6.3837037288135585,1.5328681840611893
6.370402711864406,1.5388802738712062
6.357101016949152,1.5444629286947937
6.343799322033897,1.5494014310387367
6.33049627118644,1.553695780903035
6.317193898305085,1.5577754132741177
6.303892203389831,1.5612108931655564
6.290590508474576,1.56443165556378
6.277288813559322,1.5674377004687885
6.263987796610169,1.570229027880582
6.2506874576271185,1.572590920305946
6.237386440677965,1.57495281273131
6.2240840677966105,1.5768852701702443
6.210779661016949,1.5783882926227486
6.197475254237288,1.5796765975820382
6.18417220338983,1.5807501850481125
6.170869152542372,1.581394337527757
6.157567457627118,1.581823772514187
6.144265762711864,1.581823772514187
6.130964745762712,1.581823772514187
6.117661694915254,1.581394337527757
6.104358644067796,1.5822532075006166
6.091054915254237,1.583970947446336
6.07775254237288,1.5854739698988403
6.064450169491526,1.5867622748581296
6.051147796610169,1.5878358623242042
6.037846779661018,1.5886947322970637
6.024545084745762,1.5893388847767087
6.011244745762712,1.5897683197631385
5.997944406779661,1.5904124722427833
5.9846440677966095,1.5919154946952876
5.971344406779661,1.5934185171477915
5.958044745762712,1.5944921046138663
5.9447457627118645,1.5955656920799408
5.931446101694914,1.5966392795460154
5.918147796610169,1.59728343202566
5.904848813559322,1.5979275845053045
5.891549152542373,1.5983570194917345
5.878250169491526,1.5987864544781643
5.864951186440678,1.5987864544781643
5.851652881355932,1.5987864544781643
5.838353898305085,1.5983570194917345
5.82505220338983,1.59771286701209
5.811750508474575,1.5968539970392301
5.798448813559322,1.5955656920799408
5.785147796610168,1.5944921046138663
5.771846101694915,1.5940626696274363
5.75854440677966,1.5932037996545767
5.745242711864407,1.5919154946952876
5.731941694915254,1.5901977547495683
5.718640677966102,1.5882652973106337
5.70534033898305,1.5856886873920553
5.6920393220338985,1.5828973599802618
5.678738983050846,1.5796765975820382
5.6654366101694915,1.5762411176905995
5.652133559322034,1.5721614853195163
5.638830508474576,1.5678671354552185
5.625527457627118,1.5631433506044903
5.612225084745762,1.558204848260548
5.598922711864407,1.5526221934369604
5.585621016949152,1.5476836910930174
5.5723199999999995,1.5425304712558598
5.559018983050847,1.5367330989390573
5.545717966101694,1.5305062916358252
5.532417627118643,1.5238500493461635
5.519115932203389,1.5165496545768569
5.505814915254237,1.5086051073279048
5.492514576271186,1.5000164075993092
5.479214237288136,1.4907835553910687
5.465913898305084,1.4809065507031827
5.4526135593220335,1.4703853935356523
5.439313898305084,1.4590053663952627
5.426014915254237,1.446981186775228
5.4127152542372885,1.4340981371823338
5.399415593220339,1.4205709351097953
5.386115932203389,1.4061848630643967
5.372816271186441,1.3911546385393534
5.359514576271186,1.3754802615346657
5.346212881355932,1.359161732050333
5.332912542372881,1.3421990500863559
5.3196122033898305,1.3248069331359487
5.306313220338983,1.306770663705897
5.293014237288136,1.2885196767826301
5.279715254237288,1.2698392548729336
5.266414915254237,1.2511588329632373
5.253111186440678,1.2322636935603255
5.23980813559322,1.213583271650629
5.226505762711864,1.1949028497409326
5.213204745762711,1.1766518628176659
5.199903050847458,1.158830310880829
5.186600677966101,1.1416529114236367
5.173298983050847,1.1253343819393042
5.159996610169491,1.1096600049346164
5.146694915254238,1.095059215396003
5.133392542372881,1.081532013323464
5.120090847457626,1.0692931162102146
5.1067898305084745,1.0581278065630397
5.093489491525424,1.0482508018751542
5.080189152542372,1.039662102146558
5.066888813559322,1.0323617073772515
5.053587796610169,1.0261349000740194
5.040286779661017,1.0211963977300764
5.026986440677966,1.0173314828522082
5.013686101694915,1.0141107204539848
5.000384406779661,1.0115341105354059
4.9870827118644065,1.0093869356032568
4.973782372881356,1.0076691956575377
4.960482033898304,1.006380890698248
4.947179661016949,1.0050925857389588
4.9338772881355935,1.004233715766099
4.92057627118644,1.0033748457932397
4.907275932203389,1.0027306933135949
4.893975593220339,1.002301258327165
4.880675254237287,1.001871823340735
4.867376271186441,1.0014423883543055
4.85407593220339,1.0012276708610905
4.8407755932203385,1.0007982358746608
4.827475254237288,1.0007982358746608
4.81417627118644,1.0005835183814458
4.800876610169491,1.0003688008882308
4.787577627118644,1.0003688008882308
4.774277966101695,1.0001540833950158
4.760974915254238,1.0001540833950158
4.747672542372881,1.0001540833950158
4.734370169491525,1.0001540833950158
4.7210684745762705,0.9999393659018012
4.707767457627119,0.9999393659018012
4.694466440677966,0.9999393659018012
4.681166101694915,0.9999393659018012
4.667865084745762,0.9999393659018012
4.65456406779661,0.9999393659018012
4.64126440677966,0.9999393659018012
4.6279647457627116,0.9999393659018012
4.614665762711864,0.9999393659018012
4.601367457627118,0.9999393659018012
4.588066440677966,0.9999393659018012
4.574764745762712,0.9999393659018012
4.561463728813559,0.9999393659018012
4.548162711864406,0.9999393659018012
4.5348623728813555,0.9999393659018012
4.521561355932204,0.9999393659018012
4.5082603389830505,0.9999393659018012
4.494960677966102,0.9999393659018012
4.481661694915254,0.9999393659018012
4.4683627118644065,0.9999393659018012
4.455064406779662,0.9999393659018012
4.441765423728813,0.9999393659018012
4.428466440677966,0.9999393659018012
4.415166101694915,0.9999393659018012
4.401865762711864,0.9999393659018012
4.388566101694915,0.9999393659018012
4.375265762711864,0.9999393659018012
4.3619647457627115,0.9999393659018012
4.348664406779661,0.9999393659018012
4.335364745762712,0.9999393659018012
4.322065084745763,0.9999393659018012
4.308766101694915,0.9999393659018012
4.295467118644068,0.9999393659018012
4.282168813559322,0.9999393659018012
4.268870508474577,0.9999393659018012
4.25557220338983,0.9999393659018012
4.2422732203389835,0.9999393659018012
4.228974237288135,0.9999393659018012
4.215675254237288,0.9999393659018012
4.202377627118644,0.9999393659018012
4.189077966101695,0.9999393659018012
4.175778983050847,0.9999393659018012
4.162480677966101,0.9999393659018012
4.149182372881356,0.9999393659018012
4.135884745762712,0.9999393659018012
4.122587118644068,0.9999393659018012
4.10928813559322,0.9999393659018012
4.095989152542373,0.9999393659018012
4.082690847457627,0.9999393659018012
4.069392542372881,0.9999393659018012
4.056092881355933,0.9999393659018012
4.042793220338982,0.9999393659018012
4.0294942372881355,0.9999393659018012
4.01619593220339,0.9999393659018012
4.002897627118644,0.9999393659018012
3.9895979661016945,0.9999393659018012
3.9762989830508473,0.9999393659018012
3.962999999999999,0.9999393659018012
3.949701694915254,0.9999393659018012
3.9364033898305077,0.9999393659018012
3.9231044067796605,0.9999393659018012
3.9098054237288133,0.9999393659018012
3.8965064406779666,0.9999393659018012
3.8832081355932204,0.9999393659018012
3.8699098305084743,0.9999393659018012
3.856610847457627,0.9999393659018012
3.84331186440678,0.9999393659018012
3.8300128813559318,0.9999393659018012
3.8167145762711865,0.9999393659018012
3.8034162711864408,0.9999393659018012
3.7901179661016946,0.9999393659018012
3.776818305084746,0.9999393659018012
3.76352,0.9999393659018012
3.7502210169491526,0.9999393659018012
3.736923389830508,0.9999393659018012
3.723624406779661,0.9999393659018012
3.710325423728814,0.9999393659018012
3.6970264406779663,0.9999393659018012
3.6837281355932205,0.9999393659018012
3.670429830508475,0.9999393659018012
3.657131525423729,0.9999393659018012
3.6438318644067795,0.9999393659018012
3.630532881355932,0.9999393659018012
3.6172345762711866,0.9999393659018012
3.603936271186441,0.9999393659018012
3.590637966101695,0.9999393659018012
3.5773389830508475,0.9999393659018012
3.56404,0.9999393659018012
3.550741694915254,0.9999393659018012
3.5374433898305084,0.9999393659018012
3.5241450847457627,0.9999393659018012
3.5108454237288136,0.9999393659018012
3.497546440677966,0.9999393659018012
3.48424813559322,0.9999393659018012
3.4709498305084745,0.9999393659018012
3.4576515254237288,0.9999393659018012
3.444352542372881,0.9999393659018012
3.431053559322034,0.9999393659018012
3.4177545762711863,0.9999393659018012
3.4044562711864406,0.9999393659018012
3.391157966101695,0.9999393659018012
3.377858983050847,0.9999393659018012
3.3645599999999996,0.9999393659018012
3.351261694915254,0.9999393659018012
3.337963389830508,0.9999393659018012
3.324665084745763,0.9999393659018012
3.311366101694915,0.9999393659018012
3.2980671186440675,0.9999393659018012
3.28476813559322,0.9999393659018012
3.271469830508474,0.9999393659018012
3.2581715254237285,0.9999393659018012
3.2448725423728813,0.9999393659018012
3.2315735593220336,0.9999393659018012
3.2182745762711864,0.9999393659018012
3.2049762711864402,0.9999393659018012
3.1916786440677964,0.9999393659018012
3.178378983050847,0.9999393659018012
3.1650799999999997,0.9999393659018012
3.151781694915254,0.9999393659018012
3.1384833898305082,0.9999393659018012
3.1251850847457625,0.9999393659018012
3.111886101694915,0.9999393659018012
3.0985871186440677,0.9999393659018012
3.08528813559322,0.9999393659018012
3.0719898305084743,0.9999393659018012
3.0586915254237286,0.9999393659018012
3.0453925423728814,0.9999393659018012
3.0320935593220337,0.9999393659018012
3.018795254237288,0.9999393659018012
3.0054962711864404,0.9999393659018012
2.9921986440677966,0.9999393659018012
2.978899661016949,0.9999393659018012
2.9656006779661013,0.9999393659018012
2.952301694915254,0.9999393659018012
2.9390033898305084,0.9999393659018012
2.9257050847457626,0.9999393659018012
2.912406101694915,0.9999393659018012
2.8991071186440673,0.9999393659018012
2.8858088135593216,0.9999393659018012
2.8725098305084744,0.9999393659018012
2.8592115254237287,0.9999393659018012
2.845913220338983,0.9999393659018012
2.8326142372881353,0.9999393659018012
2.8193152542372877,0.9999393659018012
2.806016949152542,0.9999393659018012
2.7927186440677962,0.9999393659018012
2.7794196610169486,0.9999393659018012
2.766120677966102,0.9999393659018012
2.7528216949152546,0.9999393659018012
2.7395233898305085,0.9999393659018012
2.7262250847457623,0.9999393659018012
2.7129267796610166,0.9999393659018012
2.6996277966101694,0.9999393659018012
2.6863288135593217,0.9999393659018012
2.6730298305084745,0.9999393659018012
2.659731525423729,0.9999393659018012
2.646433220338983,0.9999393659018012
2.6331342372881354,0.9999393659018012
2.619835254237288,0.9999393659018012
2.606536949152542,0.9999393659018012
2.5932386440677964,0.9999393659018012
2.5799403389830506,0.9999393659018012
2.5666406779661015,0.9999393659018012
2.553342372881356,0.9999393659018012
2.540043389830508,0.9999393659018012
2.5267450847457624,0.9999393659018012
2.5134467796610167,0.9999393659018012
2.500147796610169,0.9999393659018012
2.4868488135593223,0.9999393659018012
2.473550508474576,0.9999393659018012
2.460251525423729,0.9999393659018012
2.4469532203389828,0.9999393659018012
2.4336542372881356,0.9999393659018012
2.420355254237288,0.9999393659018012
2.407056949152542,0.9999393659018012
2.3937586440677965,0.9999393659018012
2.3804603389830508,0.9999393659018012
2.3671613559322036,0.9999393659018012
2.353862372881356,0.9999393659018012
2.3405633898305083,0.9999393659018012
2.3272650847457625,0.9999393659018012
2.313966779661017,0.9999393659018012
2.3006677966101696,0.9999393659018012
2.287368813559322,0.9999393659018012
2.2740705084745763,0.9999393659018012
2.2607715254237286,0.9999393659018012
2.247473220338983,0.9999393659018012
2.234174915254237,0.9999393659018012
2.2208759322033895,0.9999393659018012
2.2075769491525423,0.9999393659018012
2.1942786440677966,0.9999393659018012
2.180980338983051,0.9999393659018012
2.1676813559322032,0.9999393659018012
2.1543823728813556,0.9999393659018012
2.14108406779661,0.9999393659018012
2.1277850847457622,0.9999393659018012
2.1144867796610165,0.9999393659018012
2.1011884745762712,0.9999393659018012
2.0878894915254236,0.9999393659018012
2.074590508474576,0.9999393659018012
2.06129220338983,0.9999393659018012
2.0479932203389826,0.9999393659018012
2.034694915254237,0.9999393659018012
2.0213959322033896,0.9999393659018012
2.0080969491525424,0.9999393659018012
1.9947986440677963,0.9999393659018012
1.9815003389830506,0.9999393659018012
1.968201355932203,0.9999393659018012
1.9549030508474572,0.9999393659018012
1.9416040677966102,0.9999393659018012
1.9283050847457626,0.9999393659018012
1.9150067796610168,0.9999393659018012
1.901708474576271,0.9999393659018012
1.888409491525424,0.9999393659018012
1.8751105084745763,0.9999393659018012
1.8618122033898306,0.9999393659018012
1.8485138983050846,0.9999393659018012
1.8352149152542374,0.9999393659018012
1.8219159322033898,0.9999393659018012
1.808617627118644,0.9999393659018012
1.7953186440677966,0.9999393659018012
1.782020338983051,0.9999393659018012
1.7687220338983052,0.9999393659018012
1.7554230508474578,0.9999393659018012
1.74212406779661,0.9999393659018012
1.7288257627118644,0.9999393659018012
1.715526779661017,0.9999393659018012
1.7022284745762712,0.9999393659018012
1.6889294915254236,0.9999393659018012
1.6756311864406779,0.9999393659018012
1.6623322033898305,0.9999393659018012
1.6490338983050847,0.9999393659018012
1.635735593220339,0.9999393659018012
1.6224366101694914,0.9999393659018012
1.609137627118644,0.9999393659018012
1.5958386440677965,0.9999393659018012
1.5825403389830506,0.9999393659018012
1.569242033898305,0.9999393659018012
1.5559430508474574,0.9999393659018012
1.54264406779661,0.9999393659018012
1.5293457627118643,0.9999393659018012
1.5160467796610169,0.9999393659018012
1.5027484745762711,0.9999393659018012
1.4894494915254235,0.9999393659018012
1.476151186440678,0.9999393659018012
1.4628522033898304,0.9999393659018012
1.4495538983050846,0.9999393659018012
1.436255593220339,0.9999393659018012
1.4229566101694915,0.9999393659018012
1.4096576271186438,0.9999393659018012
1.3963593220338981,0.9999393659018012
1.383060338983051,0.9999393659018012
1.369762033898305,0.9999393659018012
1.3564630508474578,0.9999393659018012
1.3431647457627118,0.9999393659018012
1.3298657627118644,0.9999393659018012
1.3165674576271187,0.9999393659018012
1.303268474576271,0.9999393659018012
1.2899701694915253,0.9999393659018012
1.276671186440678,0.9999393659018012
1.2633722033898305,0.9999393659018012
1.2500738983050845,0.9999393659018012
1.236775593220339,0.9999393659018012
1.2234766101694914,0.9999393659018012
1.210177627118644,0.9999393659018012
1.1968793220338982,0.9999393659018012
1.1835803389830508,0.9999393659018012
1.170282033898305,0.9999393659018012
1.1569837288135592,0.9999393659018012
1.1436854237288134,0.9999393659018012
1.130386440677966,0.9999393659018012
1.1170874576271186,0.9999393659018012
1.1037891525423726,0.9999393659018012
1.0904908474576271,0.9999393659018012
1.0771925423728814,0.9999393659018012
1.0638942372881357,0.9999393659018012
1.0505959322033898,0.9999393659018012
1.037297627118644,0.9999393659018012
1.023999322033898,0.9999393659018012
1.010701694915254,0.9999393659018012
0.9974033898305085,0.9999393659018012
0.9841057627118645,0.9999393659018012
0.9708074576271185,0.9999393659018012
0.9575091525423729,0.9999393659018012
0.9442108474576271,0.9999393659018012
0.930913220338983,0.9999393659018012
0.9176149152542372,0.9999393659018012
0.9043166101694914,0.9999393659018012
0.8910189830508474,0.9999393659018012
0.8777213559322035,0.9999393659018012
0.8644230508474575,0.9999393659018012
0.8511254237288135,0.9999393659018012
0.8378277966101694,0.9999393659018012
0.8245301694915255,0.9999393659018012
0.8112325423728813,0.9999393659018012
0.7979349152542373,0.9999393659018012
0.7846372881355932,0.9999393659018012
0.7713396610169492,0.9999393659018012
0.758042033898305,0.9999393659018012
0.744744406779661,0.9999393659018012
0.7314467796610169,0.9999393659018012
0.7181491525423729,0.9999393659018012
0.7048515254237286,0.9999393659018012
0.6915538983050846,0.9999393659018012
0.6782562711864407,0.9999393659018012
0.6649586440677965,0.9999393659018012
0.6516603389830509,0.9999393659018012
0.6383627118644067,0.9999393659018012
0.6250644067796609,0.9999393659018012
0.611766779661017,0.9999393659018012
0.5984684745762712,0.9999393659018012
0.5851701694915254,0.9999393659018012
0.5718725423728814,0.9999393659018012
0.5585742372881356,0.9999393659018012
0.5452759322033898,0.9999393659018012
0.531977627118644,0.9999393659018012
0.5186793220338982,0.9999393659018012
0.5053810169491525,0.9999393659018012
0.4920827118644067,0.9999393659018012
0.47878440677966105,0.9999393659018012
0.4654861016949152,0.9999393659018012
0.4521877966101695,0.9999393659018012
0.43888881355932197,0.9999393659018012
0.4255905084745763,0.9999393659018012
0.41229220338983047,0.9999393659018012
0.39899322033898305,0.9999393659018012
0.38569491525423727,0.9999393659018012
0.3723959322033898,0.9999393659018012
0.359097627118644,0.9999393659018012
0.34579864406779653,0.9999393659018012
0.33249898305084746,0.9999393659018012
0.3192,0.9999393659018012
0.30590033898305086,0.9999393659018012
0.2926013559322034,0.9999393659018012
0.2793016949152542,0.9999393659018012
0.26600271186440677,0.9999393659018012
0.2527030508474576,0.9999393659018012
0.23940338983050843,0.9999393659018012
0.2261037288135593,0.9999393659018012
0.21280406779661018,0.9999393659018012
0.199504406779661,0.9999393659018012
0.18620406779661017,0.9999393659018012
0.17290440677966099,0.9999393659018012
0.15960406779661016,0.9999393659018012
0.146304406779661,0.9999393659018012
0.13300406779661017,0.9999393659018012
0.11970372881355931,0.9999393659018012
0.10640338983050847,0.9999393659018012
0.09310305084745762,0.9999393659018012
0.07980271186440677,0.9999393659018012
0.06650237288135592,0.9999393659018012
0.053202033898305086,0.9999393659018012
0.039901694915254235,0.9999393659018012
0.02660067796610169,0.9999393659018012
0.013300338983050846,0.9999393659018012
0.0,0.9999393659018012


==> figures/val_el_collapseBub/experiment.csv <==
time,radius
5.003786574870912,1.3833333333333333
5.571772805507746,1.2833333333333334
5.984853700516352,1.1833333333333336
6.552839931153184,1.5166666666666666
7.017555938037866,1.4944444444444445
7.482271944922547,1.7055555555555555
8.05025817555938,1.9055555555555554
8.566609294320138,2.0055555555555555
9.031325301204818,2.2055555555555557
9.4960413080895,2.283333333333333
10.11566265060241,2.1055555555555556
10.528743545611015,2.383333333333333
10.993459552495697,2.616666666666667
11.509810671256453,2.6833333333333336
12.02616179001721,2.894444444444445
12.490877796901893,3.3944444444444444
12.955593803786574,3.616666666666667
13.471944922547332,3.6833333333333336
13.98829604130809,3.9944444444444445
14.504647160068846,4.183333333333334
15.020998278829603,4.483333333333333
15.43407917383821,4.6722222222222225
16.002065404475044,4.994444444444444
16.5184165232358,5.305555555555555
16.87986230636833,5.505555555555556
17.499483648881238,5.705555555555556
18.015834767641994,5.805555555555555
18.377280550774525,5.872222222222223
18.996901893287433,5.994444444444444
19.46161790017212,6.294444444444444
20.02960413080895,6.516666666666667
20.44268502581756,6.705555555555556
20.907401032702236,6.772222222222222
21.47538726333907,6.527777777777778
21.8368330464716,6.805555555555555
22.456454388984508,6.894444444444445
22.972805507745267,6.994444444444444
23.5407917383821,6.994444444444444
24.00550774526678,6.694444444444445
24.52185886402754,6.283333333333333
25.19311531841652,6.283333333333333
25.55456110154905,5.694444444444445
26.07091222030981,5.483333333333333
26.53562822719449,4.972222222222222
27.000344234079172,4.383333333333333
27.51669535283993,2.1944444444444446
28.084681583476762,1.1833333333333336
28.49776247848537,1.9277777777777778
29.0657487091222,2.0166666666666666
29.530464716006882,1.6833333333333336
30.098450946643716,1.0611111111111111
30.5631669535284,1.2944444444444445
30.976247848537003,1.3833333333333333
31.44096385542169,1.1833333333333336
31.957314974182438,0.3833333333333333
32.52530120481928,1.3055555555555556
32.990017211703965,1.1833333333333336
33.50636833046472,0.5499999999999999
34.02271944922548,1.0055555555555555
34.53907056798623,0.7722222222222221
35.003786574870915,0.6722222222222222
35.57177280550775,0.5833333333333333
35.984853700516354,0.7833333333333333
36.44956970740104,0.5055555555555555
37.06919104991394,0.7055555555555555
37.63717728055077,0.6833333333333333
37.89535283993116,0.6055555555555555
38.514974182444064,0.7944444444444445
38.92805507745267,0.8944444444444444
39.341135972461274,0.8611111111111112
39.90912220309811,0.8611111111111112
40.37383820998279,0.6833333333333333
40.9934595524957,0.7833333333333333
41.45817555938038,0.8833333333333333
41.922891566265065,0.7722222222222221
42.387607573149744,0.9722222222222222
43.110499139414806,0.8833333333333333
43.52358003442341,0.7722222222222221
44.19483648881239,0.8722222222222222
44.453012048192775,0.7722222222222221
45.07263339070568,0.8722222222222222
45.48571428571429,0.8722222222222222
45.950430292598966,0.8833333333333333
46.57005163511188,0.9055555555555556
47.138037865748714,0.9944444444444445
47.49948364888124,0.8722222222222222
48.015834767642,0.9722222222222222
48.58382099827883,0.8833333333333333
48.89363166953529,0.9833333333333334
49.46161790017212,1.0611111111111111
49.9263339070568,1.1722222222222223
50.59759036144578,1.0944444444444446
50.907401032702246,1.1722222222222223
51.52702237521515,1.1722222222222223
51.88846815834768,1.272222222222222
52.45645438898451,1.4944444444444445
53.024440619621345,1.2833333333333334
53.43752151462995,1.4944444444444445
54.00550774526678,1.461111111111111
54.47022375215146,1.5833333333333335


==> figures/val_el_collapseBub/simCPU.csv <==
time,radius
0.04,1.0
0.08,1.0
0.12,1.0
0.16,1.0
0.2,1.0
0.24,1.0
0.28,1.0
0.32,1.0
0.36,1.0
0.4,1.0
0.44,1.0
0.48,1.0
0.52,1.0
0.56,1.0
0.6000000000000001,1.0
0.64,1.0
0.6799999999999999,1.0
0.72,1.0
0.76,1.0000000125
0.8,1.0000000125
0.84,1.0000000249999998
0.88,1.0000000249999998
0.9199999999999999,1.0000000249999998
0.96,1.0000000375000002
1.0000000000000002,1.0000001125000002
1.04,1.0000003375
1.08,1.000000975
1.12,1.0000024625
1.1600000000000001,1.0000057125000001
1.2000000000000002,1.0000123125
1.24,1.000024825
1.28,1.0000469125
1.32,1.0000834875
1.3599999999999999,1.0001407375
1.4,1.0002260375
1.44,1.0003479000000002
1.48,1.0005157624999999
1.52,1.0007398875
1.56,1.001031075
1.6,1.0014004625
1.6400000000000001,1.00185915
1.68,1.0024178375
1.7199999999999998,1.0030864499999999
1.76,1.0038739125
1.7999999999999998,1.0047878999999997
1.8399999999999999,1.0058347124999998
1.8800000000000001,1.0070193
1.92,1.0083451875
1.96,1.009814575
2.0000000000000004,1.0114283874999999
2.04,1.0131864000000002
2.08,1.0150872625000003
2.12,1.0171286375
2.16,1.0193072250000001
2.2,1.0216189375
2.24,1.0240588625
2.2800000000000002,1.0266215
2.3200000000000003,1.0293007625
2.3600000000000003,1.032090125
2.4000000000000004,1.0349827500000002
2.44,1.0379715375
2.48,1.04104925
2.52,1.0442086
2.56,1.047442275
2.6,1.050743075
2.64,1.0541039125000002
2.6799999999999997,1.0575178875
2.7199999999999998,1.0609783375
2.76,1.0644789000000001
2.8,1.0680134875
2.84,1.0715763875
2.88,1.0751622125
2.92,1.0787659625000001
2.96,1.0823830125000002
3.0,1.0860091250000001
3.04,1.089640425
3.08,1.0932734625
3.12,1.0969051125
3.1599999999999993,1.10053265
3.2,1.1041536625000001
3.24,1.1077661250000002
3.2800000000000002,1.1113683125
3.3200000000000003,1.1149588375
3.36,1.1185366375
3.3999999999999995,1.1221009375
3.4399999999999995,1.125651275
3.48,1.1291874375000002
3.52,1.1327094750000002
3.56,1.1362176750000001
3.5999999999999996,1.1397125375000001
3.6399999999999997,1.1431947875000001
3.6799999999999997,1.1466653375
3.72,1.1501252750000002
3.7600000000000002,1.1535758749999998
3.8000000000000003,1.157018525
3.84,1.160454725
3.8800000000000003,1.1638861000000003
3.92,1.16731435
3.9600000000000004,1.1707412125
4.000000000000001,1.1741685625000002
4.04,1.1775982624999999
4.08,1.1810322750000002
4.12,1.1844725750000002
4.16,1.1879212125
4.199999999999999,1.1913802125
4.24,1.1948516500000002
4.279999999999999,1.1983375749999998
4.32,1.2018400749999998
4.359999999999999,1.2053612
4.4,1.2089030125
4.4399999999999995,1.2124675625
4.48,1.2160568625000001
4.52,1.2196729000000002
4.5600000000000005,1.2233176375
4.6,1.226993
4.640000000000001,1.23070085
4.679999999999999,1.2344430375000002
4.720000000000001,1.2382213625
4.76,1.2420375500000003
4.800000000000001,1.245893325
4.84,1.2497903375000001
4.88,1.25373025
4.919999999999999,1.2577143750000002
4.96,1.2617445
5.0,1.265822
5.04,1.2699479999999999
5.08,1.274124125
5.12,1.278351375
5.16,1.2826308750000002
5.2,1.286963875
5.24,1.291351375
5.28,1.295794125
5.32,1.3002933749999999
5.359999999999999,1.304849625
5.4,1.309463875
5.4399999999999995,1.314136625
5.48,1.3188688750000002
5.52,1.323661125
5.5600000000000005,1.328514
5.6,1.333428125
5.6400000000000015,1.338404125
5.68,1.343442375
5.720000000000001,1.3485435
5.76,1.353708
5.800000000000001,1.35893625
5.84,1.364228875
5.880000000000001,1.36958625
5.92,1.375008625
5.960000000000001,1.3804966250000001
6.0,1.3860504999999999
6.04,1.39167075
6.08,1.3973575000000003
6.12,1.403111375
6.16,1.4089325000000001
6.2,1.41482125
6.24,1.4207778750000002
6.28,1.426802875
6.3199999999999985,1.4328963749999999
6.36,1.43905875
6.4,1.44529025
6.44,1.45159125
6.48,1.4579619999999998
6.5200000000000005,1.464402875
6.5600000000000005,1.47091425
6.6,1.4774965
6.640000000000001,1.484149875
6.680000000000001,1.490874625
6.72,1.49767125
6.760000000000001,1.50454
6.799999999999999,1.511481125
6.840000000000001,1.518495125
6.879999999999999,1.52558225
6.920000000000001,1.532742875
6.96,1.5399773749999999
6.999999999999999,1.547286
7.04,1.55466925
7.079999999999999,1.56212725
7.12,1.5696605000000001
7.160000000000001,1.5772693750000002
7.199999999999999,1.5849542500000002
7.240000000000001,1.5927152500000001
7.279999999999999,1.600553
7.320000000000001,1.60846775
7.359999999999999,1.6164598749999999
7.3999999999999995,1.62452975
7.44,1.6326778750000002
7.4799999999999995,1.6409045
7.5200000000000005,1.6492099999999998
7.56,1.6575948750000002
7.6000000000000005,1.66605925
7.64,1.6746037500000002
7.68,1.683228625
7.720000000000001,1.691934125
7.760000000000001,1.7007208749999998
7.800000000000002,1.709589125
7.84,1.71853925
7.879999999999999,1.727571625
7.920000000000001,1.7366866250000002
7.96,1.7458843750000002
8.000000000000002,1.755165375
8.04,1.7645298749999998
8.08,1.773978
8.120000000000001,1.78351025
8.16,1.7931270000000001
8.200000000000001,1.802828375
8.24,1.812615
8.280000000000001,1.822487
8.32,1.832444625
8.36,1.8424882500000002
8.399999999999999,1.852618125
8.440000000000001,1.8628345
8.48,1.8731375
8.52,1.8835273750000001
8.559999999999999,1.8940045000000003
8.600000000000001,1.904569125
8.64,1.915221375
8.680000000000001,1.9259616249999998
8.719999999999999,1.936789875
8.760000000000002,1.9477063749999999
8.8,1.95871125
8.84,1.9698045
8.879999999999999,1.980986375
8.920000000000002,1.99225675
8.96,2.003616
9.0,2.0150641250000003
9.04,2.0266013750000003
9.08,2.038227875
9.120000000000001,2.0499436249999996
9.159999999999998,2.06174875
9.2,2.07364325
9.24,2.085626875
9.280000000000001,2.09769975
9.32,2.1098616249999997
9.359999999999998,2.122112875
9.4,2.13445325
9.440000000000001,2.146883
9.48,2.159402125
9.52,2.172010625
9.56,2.184708375
9.600000000000001,2.197495
9.639999999999999,2.21037025
9.68,2.2233338750000002
9.72,2.236385625
9.76,2.249525375
9.8,2.262753125
9.839999999999998,2.2760689999999997
9.88,2.289472625
9.92,2.302964125
9.96,2.31654325
10.0,2.330209375
10.04,2.343962125
10.08,2.3578011250000004
10.12,2.3717260000000002
10.16,2.3857366250000003
10.200000000000001,2.39983275
10.24,2.414014625
10.280000000000001,2.428281875
10.32,2.442634125
10.360000000000001,2.457070875
10.4,2.47159175
10.44,2.4861957500000003
10.48,2.500882375
10.52,2.515650875
10.56,2.530501
10.6,2.5454325
10.64,2.560445
10.68,2.5755386250000005
10.719999999999999,2.5907128750000004
10.76,2.60596725
10.8,2.621301
10.84,2.6367135
10.879999999999999,2.652203875
10.92,2.6677712500000004
10.96,2.68341525
11.000000000000002,2.6991351249999997
11.04,2.714930875
11.08,2.7308021250000003
11.120000000000001,2.746748625
11.16,2.7627696250000002
11.2,2.778864625
11.24,2.7950323750000003
11.280000000000003,2.811272125
11.32,2.827582875
11.36,2.8439637500000003
11.399999999999999,2.860414625
11.440000000000001,2.8769350000000005
11.48,2.8935247499999996
11.52,2.9101836249999997
11.559999999999999,2.9269111249999997
11.600000000000001,2.943706625
11.64,2.9605688750000003
11.68,2.977497
11.719999999999999,2.994489875
11.760000000000002,3.01154675
11.8,3.0286668750000003
11.84,3.0458501250000003
11.879999999999999,3.063096125
11.920000000000002,3.0804045
11.959999999999997,3.0977745
12.0,3.1152055
12.04,3.132696
12.08,3.1502448750000003
12.120000000000001,3.1678506250000003
12.16,3.185512375
12.2,3.2032295
12.24,3.22100175
12.280000000000001,3.23882875
12.32,3.256710375
12.36,3.27464625
12.4,3.29263575
12.440000000000001,3.3106777500000004
12.48,3.328770875
12.52,3.34691375
12.56,3.36510525
12.600000000000001,3.3833445
12.639999999999997,3.401631
12.68,3.4199645
12.72,3.4383443750000002
12.76,3.456770375
12.8,3.475241375
12.84,3.4937563750000002
12.88,3.512313875
12.919999999999998,3.530912375
12.96,3.549550875
13.000000000000002,3.568228125
13.040000000000001,3.586943875
13.08,3.60569775
13.120000000000001,3.6244893750000005
13.160000000000002,3.6433185
13.2,3.6621845
13.24,3.6810865
13.280000000000001,3.7000230000000003
13.319999999999999,3.71899275
13.360000000000001,3.737994375
13.4,3.7570266249999995
13.44,3.7760890000000003
13.479999999999999,3.795180875
13.520000000000001,3.8143018750000004
13.56,3.833451375
13.599999999999998,3.8526286250000004
13.640000000000002,3.871832625
13.680000000000001,3.8910621250000004
13.719999999999999,3.9103154999999994
13.759999999999998,3.929591625
13.800000000000002,3.948889125
13.840000000000002,3.9682076250000002
13.879999999999999,3.987546500000001
13.92,4.006905375
13.960000000000003,4.0262839999999995
13.999999999999998,4.04568175
14.040000000000001,4.065097625
14.08,4.084530625
14.120000000000003,4.103979375
14.159999999999998,4.12344225
14.200000000000001,4.142918375
14.24,4.162406625
14.28,4.1819065
14.320000000000002,4.201417500000001
14.360000000000001,4.2209389999999996
14.399999999999999,4.24047025
14.44,4.26001025
14.480000000000002,4.279557875
14.520000000000001,4.299111750000001
14.559999999999999,4.318670375
14.600000000000001,4.3382327499999995
14.640000000000002,4.357798000000001
14.679999999999998,4.37736575
14.719999999999999,4.39693525
14.760000000000002,4.416506125
14.799999999999999,4.4360778750000005
14.839999999999998,4.4556495
14.88,4.47522
14.920000000000002,4.494788125
14.959999999999999,4.514352499999999
14.999999999999998,4.5339121250000005
15.040000000000001,4.5534658750000006
15.08,4.573013125
15.12,4.59255325
15.160000000000002,4.612085625
15.200000000000001,4.6316095
15.24,4.651123875
15.28,4.670627625
15.320000000000002,4.6901195
15.36,4.709598124999999
15.399999999999999,4.729062624999999
15.440000000000001,4.748512
15.48,4.7679455
15.520000000000001,4.7873625
15.560000000000004,4.8067625000000005
15.600000000000003,4.82614475
15.639999999999999,4.8455085
15.68,4.864852875
15.720000000000002,4.884176625
15.759999999999998,4.9034785
15.8,4.922757249999999
15.840000000000002,4.942012125
15.88,4.961242125
15.92,4.980446625
15.959999999999999,4.999625
16.000000000000004,5.0187765
16.04,5.037900250000001
16.08,5.056995125
16.12,5.076059875
16.16,5.095093250000001
16.2,5.114094125
16.240000000000002,5.133061625
16.280000000000005,5.151995
16.32,5.170893375
16.36,5.18975625
16.400000000000002,5.208582875
16.439999999999998,5.2273724999999995
16.48,5.246123999999999
16.52,5.264836375000001
16.560000000000002,5.283508250000001
16.6,5.302138625
16.64,5.3207265
16.680000000000003,5.339270875
16.72,5.35777125
16.759999999999998,5.376226875
16.799999999999997,5.394637
16.84,5.413000625
16.880000000000003,5.43131675
16.92,5.449584000000001
16.96,5.467801250000001
17.0,5.48596725
17.04,5.504081125000001
17.080000000000002,5.522141875000001
17.119999999999997,5.540149125000001
17.16,5.558102
17.200000000000003,5.575999875
17.240000000000002,5.593842
17.28,5.61162725
17.32,5.629354375
17.360000000000003,5.647022249999999
17.4,5.664629625
17.439999999999998,5.682175625
17.48,5.6996595
17.520000000000003,5.717080375
17.560000000000002,5.73443775
17.6,5.751730749999999
17.64,5.768958375
17.68,5.78611975
17.72,5.8032133749999995
17.759999999999998,5.8202381249999995
17.8,5.8371925000000005
17.840000000000003,5.85407575
17.880000000000003,5.870887000000001
17.92,5.887625375000001
17.96,5.904290375
18.0,5.920881
18.04,5.937396499999999
18.08,5.953835625
18.12,5.97019725
18.16,5.986479875000001
18.200000000000003,6.002682500000001
18.240000000000002,6.018804
18.28,6.034843625000001
18.319999999999997,6.0508005
18.36,6.066674125
18.4,6.082463500000001
18.44,6.098167625
18.48,6.113785375
18.520000000000003,6.129315500000001
18.560000000000002,6.144756500000001
18.599999999999998,6.160107375000001
18.64,6.175367
18.68,6.190534749999999
18.719999999999995,6.205609750000001
18.76,6.220591375
18.8,6.235478625
18.84,6.2502705
18.880000000000003,6.2649655
18.92,6.279562500000001
18.96,6.294059874999999
18.999999999999996,6.308456625000001
19.04,6.32275175
19.080000000000002,6.336944375000001
19.12,6.351033875
19.16,6.365019375
19.200000000000003,6.3789
19.240000000000002,6.392674625
19.279999999999998,6.406341875000001
19.32,6.41990025
19.36,6.4333485
19.4,6.446685375
19.44,6.459910000000001
19.48,6.4730212499999995
19.52,6.486018625000001
19.56,6.498901125
19.6,6.511667625
19.64,6.524316875
19.679999999999996,6.536847375000001
19.720000000000002,6.549257625
19.76,6.561546249999999
19.8,6.5737119999999996
19.84,6.5857540000000006
19.880000000000003,6.59767125
19.92,6.609463000000001
19.959999999999997,6.621128125
20.0,6.6326655
20.040000000000003,6.644073625
20.08,6.6553510000000005
20.12,6.666496
20.16,6.677507125
20.2,6.688383375
20.24,6.69912375
20.28,6.709727250000001
20.32,6.720193
20.36,6.730520000000001
20.400000000000002,6.740706750000001
20.44,6.750751875
20.48,6.7606537499999995
20.52,6.77041075
20.560000000000002,6.780021500000001
20.6,6.78948475
20.64,6.798799375
20.680000000000003,6.807964500000001
20.720000000000002,6.816979
20.759999999999998,6.8258415
20.8,6.834550624999999
20.84,6.843104625
20.88,6.851501750000001
20.919999999999998,6.859740250000001
20.96,6.8678187500000005
21.000000000000004,6.87573575
21.04,6.883490375
21.08,6.891081375
21.12,6.898507875000001
21.16,6.905768375
21.2,6.912861375
21.240000000000002,6.91978525
21.28,6.926538125
21.320000000000004,6.933118250000001
21.36,6.939523875
21.400000000000002,6.945753750000001
21.439999999999998,6.9518065
21.48,6.957680875
21.52,6.9633755
21.559999999999995,6.968888875
21.6,6.974219125
21.640000000000004,6.9793645
21.68,6.984323125
21.720000000000002,6.989093
21.759999999999998,6.993672500000001
21.8,6.998060125
21.84,7.002254375
21.88,7.00625375
21.92,7.010056625000001
21.959999999999997,7.01366125
22.000000000000004,7.0170655
22.040000000000003,7.020267375
22.08,7.023264875
22.12,7.02605575
22.16,7.02863825
22.199999999999996,7.0310105
22.240000000000002,7.03317075
22.280000000000005,7.035116875
22.32,7.03684675
22.360000000000003,7.038358125
22.4,7.0396487500000005
22.439999999999998,7.040716125
22.48,7.04155825
22.52,7.04217275
22.560000000000006,7.042557500000001
22.600000000000005,7.042710124999999
22.64,7.042628625
22.680000000000003,7.042310500000001
22.72,7.04175325
22.759999999999998,7.040954625
22.799999999999997,7.039912375000001
22.84,7.038624250000001
22.880000000000003,7.0370885
22.920000000000005,7.0353027500000005
22.96,7.033265
22.999999999999996,7.030972750000001
23.04,7.0284232499999995
23.08,7.02561375
23.119999999999997,7.022541250000001
23.16,7.019202750000001
23.200000000000003,7.0155952500000005
23.240000000000002,7.01171575
23.28,7.007561375
23.319999999999997,7.00312925
23.36,6.998416125
23.400000000000002,6.993419125
23.439999999999998,6.988134875
23.48,6.982560375
23.520000000000003,6.976691999999999
23.56,6.9705265
23.6,6.9640605
23.639999999999997,6.957290375
23.68,6.9502125
23.720000000000002,6.942823375
23.759999999999998,6.935119374999999
23.8,6.9270965
23.840000000000003,6.918751125
23.88,6.910079125
23.919999999999995,6.901076625
23.960000000000004,6.8917392500000005
24.0,6.882062875
24.040000000000003,6.872043250000001
24.08,6.8616758749999995
24.12,6.85095625
24.16,6.839879874999999
24.2,6.828442
24.240000000000002,6.8166378750000005
24.280000000000005,6.804462374999999
24.32,6.791910625
24.359999999999996,6.7789772500000005
24.4,6.765656999999999
24.44,6.751944375
24.48,6.737833999999999
24.520000000000003,6.723320125
24.560000000000002,6.70839675
24.599999999999998,6.693057875
24.64,6.677297375000001
24.679999999999996,6.661108875000001
24.72,6.644485749999999
24.760000000000005,6.627421125
24.8,6.60990825
24.840000000000003,6.5919398750000004
24.880000000000003,6.573508500000001
24.919999999999998,6.554606625
24.96,6.53522625
24.999999999999996,6.5153592499999995
25.04,6.4949973750000005
25.080000000000005,6.474132
25.12,6.4527540000000005
25.16,6.430854249999999
25.200000000000003,6.4084231250000006
25.24,6.385451125
25.279999999999994,6.36192775
25.320000000000004,6.337842625
25.36,6.31318475
25.400000000000006,6.287942875000001
25.44,6.2621048749999995
25.48,6.235658875
25.52,6.208591875
25.56,6.180890625000001
25.6,6.1525415
25.640000000000004,6.12353025
25.68,6.093841625
25.72,6.063460375
25.76,6.032370125000001
25.8,6.0005538750000005
25.839999999999996,5.96799375
25.880000000000003,5.934671499999999
25.92,5.900567375
25.959999999999997,5.865661
26.000000000000004,5.829931125
26.04,5.793355125
26.080000000000002,5.755909249999999
26.12,5.717568625
26.16,5.678307125000001
26.200000000000003,5.6380968750000005
26.240000000000002,5.5969085000000005
26.279999999999998,5.554711125000001
26.320000000000004,5.511471875
26.36,5.467155750000001
26.4,5.421725875
26.440000000000005,5.3751425
26.48,5.327363625
26.52,5.27834425
26.560000000000002,5.22803625
26.599999999999998,5.176387875
26.639999999999997,5.123343875000001
26.68,5.06884425
26.720000000000002,5.0128245
26.759999999999998,4.95521475
26.8,4.895939375
26.84,4.834915625000001
26.88,4.7720535
26.919999999999998,4.707254625
26.959999999999997,4.6404105
27.000000000000007,4.57140175
27.040000000000003,4.500096
27.08,4.42634625
27.12,4.349987625
27.16,4.27083575
27.199999999999996,4.188681375
27.24,4.103287375000001
27.280000000000005,4.01438175
27.32,3.9216507500000004
27.360000000000003,3.8247294999999997
27.4,3.723189
27.439999999999998,3.616519625
27.48,3.504108125
27.519999999999996,3.385205875
27.560000000000002,3.2588830000000004
27.600000000000005,3.123961125
27.64,2.978909625
27.680000000000003,2.8216802499999996
27.72,2.6494253750000003
27.759999999999998,2.457985625
27.800000000000004,2.2408612500000005
27.84,1.98685275
27.88,1.67340325
27.88358508474576,1.640749875
27.886894915254242,1.609938
27.893513898305084,1.5456405
27.8963993220339,1.51628675
27.89949491525424,1.48396775
27.905685423728812,1.416136625
27.908371525423725,1.384997375
27.91080203389831,1.356141875
27.915663050847463,1.29567125
27.917909152542375,1.2661253749999999
27.919952542372883,1.238565925
27.92404,1.1807043124999999
27.925903050847463,1.1527580000000002
27.92760881355932,1.1264972500000001
27.931021016949156,1.0712521875
27.932555254237286,1.0448811999999998
27.93396949152542,1.0199085
27.936797966101697,0.96725895
27.938050169491525,0.9424351875000001
27.939213559322035,0.9187364874999999
27.941540338983053,0.8686545124999999
27.942554576271185,0.845345625
27.943503728813557,0.822903175
27.945401355932205,0.7753531500000002
27.946215593220337,0.7535217
27.94698305084746,0.7323133
27.948517288135594,0.6872500875
27.94915118644068,0.667285975
27.949759999999998,0.6474988
27.95097762711864,0.6053557749999999
27.95142711864407,0.5886584875
27.95186915254238,0.57176335
27.952752542372885,0.535903875
27.9530793220339,0.5217429250000001
27.953397288135598,0.5075652875000001
27.95403389830508,0.47761450000000005
27.954279322033898,0.46531195000000003
27.954516610169488,0.4531415125
27.954990508474577,0.42752128749999996
27.955182372881357,0.4165408375
27.955364745762715,0.4058294
27.955729491525425,0.383333075
27.955883389830507,0.37330705
27.956030508474576,0.3635079375
27.95632338983051,0.34293855
27.956909830508476,0.29697705
27.95704881355932,0.2847481625
27.957176949152544,0.2731363625
27.957432542372878,0.24825516250000002
27.957513220338985,0.23984168749999998
27.957590508474574,0.23153887499999998
27.957745084745763,0.214048125
27.957847457627118,0.2015695875
27.957951186440678,0.18851128749999999
27.957995254237282,0.18267115
27.958061016949152,0.1737949125
27.95809152542373,0.16952553750000002
27.95812881355932,0.164266825
27.95820338983051,0.15346133750000002
27.95822305084746,0.150525525
27.958242711864408,0.147645725
27.958281355932204,0.141828175
27.95835796610169,0.13004693750000001
27.958370169491527,0.1281765625
27.958381694915253,0.12647885
27.958404067796614,0.12309919375
27.958448135593223,0.11645938875
27.95845694915254,0.11518558625
27.958465762711867,0.113900735
27.95848406779661,0.11137792875
27.958519322033894,0.106574235
27.958620338983053,0.0959114275
27.958634576271184,0.09487947875
27.958648135593222,0.09406105375
27.958674576271186,0.09281671125
27.958754576271183,0.092039775
27.95876271186441,0.09216754125000001
27.958770169491526,0.09231194499999999
27.95878508474576,0.09266998750000001
27.958844067796612,0.09475398375
27.958903728813556,0.09749428624999999
27.958970169491526,0.10089559125
27.959052881355934,0.10524013500000001
27.959159322033898,0.1109029975
27.959301016949155,0.11835303625
27.959487457627112,0.12790041249999998
27.959726101694915,0.1395875125
27.960026440677964,0.15356455
27.960408813559322,0.17018425
27.960900338983052,0.189890625
27.961541016949155,0.213205
27.962387796610173,0.2407579125
27.96352406779661,0.27333672499999995
27.965076610169493,0.31193950000000004
27.967233898305086,0.357837125
27.970288813559325,0.412605725
27.97445152542373,0.47493975
27.980225084745765,0.54670085
27.988246101694916,0.6289114749999999
27.99943593220339,0.7229209999999999
28.015078644067795,0.8299150625
28.036952542372887,0.9507449125
28.067459661016954,1.0853632375
28.10745966101695,1.2249442124999999
28.14745966101695,1.33698825
28.18745966101695,1.42958925
28.22745966101695,1.507641
28.26745966101695,1.5745643750000002
28.30745966101695,1.6329265000000002
28.34745966101695,1.68465625
28.387459661016948,1.7311357500000002
28.42745966101695,1.77328475
28.46745966101695,1.811669875
28.50745966101695,1.8466337499999999
28.54745966101695,1.8784064999999999
28.58745966101695,1.9071718750000002
28.62745966101695,1.9330922500000003
28.66745966101695,1.9563137499999999
28.707459661016948,1.976965625
28.74745966101695,1.9951597499999998
28.787459661016953,2.01099125
28.82745966101695,2.024540375
28.86745966101695,2.035874
28.90745966101695,2.0450447499999997
28.947459661016946,2.05209125
28.98745966101695,2.0570413750000003
29.027459661016948,2.059915375
29.06745966101695,2.060727875
29.107459661016954,2.059487125
29.14745966101695,2.0561931249999996
29.18745966101695,2.050836125
29.227459661016947,2.0433963750000004
29.267459661016947,2.0338455000000004
29.307459661016953,2.022148375
29.347459661016956,2.0082623749999997
29.38745966101695,1.99213525
29.427459661016954,1.97370325
29.46745966101695,1.9528896249999999
29.50745966101695,1.9296027500000001
29.547459661016948,1.903735375
29.587459661016947,1.8751626250000002
29.627459661016953,1.8437375
29.667459661016952,1.80928675
29.70745966101695,1.7716045
29.747459661016947,1.730444125
29.78745966101695,1.6855083750000002
29.82745966101695,1.636435375
29.867459661016944,1.5827785
29.90745966101695,1.5239785000000001
29.947459661016953,1.45931925
29.98745966101695,1.38786275
30.02745966101695,1.308340125
30.067459661016947,1.218968125
30.10745966101695,1.1171077
30.147459661016946,0.9985716625
30.18745966101695,0.8560282375
30.22745966101695,0.6746729125
30.233189830508476,0.64372205
30.23854305084746,0.613542925
30.24924949152543,0.54851845
30.252934237288137,0.5244852249999999
30.257056949152542,0.49669508749999997
30.265302372881354,0.43822099999999997
30.267605423728813,0.4214372125
30.270202711864407,0.4024478
30.27539661016949,0.3654239875
30.277092203389827,0.35420751250000004
30.278808813559323,0.34343245
30.282242033898306,0.32491953749999997
30.291149830508473,0.3087177
30.29989152542373,0.34119484999999994
30.30945627118644,0.39956455
30.320734237288136,0.46968612500000007
30.332295593220337,0.5349137875000001
30.347236610169492,0.60885815
30.366517966101696,0.6905229500000001
30.391996610169492,0.7811498625
30.42584610169492,0.880394025
30.465846101694915,0.9762019375000002
30.505846101694917,1.055442675
30.54584610169492,1.1222566125000002
30.585846101694912,1.1792810375
30.62584610169491,1.2283335249999998
30.665846101694918,1.27072825
30.705846101694917,1.3074339999999998
30.745846101694916,1.339164625
30.785846101694915,1.3664420000000002
30.825846101694918,1.389647375
30.865846101694917,1.4090636250000002
30.905846101694916,1.424907125
30.945846101694915,1.437346625
30.98584610169492,1.4465141250000002
31.025846101694913,1.452510875
31.065846101694913,1.45541125
31.10584610169492,1.45526575
31.145846101694914,1.4521012500000001
31.185846101694914,1.445922625
31.225846101694913,1.43671325
31.26584610169492,1.424435
31.305846101694918,1.4090268750000001
31.345846101694917,1.390403625
31.385846101694916,1.368453
31.42584610169491,1.34303225
31.46584610169492,1.3139625000000001
31.50584610169491,1.28102325
31.545846101694924,1.2439432125
31.585846101694916,1.2023895125
31.625846101694915,1.155952725
31.665846101694914,1.1041282625000002
31.705846101694913,1.0462935
31.745846101694912,0.9816850624999999
31.785846101694922,0.9093927125000001
31.82584610169492,0.828434475
31.865846101694913,0.738155275
31.90584610169492,0.6398988375
31.94584610169491,0.5434893625000001
31.951450847457632,0.5317788375
31.957371525423735,0.5202162625000001
31.969213559322032,0.5006741875
31.97429084745763,0.4942571250000001
31.97914372881356,0.4891385750000001
31.988850169491528,0.48264513750000004
31.993962033898306,0.4815048
31.998871186440677,0.481638275
32.00868949152543,0.48584475
32.01532949152542,0.49162687499999996
32.02145491525424,0.4984556625
32.03370576271186,0.5160958250000001
32.07370576271187,0.592770675
32.11007050847458,0.666250975
32.15007050847458,0.7398569
32.19007050847458,0.8039741625000001
32.23007050847458,0.8591540624999999
32.270070508474575,0.9064276875
32.310070508474574,0.9467798625
32.35007050847457,0.9810430500000001
32.39007050847457,1.0098939125
32.43007050847457,1.0338719375
32.47007050847458,1.0534012000000001
32.51007050847458,1.0688109625
32.550070508474576,1.0803546624999998
32.59007050847458,1.0882262875000002
32.63007050847458,1.0925732625
32.67007050847457,1.0935060125
32.71007050847458,1.0911049
32.75007050847458,1.0854251750000001
32.79007050847458,1.076500375
32.83007050847458,1.0643453500000002
32.870070508474576,1.0489598375
32.910070508474575,1.0303332125
32.950070508474575,1.0084513624999998
32.990070508474574,0.9833066750000001
33.03007050847458,0.9549129
33.07007050847458,0.9233287250000001
33.11007050847457,0.888696225
33.15007050847458,0.851303275
33.19007050847458,0.8116841625
33.230070508474576,0.7707764875
33.27007050847458,0.7301434750000001
33.31007050847458,0.69222175
33.35007050847458,0.6604141250000001
33.39007050847458,0.6386322999999999
33.43007050847458,0.6299604125
33.47007050847457,0.6350179
33.51007050847458,0.6515462375000001
33.550070508474576,0.67570295
33.59007050847458,0.7037157125
33.630070508474574,0.7327303125
33.67007050847457,0.7608866125000001
33.71007050847458,0.7870829625
33.75007050847457,0.810717425
33.79007050847457,0.8314944375
33.830070508474584,0.8492986499999999
33.87007050847458,0.8641173
33.910070508474575,0.8759939250000001
33.95007050847458,0.8850009625
33.99007050847458,0.8912243625
34.03007050847457,0.8947557
34.07007050847458,0.8956892875
34.11007050847458,0.8941228
34.15007050847458,0.890160275
34.19007050847458,0.8839172375000001
34.230070508474576,0.8755276625
34.270070508474575,0.86515215
34.310070508474574,0.852986975
34.35007050847457,0.8392742125
34.39007050847458,0.8243130500000001
34.43007050847458,0.808471275
34.47007050847458,0.7921951875
34.510070508474584,0.7760146375
34.550070508474576,0.76053775
34.590070508474575,0.7464283125
34.63007050847458,0.734359875
34.67007050847458,0.7249454249999999
34.71007050847458,0.7186525
34.75007050847458,0.7157253875
34.79007050847458,0.7161409375
34.83007050847457,0.7196155625
34.870070508474576,0.7256609625
34.910070508474575,0.7336678375
34.95007050847458,0.74299115
34.990070508474574,0.7530173875
35.03007050847457,0.763206525
35.07007050847458,0.7731107749999999
35.11007050847458,0.7823768999999999
35.15007050847458,0.79073865
35.19007050847458,0.798005
35.23007050847458,0.8040475375
35.270070508474575,0.8087887500000001
35.31007050847458,0.8121918625
35.35007050847458,0.8142531875000001
35.39007050847457,0.8149967625
35.43007050847458,0.8144716375000001
35.47007050847457,0.81275125
35.51007050847458,0.80993355
35.550070508474576,0.8061409875
35.590070508474575,0.801519725
35.630070508474574,0.7962378999999999
35.67007050847457,0.790482925
35.71007050847458,0.7844574125
35.75007050847458,0.778374125
35.790070508474585,0.7724501500000001
35.83007050847458,0.7668993625
35.87007050847458,0.761923425
35.910070508474575,0.7577015
35.950070508474575,0.754379175
35.99007050847458,0.752058
36.03007050847457,0.75078805
36.07007050847458,0.7505647875
36.11007050847458,0.7513306000000001
36.15007050847458,0.752980775
36.19007050847457,0.7553742
36.230070508474576,0.7583463125000001
36.270070508474575,0.7617222750000001
36.310070508474574,0.7653287125
36.35007050847458,0.7690026625
36.39007050847458,0.7725972375
36.430070508474586,0.7759847375000001
36.47007050847458,0.7790580625
36.51007050847458,0.7817306875
36.550070508474576,0.7839361125000001
36.590070508474575,0.7856274875000001
36.630070508474574,0.7867773374999999
36.67007050847458,0.7873772250000001
36.71007050847458,0.7874375125
36.75007050847457,0.7869865125
36.79007050847458,0.7860688875
36.83007050847457,0.7847432500000001
36.87007050847457,0.7830795875000001
36.910070508474575,0.781156
36.950070508474575,0.7790556125000001
36.99007050847458,0.7768636250000001
37.03007050847458,0.774665075
37.07007050847458,0.7725425125000001
37.11007050847458,0.7705740624999999
37.150070508474585,0.7688310125000001
37.19007050847458,0.7673746874999999
37.23007050847458,0.766252925
37.270070508474575,0.765497175
37.310070508474574,0.76512055
37.35007050847458,0.7651174375
37.39007050847457,0.765465
37.43007050847458,0.7661263125
37.47007050847458,0.7670541000000001
37.51007050847458,0.7681948125000001
37.55007050847457,0.7694923125
37.590070508474575,0.7708905
37.63007050847458,0.7723348750000001
37.67007050847457,0.7737734375
37.71007050847458,0.7751575250000001
37.75007050847458,0.7764429125
37.790070508474585,0.777591075
37.83007050847458,0.7785709000000001
37.870070508474576,0.7793602375
37.910070508474575,0.779947025
37.950070508474575,0.7803296125000001
37.990070508474574,0.780516025
38.03007050847458,0.780522375
38.07007050847458,0.780370275
38.11007050847457,0.7800843125
38.15007050847458,0.7796904625
38.19007050847457,0.7792151375
38.230070508474576,0.7786848375
38.27007050847458,0.7781261875
38.31007050847458,0.7775658
38.35007050847458,0.7770302375
38.39007050847458,0.776545525
38.43007050847458,0.776136025
38.47007050847457,0.7758223000000001
38.51007050847458,0.7756192125
38.550070508474576,0.7755349250000001
38.59007050847458,0.7755708750000001
38.630070508474574,0.775722925
38.67007050847457,0.7759829374999999
38.71007050847458,0.7763403625
38.75007050847457,0.7767833749999999
38.79007050847457,0.7772996375000001
38.83007050847458,0.7778763125
38.87007050847458,0.7784993250000001
38.910070508474575,0.7791526875
38.95007050847458,0.7798191875
38.99007050847458,0.7804811875
39.03007050847457,0.7811214125
39.07007050847458,0.7817241500000001
39.11007050847458,0.7822766250000001
39.15007050847458,0.7827705375
39.19007050847458,0.783203025
39.230070508474576,0.7835754375
39.270070508474575,0.7838910375
39.310070508474574,0.784153525
39.35007050847457,0.7843664625
39.39007050847458,0.7845337
39.43007050847458,0.7846603750000001
39.47007050847457,0.784753475
39.510070508474584,0.784822
39.550070508474576,0.784877
39.590070508474575,0.78493095
39.63007050847458,0.784996275
39.67007050847458,0.785083225
39.71007050847458,0.78519905
39.75007050847458,0.785348125
39.79007050847458,0.7855321625000001
39.83007050847457,0.7857509
39.870070508474576,0.786003525
39.910070508474575,0.7862898625
39.95007050847458,0.786611275
39.990070508474574,0.7869699
40.03007050847457,0.78736625
40.07007050847458,0.787797875
40.11007050847458,0.7882599875
40.15007050847458,0.7887463375
40.190070508474584,0.7892500875
40.23007050847458,0.7897646500000001
40.270070508474575,0.790284575
40.31007050847458,0.7908065874999999
40.35007050847458,0.79133
40.39007050847457,0.7918546625
40.43007050847458,0.7923792500000001
40.47007050847458,0.7929007499999999
40.51007050847458,0.7934146875
40.550070508474576,0.7939161250000001
40.590070508474575,0.794400825
40.630070508474574,0.79486625
40.67007050847457,0.7953123625
40.71007050847457,0.7957420875
40.75007050847458,0.7961601
40.790070508474585,0.7965704000000001
40.83007050847458,0.796975375
40.87007050847458,0.79737625
40.910070508474575,0.7977736
40.950070508474575,0.798167825
40.99007050847458,0.7985596125
41.03007050847458,0.7989509125
41.07007050847458,0.7993459875000001
41.11007050847458,0.799751075
41.15007050847458,0.80017155
41.19007050847457,0.8006103625
41.230070508474576,0.801067875
41.270070508474575,0.8015425875
41.310070508474574,0.8020322625
41.35007050847457,0.802534725
41.39007050847458,0.8030485125000001
41.430070508474586,0.803573575
41.47007050847458,0.8041115375
41.51007050847458,0.8046644749999999
41.550070508474576,0.805232925
41.59007050847458,0.805815275
41.630070508474574,0.8064085625
41.67007050847458,0.8070091625
41.71007050847458,0.8076131875
41.75007050847457,0.8082175250000001
41.79007050847458,0.8088209624999999
41.83007050847457,0.80942495
41.870070508474576,0.8100327374999999
41.910070508474575,0.81064675
41.950070508474575,0.811267
41.990070508474574,0.8118917124999999
42.03007050847458,0.8125182125000001
42.07007050847458,0.8131438875
42.11007050847458,0.813766825
42.150070508474585,0.814386425
42.19007050847458,0.8150042625
42.23007050847458,0.815623775
42.270070508474575,0.816248325
42.310070508474574,0.8168798
42.35007050847458,0.8175184125
42.39007050847458,0.8181632625
42.43007050847457,0.8188130125
42.47007050847457,0.819466175
42.51007050847458,0.8201217375000001
42.550070508474576,0.8207800375
42.59007050847458,0.8214433125
42.630070508474574,0.8221148500000001
42.67007050847458,0.8227968375
42.71007050847458,0.8234896374999999
42.75007050847457,0.8241922625
42.79007050847458,0.8249032125
42.83007050847458,0.8256210625
42.87007050847458,0.8263447250000001
42.91007050847458,0.8270737875
42.950070508474575,0.8278091875
42.990070508474574,0.82855325
43.03007050847458,0.8293082375
43.07007050847457,0.8300749000000001
43.11007050847457,0.83085235
43.15007050847458,0.8316387125
43.19007050847458,0.8324317250000001
43.23007050847457,0.833228925
43.270070508474575,0.834028325
43.31007050847458,0.8348294375
43.35007050847457,0.8356339875
43.39007050847459,0.8364449625
43.43007050847458,0.8372643624999999
43.47007050847458,0.83809225
43.51007050847457,0.8389271500000001
43.55007050847458,0.8397668500000001
43.590070508474575,0.840609275
43.630070508474574,0.84145305
43.67007050847458,0.8422980500000001
43.71007050847457,0.8431459125
43.75007050847457,0.8439993375
43.79007050847458,0.8448604875
43.83007050847458,0.845730125
43.87007050847457,0.8466078749999999
43.91007050847458,0.8474927999999999
43.95007050847458,0.8483837625
43.99007050847458,0.8492797
44.03007050847459,0.85018005
44.07007050847458,0.8510855625000001
44.11007050847458,0.851998725
44.15007050847457,0.8529222875
44.19007050847458,0.8538575875000001
44.23007050847458,0.8548041749999999
44.270070508474575,0.8557603375
44.31007050847458,0.8567239625
44.35007050847457,0.8576934125
44.39007050847457,0.8586678875
44.430070508474564,0.8596479250000001
44.47007050847458,0.8606355750000001
44.51007050847458,0.8616334875
44.550070508474576,0.86264335
44.59007050847458,0.86366505
44.630070508474574,0.8646972125000001
44.67007050847459,0.8657380625
44.71007050847458,0.8667860625
44.75007050847458,0.867840125
44.79007050847458,0.86889985
44.83007050847458,0.869966
44.870070508474576,0.8710406875
44.910070508474575,0.872126125
44.95007050847458,0.8732231875
44.990070508474574,0.8743312125
45.03007050847457,0.8754486375
45.07007050847458,0.8765737125
45.11007050847457,0.877704925
45.15007050847458,0.8788414
45.19007050847458,0.8799835125
45.23007050847458,0.881133275
45.270070508474575,0.8822933375
45.310070508474574,0.8834651625
45.35007050847459,0.8846483125000001
45.39007050847458,0.8858409500000001
45.43007050847458,0.8870407875
45.47007050847457,0.88824595
45.51007050847458,0.8894554125
45.55007050847457,0.8906695375
45.59007050847458,0.8918902375000001
45.63007050847458,0.8931203
45.67007050847457,0.8943617500000001
45.71007050847458,0.895614925
45.75007050847457,0.8968789125
45.79007050847458,0.8981520749999999
45.83007050847458,0.8994327625
45.87007050847458,0.9007198125
45.91007050847458,0.902013225
45.950070508474575,0.9033144500000001
45.99007050847458,0.9046260625
46.03007050847458,0.9059501875
46.07007050847458,0.9072873
46.11007050847457,0.9086363875
46.15007050847458,0.9099957249999999
46.19007050847458,0.9113637750000001
46.23007050847457,0.9127399375
46.27007050847458,0.9141249874999999
46.310070508474574,0.9155208
46.35007050847457,0.9169293625
46.39007050847457,0.9183517250000001
46.43007050847458,0.9197876374999999
46.47007050847458,0.9212361124999999
46.510070508474584,0.9226960375000001
46.55007050847458,0.924166775
46.590070508474575,0.92564845
46.63007050847458,0.9271418375000001
46.67007050847457,0.9286479125000001
46.71007050847458,0.9301673500000001
46.750070508474586,0.9317002375
46.79007050847458,0.9332461375000001
46.83007050847458,0.934804425
46.87007050847457,0.936374575
46.910070508474575,0.9379564625000001
46.950070508474575,0.9395503125
46.990070508474574,0.9411565125
47.03007050847458,0.9427754125
47.07007050847458,0.944407125
47.11007050847458,0.9460515875000001
47.15007050847457,0.9477086
47.190070508474584,0.9493779999999999
47.230070508474576,0.95105975
47.270070508474575,0.9527539875000001
47.31007050847458,0.9544609
47.35007050847457,0.95618065
47.39007050847457,0.9579133750000001
47.43007050847458,0.9596591375
47.47007050847458,0.9614179874999998
47.51007050847457,0.9631900375000001
47.550070508474576,0.964975425
47.590070508474575,0.9667743249999999
47.630070508474574,0.9685869375
47.67007050847458,0.970413375
47.71007050847458,0.9722537375000001
47.75007050847458,0.9741081
47.79007050847457,0.9759765125000002
47.83007050847458,0.9778590125
47.87007050847458,0.9797556999999999
47.910070508474575,0.98166665
47.95007050847458,0.98359195
47.990070508474574,0.9855317124999999
48.03007050847457,0.9874861125000001
48.070070508474565,0.9894553125000001
48.11007050847458,0.9914395624999999
48.15007050847458,0.9934391250000001
48.19007050847457,0.9954542874999999
48.230070508474576,0.9974854
48.27007050847457,0.9995327874999999
48.31007050847458,1.0015968000000002
48.35007050847459,1.0036778124999999
48.39007050847458,1.0057761375
48.430070508474586,1.007892075
48.47007050847458,1.010025875
48.51007050847458,1.0121777
48.550070508474576,1.0143477125
48.59007050847458,1.016536025
48.63007050847458,1.0187427875000001
48.67007050847457,1.0209681375000002
48.71007050847458,1.0232122375
48.75007050847457,1.0254752624999999
48.79007050847458,1.027757375
48.83007050847457,1.0300587250000002
48.870070508474576,1.0323795125
48.910070508474575,1.0347199125
48.950070508474575,1.0370802
48.99007050847459,1.0394606625000002
49.03007050847458,1.041861625
49.07007050847458,1.04428345
49.11007050847457,1.046726475
49.15007050847458,1.0491909625
49.19007050847458,1.0516771
49.23007050847458,1.054185
49.27007050847458,1.056714725
49.310070508474574,1.0592663625
49.35007050847458,1.0618400000000001
49.39007050847457,1.0644357875
49.43007050847457,1.0670538999999999
49.470070508474585,1.0696944999999998
49.51007050847458,1.0723577625
49.550070508474576,1.0750438125
49.590070508474575,1.077752775
49.63007050847458,1.0804847875
49.67007050847458,1.0832400625
49.71007050847458,1.0860188375
49.750070508474586,1.0888214375
49.79007050847458,1.0916481875000001
49.83007050847458,1.0944993875
49.87007050847457,1.0973753375
49.91007050847458,1.1002762499999998
49.950070508474575,1.1032023375
49.990070508474574,1.1061538375
50.03007050847458,1.1091310250000002
50.07007050847457,1.1121342375
50.11007050847457,1.1151638625
50.15007050847458,1.1182203124999999
50.19007050847458,1.1213039375
50.230070508474576,1.1244150875
50.27007050847458,1.12755405
50.31007050847458,1.1307211250000002
50.35007050847458,1.133916625
50.39007050847459,1.137140875
50.43007050847458,1.1403942625
50.47007050847458,1.1436772125
50.51007050847457,1.1469900999999998
50.550070508474576,1.1503333249999999
50.59007050847458,1.1537072250000002
50.630070508474574,1.15711215
50.67007050847458,1.1605484375
50.71007050847457,1.1640164874999999
50.75007050847457,1.1675166875
50.79007050847457,1.1710494625
50.83007050847458,1.1746152375
50.87007050847458,1.1782144
50.910070508474575,1.1818473500000002
50.95007050847458,1.1855144625
50.990070508474574,1.1892161250000002
51.03007050847459,1.1929527750000002
51.07007050847458,1.1967248625
51.11007050847458,1.2005328874999999
51.150070508474585,1.2043773125000001
51.19007050847458,1.2082586249999998
51.230070508474576,1.2121772750000002
51.270070508474575,1.2161336999999999
51.31007050847458,1.2201283374999998
51.35007050847457,1.2241616375
51.39007050847457,1.2282341125
51.43007050847458,1.2323462625000001
51.47007050847458,1.2364986375
51.510070508474584,1.2406917499999999
51.550070508474576,1.2449261375000003
51.59007050847458,1.2492022875
51.630070508474574,1.2535206250000002
51.67007050847457,1.2578817500000001
51.71007050847459,1.262286125
51.75007050847458,1.2667341250000002
51.79007050847458,1.2712263750000001
51.83007050847457,1.2757635
51.870070508474576,1.2803458749999999
51.91007050847457,1.284974125
51.95007050847458,1.2896485
51.99007050847458,1.29436975
52.03007050847457,1.299138
52.07007050847458,1.303953875
52.11007050847458,1.3088177499999998
52.15007050847458,1.31373025
52.19007050847458,1.318691625
52.23007050847458,1.3237024999999998
52.27007050847458,1.3287633749999999
52.310070508474574,1.333874875
52.35007050847458,1.339037375
52.39007050847457,1.34425125
52.43007050847458,1.349517
52.47007050847457,1.354835125
52.51007050847458,1.3602062499999998
52.550070508474576,1.365630875
52.59007050847457,1.3711096249999999
52.63007050847458,1.37664325
52.67007050847457,1.382232125
52.71007050847457,1.38787675
52.75007050847457,1.3935776249999998
52.79007050847458,1.399335375
52.83007050847458,1.405150375
52.87007050847458,1.41102325
52.91007050847458,1.4169547500000002
52.950070508474575,1.4229453749999998
52.99007050847458,1.4289960000000002
53.03007050847457,1.435107125
53.07007050847457,1.441279125
53.110070508474585,1.4475125
53.15007050847458,1.453808
53.19007050847458,1.4601659999999999
53.23007050847457,1.466587125
53.270070508474575,1.4730723749999999
53.310070508474574,1.4796221250000001
53.35007050847458,1.486237125
53.39007050847459,1.492917875
53.43007050847458,1.499665
53.47007050847458,1.5064787499999999
53.51007050847457,1.51335975
53.55007050847458,1.5203086250000002
53.590070508474575,1.527326
53.630070508474574,1.534412625
53.67007050847458,1.54156925
53.71007050847457,1.5487963750000002
53.75007050847457,1.556094375
53.79007050847458,1.5634640000000002
53.83007050847458,1.5709053750000002
53.87007050847457,1.578419125
53.910070508474575,1.586006
53.950070508474575,1.5936665
53.99007050847458,1.601401375
54.03007050847459,1.6092112500000002
54.07007050847458,1.61709675
54.11007050847458,1.625058125
54.15007050847457,1.6330959999999999
54.19007050847458,1.6412106250000003
54.23007050847458,1.6494025
54.270070508474575,1.657672125
54.31007050847458,1.6660203750000002
54.35007050847457,1.674447625
54.39007050847457,1.682954625
54.430070508474564,1.69154175
54.47007050847458,1.700209375
54.51007050847458,1.708957875
54.55007050847457,1.717787375
54.590070508474575,1.7266986249999998
54.630070508474574,1.735691875
54.67007050847459,1.744767875
54.71007050847459,1.753927125
54.75007050847458,1.7631700000000001
54.790070508474585,1.772497
54.83007050847458,1.78190825
54.870070508474576,1.791404
54.910070508474575,1.8009847500000002
54.95007050847458,1.810650625
54.99007050847458,1.8204022499999999
55.03007050847457,1.830240125
55.07007050847458,1.840164375
55.11007050847457,1.850175375
55.15007050847458,1.8602735
55.19007050847457,1.870458875
55.230070508474576,1.8807318750000002
55.27007050847458,1.8910925
55.310070508474574,1.901541375
55.35007050847459,1.9120784999999998
55.39007050847458,1.9227041250000003
55.43007050847458,1.933418625
55.47007050847458,1.944222125
55.51007050847458,1.955114875
55.550070508474576,1.9660969999999998
55.59007050847458,1.9771686250000002
55.63007050847458,1.9883298750000002
55.67007050847457,1.9995806250000001
55.71007050847458,2.010921125
55.75007050847457,2.02235125
55.79007050847457,2.0338715
55.830070508474584,2.045481875
55.870070508474576,2.0571825
55.91007050847458,2.068973625
55.950070508474575,2.080855125
55.99007050847458,2.092826625
56.03007050847458,2.104888125
56.07007050847458,2.11703925
56.110070508474585,2.12928
56.15007050847458,2.1416105000000005
56.19007050847458,2.154030875
56.23007050847457,2.1665415
56.27007050847458,2.179142375
56.310070508474574,2.191833375
56.35007050847457,2.204614
56.39007050847458,2.217484
56.43007050847457,2.23044275
56.47007050847457,2.243490375
56.51007050847458,2.256626875
56.55007050847458,2.26985225
56.590070508474575,2.283166875
56.63007050847458,2.2965705000000005
56.67007050847458,2.310062875
56.71007050847458,2.3236431250000003
56.750070508474586,2.3373106249999998
56.79007050847458,2.35106475
56.83007050847458,2.364905125
56.87007050847457,2.3788317500000002
56.910070508474575,2.3928446250000004
56.95007050847458,2.406944125
56.990070508474574,2.42113
57.03007050847458,2.435402125
57.07007050847457,2.4497595
57.11007050847457,2.4642015
57.15007050847457,2.47872725
57.190070508474584,2.493336
57.23007050847458,2.508027625
57.27007050847458,2.5228020000000004
57.31007050847458,2.5376594999999997
57.35007050847457,2.552599875
57.39007050847457,2.5676228749999996
57.43007050847458,2.58272775
57.47007050847458,2.597913625
57.510070508474584,2.6131791250000003
57.550070508474576,2.628523375
57.590070508474575,2.643945875
57.630070508474574,2.659446125
57.67007050847458,2.675024125
57.71007050847457,2.6906800000000004
57.75007050847458,2.706413625
57.790070508474585,2.72222475
57.83007050847458,2.7381125
57.87007050847458,2.754075625
57.910070508474575,2.77011275
57.95007050847458,2.7862225
57.990070508474574,2.8024041250000002
58.03007050847457,2.818657375
58.07007050847458,2.834982375
58.11007050847458,2.851379375
58.15007050847458,2.8678483750000003
58.19007050847458,2.8843889999999996
58.230070508474576,2.901
58.27007050847457,2.9176796250000003
58.31007050847458,2.93442625
58.35007050847458,2.9512385
58.39007050847458,2.968116
58.430070508474586,2.9850587500000003
58.47007050847458,3.00206725
58.51007050847458,3.019141875
58.550070508474576,3.0362823750000003
58.59007050847458,3.053487375
58.63007050847458,3.07075525
58.67007050847457,3.0880840000000003
58.71007050847458,3.10547175
58.75007050847457,3.12291775
58.79007050847458,3.1404221249999997
58.83007050847457,3.1579851249999997
58.870070508474576,3.175607375
58.910070508474575,3.1932887500000002
58.95007050847457,3.211028125
58.99007050847458,3.2288240000000004
59.03007050847458,3.2466742500000003
59.070070508474586,3.264577125
59.11007050847458,3.28253125
59.15007050847458,3.30053625
59.19007050847458,3.31859225
59.23007050847458,3.33669925
59.27007050847458,3.3548575
59.310070508474574,3.373066375
59.35007050847458,3.39132475
59.39007050847457,3.409630875
59.43007050847457,3.4279832500000005
59.470070508474585,3.4463802500000003
59.51007050847458,3.464820625
59.550070508474576,3.483304
59.59007050847457,3.501830125
59.630070508474574,3.520399
59.67007050847458,3.539010375
59.71007050847458,3.55766375
59.750070508474586,3.5763581249999996
59.79007050847458,3.59509175
59.83007050847458,3.6138630000000003
59.87007050847457,3.632670125
59.91007050847458,3.651512
59.950070508474575,3.67038825
59.99007050847458,3.6892987500000003
59.99999999999999,3.693998375


==> figures/val_el_collapseBub/simGPU.csv <==
time,radius
0.0,1.0
0.8,1.0000000125
1.6,1.0014004625
2.4000000000000004,1.0349827500000002
3.2,1.1041536625000001
4.000000000000001,1.1741685499999999
4.800000000000001,1.245893325
5.6,1.333428125
6.4,1.44529025
7.199999999999999,1.5849542500000002
8.000000000000002,1.755165375
8.8,1.95871125
9.600000000000001,2.197495
10.4,2.4715916250000003
11.2,2.778865
12.0,3.1152055
12.8,3.475242125
13.599999999999998,3.8526295
14.399999999999999,4.240472125000001
15.200000000000001,4.6316120000000005
16.000000000000004,5.018780125000001
16.799999999999997,5.394644625000001
17.6,5.7517395
18.4,6.082474125
19.200000000000003,6.378911875
20.0,6.63267725
20.8,6.834563375
21.6,6.9742327500000005
22.4,7.039666749999999
23.200000000000003,7.015618
24.0,6.882089125
24.8,6.609939750000001
25.6,6.152579874999999
26.4,5.421774625000001
27.199999999999996,4.188755
27.893520000000002,1.545886
27.943526101694918,0.8230814
27.955912542372882,0.37338756250000005
27.95838779661017,0.13005146250000002
27.959082711864404,0.10524327125
28.067498305084747,1.0854094375
28.867498305084744,2.035906875
29.66749830508475,1.809330625
30.265347118644073,0.4383229
30.62590711864407,1.2283536
31.425907118644066,1.3430573749999999
31.994023728813556,0.4814934875
32.63010372881356,1.0925927999999998
33.43010372881356,0.629953925
34.23010372881356,0.8755489249999999
35.03010372881356,0.7631952375
35.83010372881356,0.7669018500000001
36.630103728813566,0.7867823625000001
37.43010372881356,0.7661179499999999
38.23010372881356,0.7786871750000001
39.03010372881356,0.78112755
39.83010372881356,0.7857446250000001
40.63010372881356,0.7948592250000001
41.430103728813556,0.8035757874999999
42.23010372881356,0.8155901375000001
43.030103728813565,0.8293517250000001
43.83010372881356,0.8457049249999999
44.63010372881355,0.8647275375000001
45.43010372881357,0.8870302874999999
46.23010372881356,0.9127360000000001
47.030103728813565,0.9427965749999999
47.830103728813555,0.9778588375
48.630103728813566,1.0187278125
49.430103728813556,1.06708485
50.23010372881357,1.12445425
51.030103728813565,1.1929645500000001
51.83010372881356,1.275766875
52.63010372881356,1.3766583749999999
53.430103728813556,1.499686875
54.23010372881356,1.649426375
55.03010372881356,1.830268
55.83010372881356,2.0455136250000003
56.63010372881356,2.296608
57.43010372881356,2.5827655000000003
58.23010372881356,2.90103125
59.03010372881355,3.246705125
59.83010372881356,3.6138521249999997


==> figures/val_el_oscillatingBub/analyticalSolution.csv <==
time,radius
0.716247308702314,1.0026025930771976
0.9429026107435127,1.0011904365409778
1.210989527136328,1.000484358272868
1.4973550969195626,0.9959831093136672
1.8422123575521387,0.9865040085642918
2.1701836241002326,0.9659873914594982
2.3381731528788468,0.9583844415368148
2.5757956469542966,0.9293911026525516
2.8885637160792483,0.8977499702628763
3.0632264040321426,0.8702129178065899
3.270384475790227,0.8416167479481387
3.4409852407674735,0.8151741168074225
3.5628429300369353,0.7876017604377306
3.709072157160289,0.768537647198763
3.9284159978453195,0.7357050077316525
4.14775983853035,0.7045669561080052
4.281803296726757,0.684867372427739
4.525518675265681,0.6631554656833594
4.905714665786401,0.6728993457832761
5.153085775003407,0.6946642083977639
5.293222117663288,0.7205243249672895
5.404339250493098,0.7417142857142858
5.536937496202212,0.7801879386225765
5.553185188104806,0.7699498037349828
5.71992110453649,0.8102857142857145
5.8440188731612555,0.8409812775068397
5.926882101864488,0.8568680385393126
6.073111328987841,0.8970438919947664
6.232741617357003,0.9268571428571428
6.341198245380658,0.9544127512786964
6.438684396796226,0.98565671464256
6.6214709307004185,1.0240497204710362
6.731142851042934,1.0439081717616272
6.8639053254437865,1.0674285714285716
6.962672460654911,1.092627572261211
7.133273225632157,1.1212237421196622
7.3160597595363495,1.1681779469489713
7.502908216416189,1.201716664684192
7.608518213783055,1.21442607351017
7.779118978760303,1.2552020934935173
7.998462819445334,1.2822095872487211
8.254363966911201,1.322809087665041
8.67274203340302,1.3778831925776138
8.86365241325851,1.4077149994052576
9.247504134457314,1.4463727845842749
9.49325047448406,1.4735567979065065
9.767836467637915,1.501023242535982
10.244706224979074,1.535750525355854
10.423430835907618,1.5491660124499425
10.685424867836959,1.5671121684310694
10.874304286204625,1.5745259902462232
11.2642488918669,1.59994480789818
11.471406963624986,1.6105359819198286
11.861351569287262,1.6264227429523015
12.513290206878882,1.645486856191269
12.6899838563196,1.652900678006423
12.988535195029781,1.6555484715118352
13.213971920178286,1.6571371476150825
13.530571992110453,1.6605714285714284
13.831384212476893,1.6571371476150825
14.08284023668639,1.657142857142857
14.389221634465981,1.6540774751199396
14.676264191411823,1.6507824432020934
14.871794871794874,1.6434285714285712
15.187376725838263,1.6365714285714283
15.463510848126232,1.626285714285714
15.760797625910032,1.614772451528488
15.976331360946745,1.6057142857142856
16.199485307280092,1.5957083382895203
16.410256410256405,1.585142857142857
16.568047337278106,1.5748571428571427
16.765285996055226,1.5645714285714285
16.962524654832347,1.5508571428571427
17.159763313609467,1.537142857142857
17.357001972386584,1.5234285714285714
17.51479289940828,1.5097142857142856
17.673963347440576,1.4972104198881884
17.88112141919866,1.4792054240513857
18.067061143984215,1.465142857142857
18.303747534516763,1.4445714285714284
18.44572871281383,1.424484358272868
18.563524479107645,1.411951469013917
18.698224852071004,1.393142857142857
18.868168702281302,1.375058879505174
19.038769467258547,1.354229570595932
19.250493096646938,1.3279999999999998
19.40434253506693,1.306569287498513
19.566074950690336,1.286857142857143
19.696800989313637,1.2626159153086711
19.842209072978303,1.2457142857142856
19.916144829998668,1.2308423932437256
20.04612636521943,1.21371999524206
20.184231746391482,1.184770786249554
20.31558185404339,1.1634285714285713
20.44257004764274,1.144947971928155
20.598547889907653,1.1164577138099203
20.74950690335306,1.088
20.878820575227415,1.0637666230522185
21.02098787937512,1.0364943499464734
21.1439842209073,1.016
21.19971249030366,0.999778280004758
21.310196795241307,0.9752773641013442
21.42718017693999,0.9560014273819436
21.549037866209453,0.931641727132152
21.634338248698075,0.9014568811704532
21.775147928994084,0.8685714285714287
21.829310551529215,0.85061924586654
21.9723865877712,0.8274285714285716
22.073025930068138,0.8098432258831927
22.130177514792898,0.7897142857142858
22.215193234215846,0.7713619602712027
22.36686390532544,0.7382857142857144
22.462970535730413,0.7142578803378139
22.59092110946335,0.6958998453669565
22.721893491124263,0.6697142857142859
22.926029754954364,0.6599781134768647
23.155818540433927,0.6560000000000001
23.357405974968263,0.677241727132152
23.510946663447783,0.7015484715118356
23.629191321499015,0.717714285714286
23.718104735205866,0.7441779469489713
23.826429980276135,0.7622857142857142
23.92526280696395,0.7852187462828597
24.034934727306467,0.8013702866658738
24.102564102564102,0.8240000000000001
24.220907297830372,0.8480000000000001
24.30302164369928,0.869153800404425
24.473622408676526,0.9009273224693708
24.63609932770248,0.9295234923278222
24.773175542406314,0.9542857142857144
24.87575278326575,0.9819498037349828
24.97041420118343,1.0022857142857142
25.05853931716995,1.0216667063161653
25.25351162000108,1.0492037587724516
25.4043392504931,1.0777142857142858
25.5215985363939,1.0958049244677055
25.740942377078927,1.1289401689068634
25.923728910983122,1.1548507196383966
26.03550295857988,1.1737142857142857
26.212125442254173,1.1988923516117522
26.311637080867854,1.2114285714285713
26.4883362045983,1.2359614606875224


==> figures/val_el_oscillatingBub/simIndependent.csv <==
time_cfl2_g100,radius_cfl2_g100,time_cfl6_g100,radius_cfl6_g100,time_cfl2_g35,radius_cfl2_g35
-3.3,1.0,-3.3,1.0,-3.3,1.0
-3.2866316655135828,1.0,,,,
-3.2732633310271657,1.0,,,,
-3.259894996910052,1.0,,,,
-3.246526663545449,1.0,,,,
-3.233158331312115,1.0,,,,
-3.2197900005680578,1.0,,,,
-3.2064216716362055,1.0,,,,
-3.1930533447894502,1.0,,,,
-3.179685020803921,1.0,,,,
-3.166316700358077,1.0,,,,
-3.152948384014048,1.0,,,,
-3.139580072316742,1.0,,,,
-3.1262117657665986,1.0,,,,
-3.1128434647872107,1.0,,,,
-3.0994751697085547,1.0,,,,
-3.086106880774124,1.0,,,,
-3.072738598156741,1.0,,,,
-3.059370321970393,1.0,,,,
-3.0460020522752433,1.0,,,,
-3.0326337895742865,1.0,-2.4979111275896635,1.0,-2.772695310303813,1.0
-3.0192655364285796,1.0,,,,
-3.0058972932108663,1.0,,,,
-2.992529060236582,1.0,,,,
-2.979160837765351,1.0,,,,
-2.965792626002032,1.0,,,,
-2.9524244250977816,1.0,,,,
-2.9390562351515186,1.0,,,,
-2.9256880562120355,1.0,,,,
-2.9123198882808485,1.0,,,,
-2.898951731315765,1.0,,,,
-2.8855835852351364,1.0,,,,
-2.872215449922742,1.0,,,,
-2.8588473252332656,1.0,,,,
-2.845479210998251,1.0,,,,
-2.8321111070323766,1.0,,,,
-2.8187430131397946,1.0,,,,
-2.80537492912022,1.0,,,,
-2.7920068547744687,1.0,,,,
-2.7786387899091958,1.0,,,,
-2.7652707348435115,1.0,-1.6958577572804423,1.0,-2.2454023854585516,1.0000000000000022
-2.7519026924884784,1.0,,,,
-2.738534662702371,1.0,,,,
-2.7251666453426924,1.0,,,,
-2.7117986402710486,1.0,,,,
-2.6984306473571573,1.0,,,,
-2.6850626664819224,1.0,,,,
-2.67169469753953,1.0,,,,
-2.6583267404385795,1.0,,,,
-2.644958795102266,1.0,,,,
-2.6315908614676795,1.0,,,,
-2.6182229394843026,1.0,,,,
-2.6048550291118326,1.0,,,,
-2.5914871303174687,1.0,,,,
-2.578119243072854,1.0,,,,
-2.564751367350855,1.0,,,,
-2.551383503122369,1.0,,,,
-2.53801565035331,1.0,,,,
-2.52464780900189,1.0,,,,
-2.511279979016259,1.0,,,,
-2.4979121603325716,1.0,-0.8938217945210258,1.000000000000108,-1.71812443941458,1.000000000000532
-2.4845443528735505,1.0,,,,
-2.471176556547664,1.0,,,,
-2.4578087712490118,1.0,,,,
-2.4444409968579586,1.0,,,,
-2.431073233242504,1.0,,,,
-2.4177054802602727,1.0,,,,
-2.4043377377609865,1.0,,,,
-2.3909700055892356,1.0,,,,
-2.3776022835873727,1.0,,,,
-2.3642345715983315,1.0,,,,
-2.3508668694682227,1.0,,,,
-2.337499177048548,1.0,,,,
-2.3241314941979283,1.0,,,,
-2.3107638207832557,1.0,,,,
-2.2973961566802323,1.0,,,,
-2.2840285017732858,1.0,,,,
-2.270660855954894,1.0,,,,
-2.257293219124393,1.0,,,,
-2.2439255911863656,1.0,,,,
-2.2305579720487363,1.0,-0.09178688068704499,1.000000000231788,-1.1908565536470985,0.999999999996766
-2.217190361620702,1.0,,,,
-2.2038227598106443,1.0,,,,
-2.190455166524145,1.0,,,,
-2.177087581662212,1.0,,,,
-2.1637200051198135,1.0,,,,
-2.1503524367847735,1.0,,,,
-2.136984876537067,1.0,,,,
-2.1236173242485132,1.0,,,,
-2.1102497804263987,1.0,,,,
-2.0968822457869862,1.0,,,,
-2.0835147202255335,1.0,,,,
-2.070147203629828,1.0,,,,
-2.056779695879706,1.0,,,,
-2.043412196846944,1.0,,,,
-2.0300447063955245,1.0,,,,
-2.016677224382228,1.0,,,,
-2.0033097506575057,1.0,,,,
-1.9899422850665718,1.0,,,,
-1.9765748274506307,1.0,,,,
-1.9632073776481853,1.0,0.7102480356534402,0.99998129999743,-0.6635922139416959,0.9999999974511999
-1.9498399354963287,1.0,,,,
-1.9364725008319614,1.0,,,,
-1.9231050734928745,1.0,,,,
-1.9097376533186374,1.0,,,,
-1.8963702401512623,1.0,,,,
-1.8830028338356237,1.0,,,,
-1.8696354342196206,1.0,,,,
-1.8562680411540984,1.0,,,,
-1.8429006544925466,1.0,,,,
-1.8295332740906094,1.0,,,,
-1.8161658998054513,1.0,,,,
-1.8027985314950217,1.0,,,,
-1.7894311690172673,1.0,,,,
-1.7760638122293495,1.0,,,,
-1.7626964609868987,1.0,,,,
-1.749329115143352,1.0,,,,
-1.73596177454941,1.0,,,,
-1.7225944390526249,1.0,,,,
-1.7092271084971498,1.0,,,,
-1.6958597827236437,1.0,1.5122829580847545,0.993971678087354,-0.13632802978917535,0.9999999125217001
-1.6824924615693355,1.0,,,,
-1.6691251448682327,1.0,,,,
-1.655757832451452,1.0,,,,
-1.642390524147652,1.0,,,,
-1.6290232197835226,1.0,,,,
-1.6156559191843158,1.0,,,,
-1.6022886221743937,1.0,,,,
-1.5889213285777846,1.0,,,,
-1.5755540382187767,1.0,,,,
-1.5621867509225933,1.0,,,,
-1.5488194665162034,1.0,,,,
-1.5354521848292966,1.0,,,,
-1.5220849056953738,1.0,,,,
-1.5087176289528217,1.0,,,,
-1.4953503544457751,1.0,,,,
-1.4819830820246198,1.0,,,,
-1.4686158115459989,1.0,,,,
-1.455248542872305,1.0,,,,
-1.441881275870669,1.0,,,,
-1.4285140104115435,1.0,2.3142708211323653,0.95531097125974,0.3909361443435859,0.9999808038168462
-1.4151467463669893,1.0,,,,
-1.4017794839342643,1.0,,,,
-1.3884122234033256,1.0,,,,
-1.375044964639749,1.0,,,,
-1.3616777075119613,1.0,,,,
-1.3483104518898341,1.0,,,,
-1.3349431976427761,1.0,,,,
-1.3215759446370143,1.0,,,,
-1.308208692732398,1.0,,,,
-1.2948414417805272,1.0,,,,
-1.28147419162481,1.0,,,,
-1.2681069421004727,1.0,,,,
-1.2547396930336303,1.0,,,,
-1.2413724442399903,1.0,,,,
-1.228005195522929,1.0,,,,
-1.2146379466706305,1.0,,,,
-1.2012706975592735,1.0,,,,
-1.1879034489034246,1.0,,,,
-1.1745362005150168,1.0,,,,
-1.1611689521957054,0.999999999999998,3.116165599641544,0.8652947529600739,0.9182003115264017,0.999236072205268
-1.1478017037372021,0.999999999999998,,,,
-1.1344344549200054,0.9999999999999961,,,,
-1.1210672062363347,0.9999999999999961,,,,
-1.1076999578266364,0.9999999999999939,,,,
-1.0943327094967472,0.999999999999992,,,,
-1.080965461039705,0.99999999999999,,,,
-1.0675982122339898,0.9999999999999879,,,,
-1.0542309635395632,0.9999999999999861,,,,
-1.0408637151267395,0.9999999999999839,,,,
-1.0274964668009066,0.9999999999999839,,,,
-1.014129218353741,0.9999999999999839,,,,
-1.000761969561771,0.9999999999999861,,,,
-0.9873947208638825,0.9999999999999879,,,,
-0.9740274724530456,0.999999999999992,,,,
-0.960660224133882,0.999999999999998,,,,
-0.9472929756970148,1.000000000000006,,,,
-0.9339257269178285,1.000000000000016,,,,
-0.9205584782171665,1.000000000000026,,,,
-0.9071912298077445,1.0000000000000342,,,,
-0.893823981493457,1.000000000000042,3.9180398300973343,0.73682607279181,1.4454644747038392,0.993432369986644
-0.8804567330641526,1.000000000000048,,,,
-0.8670894842945338,1.00000000000005,,,,
-0.8537222355906664,1.000000000000046,,,,
-0.8403549871815827,1.0000000000000342,,,,
-0.8269877388705664,1.00000000000001,,,,
-0.8136204904469282,0.999999999999978,,,,
-0.8002532416850219,0.999999999999934,,,,
-0.7868859929772265,0.9999999999998799,,,,
-0.7735187445674367,0.9999999999998139,,,,
-0.760151496258469,0.9999999999997441,,,,
-0.7467842478392632,0.9999999999996718,,,,
-0.7334169990839716,0.9999999999996041,,,,
-0.7200497503717749,0.9999999999995499,,,,
-0.7066825019606866,0.9999999999995159,,,,
-0.6933152536530933,0.9999999999995179,,,,
-0.6799480052375868,0.999999999999566,,,,
-0.6665807564881021,0.99999999999967,,,,
-0.6532135077711207,0.9999999999998401,,,,
-0.6398462593582304,1.0000000000000842,,,,
-0.6264790110513752,1.000000000000406,4.720018345257711,0.6606372061465041,1.9727283400017601,0.9745455934059261
-0.6131117626387868,1.000000000000802,,,,
-0.599744513894203,1.000000000001264,,,,
-0.5863772651720542,1.0000000000017741,,,,
-0.5730100167568066,1.0000000000023,,,,
-0.5596427684499443,1.000000000002808,,,,
-0.5462755200393552,1.0000000000032438,,,,
-0.5329082712986315,1.0000000000035518,,,,
-0.5195410225708894,1.0000000000036642,,,,
-0.5061737741527006,1.0000000000035079,,,,
-0.4928065258451064,1.000000000003008,,,,
-0.4794392774356955,1.0000000000021,,,,
-0.4660720286979929,1.000000000000726,,,,
-0.45270477996412994,0.9999999999988419,,,,
-0.439337531542324,0.9999999999964422,,,,
-0.4259702832332035,0.9999999999935479,,,,
-0.4126030348241141,0.999999999990228,,,,
-0.3992357860885938,0.9999999999865978,,,,
-0.38586853734810456,0.999999999982836,,,,
-0.372501288922074,0.9999999999791801,,,,
-0.3591340406107597,0.9999999999759219,5.5220287884516095,0.752843227697266,2.499982469214747,0.935827777583842
-0.345766792201323,0.9999999999734139,,,,
-0.33239954346738987,0.9999999999720521,,,,
-0.3190322947197224,0.999999999972262,,,,
-0.3056650462888437,0.9999999999744779,,,,
-0.2922977979746779,0.99999999997912,,,,
-0.2789305495642589,0.999999999986544,,,,
-0.2655633008313649,0.999999999997026,,,,
-0.25219605207601736,1.0000000000106941,,,,
-0.23882880363974524,1.0000000000274982,,,,
-0.22546155532217815,1.000000000047158,,,,
-0.2120943069102723,1.000000000069114,,,,
-0.19872705817801162,1.000000000092488,,,,
-0.1853598094144826,1.00000000011605,,,,
-0.17199256097229032,1.0000000001382021,,,,
-0.15862531265081214,1.000000000156958,,,,
-0.14525806423696963,1.0000000001699763,,,,
-0.13189081550499804,1.0000000001745741,,,,
-0.11852356673282216,1.000000000167804,,,,
-0.10515631828423766,1.000000000146522,,,,
-0.09178906995840608,1.000000000107512,6.32389033371834,0.9319189559835719,3.027228999987991,0.87468566901847
-0.07842182154225164,1.000000000047612,,,,
-0.06505457281030713,0.999999999963884,,,,
-0.05168732402903409,0.999999999853778,,,,
-0.038320075573619494,0.999999999715326,,,,
-0.024952827243036158,0.999999999547334,,,,
-0.011585578824253151,0.9999999993495621,,,,
0.0017816699078676557,0.9999999991228781,,,,
0.015148918698660196,0.9999999988693881,,,,
0.02851616716130856,0.99999999859249,,,,
0.04188341549699226,0.9999999982968761,,,,
0.05525066391866629,0.999999997988414,,,,
0.06861791265111217,0.9999999976739301,,,,
0.08198516145182788,0.999999997360848,,,,
0.09535240992207816,0.9999999970566641,,,,
0.10871965826316954,0.999999996768222,,,,
0.12208690668795041,0.999999996500776,,,,
0.13545415542081862,0.99999999625684,,,,
0.14882140423183943,0.9999999960347801,,,,
0.1621886527100318,0.999999995827154,,,,
0.1755559010567982,0.9999999956187119,7.125589773423141,1.110012468801542,3.554480395812033,0.79494477580667
0.18892314948485955,0.9999999953840022,,,,
0.2022903982182065,0.99999999508451,,,,
0.21565764703989432,0.9999999946652279,,,,
0.22902489552633742,0.99999999405051,,,,
0.2423921438790133,0.999999993139086,,,,
0.25575939231049016,0.999999991798016,,,,
0.2691266410443367,0.9999999898553721,,,,
0.2824938898770357,0.9999999870914,,,,
0.2958611383720142,0.999999983227788,,,,
0.3092283867308043,0.999999977914718,,,,
0.32259563516579837,0.9999999707151481,,,,
0.3359628839001325,0.999999961085718,,,,
0.34933013274417,0.9999999483534259,,,,
0.36269738124794637,0.99999993168711,,,,
0.37606462961302656,0.999999910062644,,,,
0.3894318780516146,0.999999882220588,,,,
0.4027991267864004,0.9999998466149479,,,,
0.41616637564208814,0.99999980135187,,,,
0.42953362415490437,0.9999997441176199,,,,
0.4429008725264274,0.9999996720942101,7.927194873668356,1.2551697515021603,4.081743476148914,0.7128873556731761
0.45626812096866054,0.9999995818565901,,,,
0.469635369703842,0.999999469238068,,,,
0.4830026185714793,0.999999329146456,,,,
0.4963698670935597,0.9999991553206081,,,,
0.5097371154716606,0.9999989400349899,,,,
0.5231043639175703,0.999998673771526,,,,
0.5364716126530733,0.999998344873354,,,,
0.5498388615329484,0.9999979391871879,,,,
0.5632061100645003,0.9999974396999219,,,,
0.5765733584492967,0.9999968261766861,,,,
0.5899406068989013,0.9999960748077601,,,,
0.6033078556346378,0.9999951578703279,,,,
0.6166751045270256,0.999994043410404,,,,
0.6300423530682484,0.9999926949495059,,,,
0.6434096014598429,0.999991071219798,,,,
0.6567768499131441,0.999989125930848,,,,
0.6701440986490188,0.9999868075698061,,,,
0.6835113475541883,0.9999840592362123,,,,
0.696878596105265,0.99998081851164,,,,
0.7102458445037518,0.999977017363408,8.728810955249763,1.3665197322305638,4.60900762163924,0.6661424907691278
0.7236130929607434,0.9999725820819181,,,,
0.7369803416966523,0.999967433249456,,,,
0.7503475906148633,0.9999614857386839,,,,
0.7637148391759725,0.99995464873834,,,,
0.7770820875814346,0.99994682580271,,,,
0.7904493360421032,0.99993791492379,,,,
0.8038165847779366,0.999927808622218,,,,
0.8171838337094437,0.9999163940547081,,,,
0.8305510822807545,0.99990355313525,,,,
0.8439183306932678,0.999889162665798,,,,
0.857285579157594,0.9998730944779239,,,,
0.8706528278932417,0.999855215581436,,,,
0.8840200768382926,0.999835388321172,,,,
0.8973873254199685,0.9998134705411681,,,,
0.910754573839605,0.999789315751804,,,,
0.9241218223075673,0.99976277330591,,,,
0.9374890710429176,0.9997336885830541,,,,
0.9508563200017557,0.9997019031934521,,,,
0.9642235685939573,0.9996672552184339,,,,
0.9775908170207863,0.99962957950056,9.53047007772733,1.4523851176825722,5.1362717731582945,0.693928659868846
0.9909580654923591,0.999588707996066,,,,
1.0043253142273016,0.9995444701666899,,,,
1.0176925632001668,0.9994966933885719,,,,
1.031059811803046,0.999445203359458,,,,
1.0444270602371297,0.9993898244903859,,,,
1.0577943087122854,0.9993303802930401,,,,
1.0711615574467066,0.9992666937470601,,,,
1.0845288064338252,0.999198587645676,,,,
1.0978960550475296,0.9991258849159381,,,,
1.1112633034889292,0.999048408899124,,,,
1.1246305519676447,0.9989659836107819,,,,
1.1379978007014406,0.998878433964574,,,,
1.1513650497030632,0.99878558596508,,,,
1.1647322983277588,0.9986872668709721,,,,
1.1780995467765516,0.9985833053128481,,,,
1.1914667952588145,0.998473531397878,,,,
1.2048340439918928,0.9983577767825662,,,,
1.2182012930082502,0.998235874723892,,,,
1.2315685416440862,0.9981076601138079,,,,
1.2449357901003273,0.997972969476402,10.33218387885644,1.51787873944629,5.66353592778144,0.7847619012077002
1.2583030385860647,0.99783164097175,,,,
1.2716702873182308,0.9976835143802739,,,,
1.285037536349269,0.9975284310794279,,,,
1.2984047849961096,0.997366234018488,,,,
1.3117720334595973,0.9971967676614419,,,,
1.3251392819486112,0.997019877954268,,,,
1.3385065306796928,0.996835412280048,,,,
1.3518737797259437,0.9966432194150501,,,,
1.3652410283842622,0.996443149492846,,,,
1.3786082768553873,0.9962350539353081,,,,
1.3919755253479646,0.996018785421902,,,,
1.40534277407812,0.995794197849594,,,,
1.4187100231399024,0.995561146299016,,,,
1.4320772718099226,0.995319487016814,,,,
1.4454445202888264,0.9950690773607821,,,,
1.4588117687850053,0.994809775798014,,,,
1.4721790175142067,0.9945414418957541,,,,
1.4855462665917472,0.9942639363219721,,,,
1.4989135152736095,0.99397712086782,,,,
1.5122807637603435,0.993680858422636,11.133961255202138,1.566194321731978,6.190800088183313,0.9014115922271381
1.525648012260108,0.9933750130110082,,,,
1.5390152353174953,0.9930594504315,,,,
1.5523824320249133,0.992734037139098,,,,
1.565749602229328,0.9923986407936681,,,,
1.5791167457855648,0.99205313030916,,,,
1.5924838625541984,0.9916973758865839,,,,
1.6058509523980593,0.991331249050832,,,,
1.6192180151766067,0.990954622690016,,,,
1.6325850507384168,0.990567371095482,,,,
1.6459520589143297,0.9901693699990339,,,,
1.6593190395150685,0.98976049660711,,,,
1.6726859923355866,0.989340629631604,,,,
1.686052917165334,0.988909649316526,,,,
1.6994198138008283,0.9884674374624499,,,,
1.7127866820549533,0.9880138774475798,,,,
1.7261535217592625,0.987548854242264,,,,
1.7395203327615416,0.9870722544193979,,,,
1.75288711492348,0.98658396616102,,,,
1.766253868119568,0.986083879259112,,,,
1.7796205922386745,0.985571885115554,11.935808483224896,1.5993950188119122,6.718064359044477,1.020660745632502
1.7929872871858032,0.985047876735916,,,,
1.8063539528801602,0.9845117487220562,,,,
1.8197205892502017,0.983963397267854,,,,
1.8330871962279023,0.9834027201585122,,,,
1.8464537737446554,0.9828296167639999,,,,
1.8598203217297904,0.9822439880287299,,,,
1.8731868401114404,0.9816457364669081,,,,
1.8865533288191099,0.9810347661624961,,,,
1.8999197877871623,0.9804109827726241,,,,
1.9132862169584728,0.979774293534158,,,,
1.9266526162873365,0.9791246072724921,,,,
1.9400189857409087,0.978461834411944,,,,
1.9533853252989388,0.977785886987864,,,,
1.9667516349522893,0.977096678660228,,,,
1.980117914701145,0.9763941247281221,,,,
1.9934841645536698,0.9756781421441381,,,,
2.0068503845252073,0.9749486495275079,,,,
2.0202165746376615,0.974205567175224,,,,
2.033582734919084,0.973448817071582,,,,
2.0469488654040298,0.972678322897436,12.737723877717357,1.6188154713264242,7.245315531191932,1.130809225164796
2.0603149661350226,0.9718940100400001,,,,
2.0736810371645307,0.971095805602928,,,,
2.087047078555793,0.970283638415832,,,,
2.100413090380897,0.969457439042812,,,,
2.1137790727162837,0.96861713979035,,,,
2.1271450256378097,0.96776267471505,,,,
2.1405109492170142,0.966893979631922,,,,
2.153876843519006,0.966010992124372,,,,
2.167242708601922,0.9651136515569219,,,,
2.1806085445176393,0.9642018990905341,,,,
2.1939743513131793,0.9632756776996401,,,,
2.2073401290326107,0.962334932190418,,,,
2.22070587771964,0.9613796092207021,,,,
2.234071597420802,0.9604096573222679,,,,
2.2474372881883147,0.9594250269261281,,,,
2.2608029500813647,0.958425670390978,,,,
2.274168583165995,0.95741154203449,,,,
2.287534187515617,0.9563825981666579,,,,
2.3008997632137236,0.955338797123874,,,,
2.3142653103570074,0.954280099303748,13.539692894554829,1.6252380067381962,7.77255201048296,1.226227280409234
2.327630829060216,0.9532064672031721,,,,
2.3409963194641445,0.952117865459458,,,,
2.354361781743349,0.951014260892668,,,,
2.3677272161098015,0.949895622548098,,,,
2.3810926228092875,0.9487619217374901,,,,
2.3944580021095634,0.94761313207539,,,,
2.407823354279615,0.9464492295144861,,,,
2.4211886795773205,0.945270192384988,,,,
2.4345539782427217,0.9440760014338361,,,,
2.4479192504914113,0.942866639860614,,,,
2.4612844965117118,0.941642093350174,,,,
2.4746497164850094,0.940402350096566,,,,
2.4880149106254255,0.939147400824332,,,,
2.5013800792210805,0.93787723881606,,,,
2.514745222656666,0.9365918599346421,,,,
2.528110341409322,0.935291262635224,,,,
2.541475436019776,0.933975447969352,,,,
2.5548405070585556,0.9326444195827561,,,,
2.5682055550951564,0.931298183709514,,,,
2.5815705806719347,0.9299367491632461,14.3417120310399,1.619002611495882,8.299789209563002,1.306864201745376
2.594935584286314,0.9285601273262981,,,,
2.6083005663832193,0.927168332139412,,,,
2.62166552735889,0.925761380095076,,,,
2.635030467574725,0.9243392902377979,,,,
2.6483953873687636,0.9229020841746481,,,,
2.6617602870557304,0.9214497860984561,,,,
2.675125166928023,0.919982422822208,,,,
2.688490027275776,0.91850002381916,,,,
2.701854868410674,0.9170026212658859,,,,
2.7152196906745774,0.9154902500898001,,,,
2.7285844944173014,0.9139629480158721,,,,
2.741949279981462,0.9124207556044841,,,,
2.7553140476884925,0.9108637162862739,,,,
2.768678797821882,0.9092918764016518,,,,
2.782043530632846,0.907705285246968,,,,
2.7954082463791776,0.9061039951245461,,,,
2.8087729453706674,0.9044880613975821,,,,
2.8221376279869874,0.9028575425546401,,,,
2.8355022946615316,0.901212500284674,,,,
2.8488669458490525,0.89955299955749,15.143735171357122,1.600195416875796,8.827030665686728,1.3750594364143822
2.862231581997384,0.8978791087034941,,,,
2.8755962035390548,0.896190899488942,,,,
2.8889608109034395,0.89448844718868,,,,
2.9023254045262785,0.8927718306617439,,,,
2.9156899848561046,0.891041132434604,,,,
2.9290545523819693,0.889296438789798,,,,
2.9424191076354447,0.887537839862522,,,,
2.9557836511228555,0.885765429749776,,,,
2.9691481832485653,0.883979306625982,,,,
2.9825127043560986,0.8821795728508721,,,,
2.995877214818133,0.880366335075746,,,,
3.0092417151089412,0.878539704353146,,,,
3.022606205831533,0.876699796253,,,,
3.035970687679449,0.874846730987272,,,,
3.0493351613552777,0.872980633538936,,,,
3.06269962750111,0.8711016337864962,,,,
3.0760640866707263,0.8692098666195761,,,,
3.089428539339135,0.86730547204806,,,,
3.1027929859344665,0.8653885953090621,,,,
3.116157426877362,0.8634593869751819,15.945680981165456,1.56852255776422,9.354277507482237,1.4327963355839362
3.129521862614345,0.861518003066596,,,,
3.1428862936366952,0.859564605166848,,,,
3.156250720484593,0.8575993605395681,,,,
3.169615143741254,0.8556224422422579,,,,
3.1829795640222303,0.853634029233938,,,,
3.1963439819637705,0.8516343064783081,,,,
3.2097083982128787,0.849623465041002,,,,
3.2230728134212265,0.8476017021805141,,,,
3.236437228244485,0.8455692214366641,,,,
3.2498016433462764,0.843526232731846,,,,
3.263166059402887,0.841472952494826,,,,
3.276530477102817,0.8394096037935341,,,,
3.2898948971364703,0.837336416468672,,,,
3.3032593201782685,0.8352536272615201,,,,
3.3166237468704907,0.8331614799336381,,,,
3.3299881778158342,0.8310602253841499,,,,
3.343352613581809,0.8289501217674019,,,,
3.356717054719172,0.8268314346108099,,,,
3.3700815017910077,0.8247044369478381,,,,
3.3834459553974767,0.8225694094753121,16.747545512809673,1.523345583898996,9.881530423033126,1.481495306253006
3.3968104161797417,0.820426640719988,,,,
3.41017488480475,0.818276427214332,,,,
3.4235393619489622,0.816119073664366,,,,
3.436903848287974,0.813954893104356,,,,
3.4502683444851456,0.8117842070691822,,,,
3.4636328511821075,0.8096073457899441,,,,
3.4769973689979867,0.8074246483823541,,,,
3.490361898521922,0.80523646301368,,,,
3.5037264403061785,0.8030431470696441,,,,
3.5170909948970035,0.800845067345582,,,,
3.5304555628658534,0.7986426002451761,,,,
3.54382014479076,0.796436131991818,,,,
3.5571847412333177,0.7942260588465782,,,,
3.5705493527720673,0.792012787309136,,,,
3.583913980053497,0.7897967342988479,,,,
3.5972786237835166,0.7875783273341099,,,,
3.610643284688858,0.7853580047184059,,,,
3.6240079634643845,0.7831362157408301,,,,
3.6373726607660464,0.780913420871942,,,,
3.6507373772369363,0.7786900919543601,17.549337863533438,1.4636482377160582,10.40879006480898,1.5221838041968743
3.6641021134921843,0.7764667124051781,,,,
3.677466870107029,0.7742437774182059,,,,
3.690831647620918,0.7720217941576181,,,,
3.7041964465384156,0.7698012819472939,,,,
3.7175612673169756,0.767582772462644,,,,
3.730926110368727,0.7653668099195279,,,,
3.744290976086707,0.763153951244982,,,,
3.757655864867335,0.760944766229314,,,,
3.771020777130907,0.758739837665334,,,,
3.7843857133613596,0.7565397614681081,,,,
3.7977506741761724,0.754345146768008,,,,
3.81111566038165,0.75215661597603,,,,
3.824480672654788,0.749974804864204,,,,
3.8378457114156896,0.7478003625775439,,,,
3.851210777496969,0.7456339514965539,,,,
3.864575872241728,0.743476247167966,,,,
3.877940997107615,0.741327938284484,,,,
3.8913061533530273,0.7391897266141121,,,,
3.9046713417970285,0.73706232690343,,,,
3.918036563160193,0.7349464666763741,18.35107369541525,1.387909164062968,10.936056701052966,1.5556161904669261
3.9314018177575276,0.7328428861075642,,,,
3.9447671056474443,0.730752337806398,,,,
3.958132426894327,0.7286755865796021,,,,
3.9714977817313866,0.726613409200924,,,,
3.98486317055791,0.7245665941895839,,,,
3.9982285938765276,0.7225359415852981,,,,
4.011594052255825,0.7205222627136861,,,,
4.024959546300331,0.718526379946146,,,,
4.03832507660816,0.7165491264498342,,,,
4.0516906437322335,0.7145913459151481,,,,
4.065056248167044,0.7126538922522581,,,,
4.078421890361003,0.710737629250368,,,,
4.091787570743586,0.7088434301932319,,,,
4.105153289752879,0.7069721774331141,,,,
4.118519047855428,0.7051247619136441,,,,
4.1318848455563195,0.703302082620974,,,,
4.145250683399885,0.701505045974718,,,,
4.158616561958405,0.699734565169,,,,
4.171982481814351,0.6979915594263401,,,,
4.1853484435438535,0.6962769531676,19.15276913242543,1.293994420126046,11.46333066587465,1.5823543248299259
4.1987144477044085,0.6945916751111519,,,,
4.21208049482476,0.692936657312264,,,,
4.225446585400959,0.69131283411985,,,,
4.238812719899441,0.689721141096972,,,,
4.252178898764564,0.6881625139329421,,,,
4.265545122425544,0.686637887315048,,,,
4.278911391300366,0.6851481937546279,,,,
4.292277705797988,0.683694362346178,,,,
4.305644066327194,0.6822773174710219,,,,
4.319010473311066,0.680897977492304,,,,
4.3323769271912065,0.679557253470976,,,,
4.345743428412083,0.6782560478948659,,,,
4.359109977390205,0.6769952533770559,,,,
4.372476574482886,0.6757757513168141,,,,
4.385843219955477,0.6745984105499019,,,,
4.399209913949454,0.6734640859834019,,,,
4.412576656500031,0.672373617184298,,,,
4.425943447606137,0.6713278268987262,,,,
4.439310287292405,0.6703275195898961,,,,
4.452677175609175,0.669373480041566,19.954443702364724,1.179069524237732,11.990610915911315,1.6028174936504562
4.466044112639656,0.668466471931978,,,,
4.479411098408182,0.6676072364134559,,,,
4.492778132914674,0.6667964906779881,,,,
4.506145216260473,0.6660349265238661,,,,
4.519512348782375,0.665323208917194,,,,
4.5328795305002,0.6646619746794501,,,,
4.546246761713395,0.664051831226476,,,,
4.559614010604797,0.6634933566305738,,,,
4.57298125988422,0.6629870961874841,,,,
4.586348508873038,0.66253356163902,,,,
4.599715757623673,0.6621332309610579,,,,
4.613083006339365,0.661786547408004,,,,
4.6264502552269,0.6614939186961901,,,,
4.6398175044959,0.6612557164221801,,,,
4.653184753499359,0.6610722755455619,,,,
4.6665520022587135,0.6609438937659801,,,,
4.679919250977014,0.6608708308959881,,,,
4.693286499860829,0.6608533083778361,,,,
4.706653749119547,0.660891508870262,,,,
4.720020998137833,0.6609855759720961,20.756122227566774,1.039937038504242,12.517896652536844,1.6173150151764402
4.733388246906077,0.6611356139726179,,,,
4.746755495627142,0.661341687564572,,,,
4.760122744507384,0.6616038215931259,,,,
4.7734899937559705,0.66192200091274,,,,
4.786857242789265,0.6622961703331499,,,,
4.800224491566566,0.6627262348035301,,,,
4.8135917402905575,0.6632120597790759,,,,
4.826958989167385,0.663753471746836,,,,
4.840326238405983,0.664350258848766,,,,
4.853693487454467,0.665002171547044,,,,
4.867060736241002,0.6657089234869901,,,,
4.8804279849680805,0.6664701924368279,,,,
4.893795233841643,0.66728562143441,,,,
4.907162483070402,0.6681548202472801,,,,
4.920529732134264,0.6690773669544261,,,,
4.933896980930203,0.6700528096818179,,,,
4.947264229660534,0.671080668316168,,,,
4.960631478530989,0.6721604362479421,,,,
4.973998727750064,0.673291582073782,,,,
4.987365976829481,0.6744735511140441,21.557839121130396,0.8766740588747242,13.0451881206311,1.62606805294234
5.000733225634996,0.675705766973678,,,,
5.014100474368742,0.6769876329427441,,,,
5.027467723236245,0.6783185332667478,,,,
5.040834972445782,0.6796978343213881,,,,
5.054202221540947,0.6811248856100879,,,,
5.067569465762701,0.682599020330964,,,,
5.080936660468276,0.684119552117666,,,,
5.094303805548761,0.6856857852799539,,,,
5.107670901418069,0.687297011057458,,,,
5.1210379488409865,0.68895250847351,,,,
5.134404948737449,0.690651545206886,,,,
5.147771902007077,0.6923933785050181,,,,
5.161138809402357,0.694177256154684,,,,
5.174505671448425,0.69600241752454,,,,
5.187872488419125,0.697868094691404,,,,
5.201239260368456,0.6997735136535901,,,,
5.214605987194058,0.7017178956266339,,,,
5.227972668704404,0.703700458410874,,,,
5.2413393046722065,0.7057204178163081,,,,
5.2547058948515195,0.7077769890907101,22.359639163716107,0.715311843804414,13.57248395537513,1.6292208862326298
5.268072438963775,0.7098693882647281,,,,
5.281438936694461,0.7119968333865299,,,,
5.2948053877169885,0.714158545651142,,,,
5.3081717917404285,0.716353750408596,,,,
5.321538148571194,0.718581678055126,,,,
5.33490445817534,0.720841564805044,,,,
5.348270720713301,0.723132653324854,,,,
5.361636936515056,0.7254541932257059,,,,
5.3750031059875125,0.727805441427336,,,,
5.388369229481881,0.730185662421554,,,,
5.401735307174071,0.7325941284692119,,,,
5.415101339006154,0.735030119759416,,,,
5.428467324711607,0.7374929245588661,,,,
5.441833263913645,0.739981839366348,,,,
5.455199156259309,0.742496169075812,,,,
5.468565001539024,0.7450352271440801,,,,
5.48193079975099,0.7475983357546941,,,,
5.495296551093635,0.750184825970624,,,,
5.508662255894598,0.7527940378745881,,,,
5.522027914505283,0.755425320700884,23.161570754466307,0.6728457596675681,14.09978419681497,1.6268418562344662
5.535393527197079,0.75807803296338,,,,
5.548759094091602,0.7607515425825859,,,,
5.562124615143069,0.763445227017002,,,,
5.575490090172242,0.7661584733977481,,,,
5.588855518943279,0.768890678657878,,,,
5.602220901268104,0.77164124964874,,,,
5.615586237106185,0.7744096032331,,,,
5.628951526621731,0.777195166344498,,,,
5.642316770175511,0.779997376011212,,,,
5.6556819682566735,0.7828156793406261,,,,
5.669047121382406,0.7856495334735201,,,,
5.682412229999012,0.7884984055233378,,,,
5.695777294408367,0.791361772511774,,,,
5.709142314731591,0.79423912130271,,,,
5.7225072909093955,0.7971299485347701,,,,
5.735872222730584,0.8000337605481039,,,,
5.74923710988022,0.8029500733017879,,,,
5.762601951999,0.8058784122784921,,,,
5.775966748744092,0.808818312373068,,,,
5.789331499845553,0.8117693177598799,23.96350298653784,0.793927826837412,14.627084005614066,1.6189407816433061
5.802696205149004,0.814730981738198,,,,
5.8160608646306065,0.8177028665543739,,,,
5.829425478381004,0.82068454320515,,,,
5.842790046567205,0.823675591223042,,,,
5.856154569386615,0.826675598455468,,,,
5.86951904702861,0.829684160849598,,,,
5.882883479650244,0.832700882256034,,,,
5.896247867363022,0.8357253742510099,,,,
5.90961221022527,0.838757255974052,,,,
5.922976508237819,0.841796153982772,,,,
5.9363407613455985,0.84484170212487,,,,
5.9497049694479776,0.8478935414245901,,,,
5.963069132417492,0.8509513199818199,,,,
5.976433250123876,0.854014692881586,,,,
5.989797322460652,0.8570833221108621,,,,
6.00316134936961,0.8601568764774702,,,,
6.016525330856267,0.863235031525474,,,,
6.029889266991938,0.866317469440204,,,,
6.043253157903458,0.8694038789379099,,,,
6.0566170037565294,0.872493955138674,24.765338103935694,0.945028287836422,15.15437804808263,1.6054799429935878
6.069980804738155,0.8755873994213161,,,,
6.083344561042325,0.878683919261494,,,,
6.09670827286486,0.8817832280596821,,,,
6.1100719404066846,0.884885044960116,,,,
6.123435563880032,0.887989094661236,,,,
6.136799143514547,0.891095107222652,,,,
6.150162679559712,0.894202817876408,,,,
6.163526172283281,0.8973119668503959,,,,
6.176889621967065,0.9004222992069701,,,,
6.190253028900002,0.903533564695444,,,,
6.203616393367066,0.906645517615936,,,,
6.216979715631429,0.90975791669296,,,,
6.230342995908688,0.9128705249583501,,,,
6.2437062343379255,0.9159831096432559,,,,
6.257069430959372,0.919095442078074,,,,
6.270432585710714,0.92220729759897,,,,
6.2837956984525,0.9253184554601701,,,,
6.297158769019977,0.9284286987511081,,,,
6.310521797279017,0.9315378143132022,,,,
6.3238847831676095,0.93464559264767,25.567127250401978,1.075556346190574,15.681664381233706,1.5863609657126099
6.337247726723555,0.9377518278116439,,,,
6.350610628089316,0.940856317310622,,,,
6.3639734874888445,0.9439588619878799,,,,
6.377336305212528,0.9470592659103779,,,,
6.390699081616487,0.9501573362465839,,,,
6.404061817123526,0.953252883135394,,,,
6.417424512212697,0.956345719551112,,,,
6.430787167390284,0.959435661170812,,,,
6.444149783142328,0.962522526249852,,,,
6.457512359879112,0.9656061355107801,,,,
6.470874897890568,0.9686863120505962,,,,
6.484237395295016,0.971762880801424,,,,
6.497599846838125,0.9748356682035021,,,,
6.5109622526874995,0.977904504185516,,,,
6.524324613049221,0.980969220886938,,,,
6.53768692816459,0.98402965262596,,,,
6.551049198298819,0.9870856358687179,,,,
6.564411423726068,0.9901370092000622,,,,
6.577773604715376,0.9931836132969519,,,,
6.591135741520932,0.9962252909061161,26.3689043357741,1.181317361462426,16.20894283452359,1.561421773900982
6.604497834379722,0.9992618868278121,,,,
6.617859883516792,1.0022932479048878,,,,
6.631221889157049,1.005319223012388,,,,
6.6445838515413955,1.0083396630438322,,,,
6.657945770942441,1.0113544208918919,,,,
6.671307647674747,1.01436335142226,,,,
6.6846694820969175,1.017366311441136,,,,
6.6980312746058965,1.0203631596580223,,,,
6.711393025625212,1.02335375664579,,,,
6.724754735589317,1.026337964799216,,,,
6.738116404928591,1.0293156482932142,,,,
6.751478034058988,1.032286673040856,,,,
6.764839623375964,1.0352509066478741,,,,
6.778201173252616,1.038208218360166,,,,
6.791562684041387,1.041158479002022,,,,
6.804924156078356,1.044101560904214,,,,
6.8182855896899754,1.047037337822478,,,,
6.831646985202272,1.049965684847636,,,,
6.84500834295202,1.052886478308908,,,,
6.858369663297373,1.055799595671674,,,16.73621405087075,1.5304283352612418
6.8717309466231375,1.05870491543026,,,,
6.885092193335148,1.061602316996622,,,,
6.898453403847278,1.0644916805886262,,,,
6.911814578579816,1.067372887126736,,,,
6.925175717985426,1.070245818147604,,,,
6.938536822589605,1.073110355735432,,,,
6.951897893013615,1.0759663824666839,,,,
6.965258929956929,1.0788137813655179,,,,
6.978619934150163,1.0816524358753659,,,,
6.991980906304373,1.0844822298564438,,,,
7.0053418470745745,1.0873030476177241,,,,
7.018702757044969,1.090114773987798,,,,
7.032063636734807,1.09291729442364,,,,
7.045424486617375,1.0957104951523522,,,,
7.058785307141853,1.098494263339068,,,,
7.072146098749932,1.101268487275158,,,,
7.085506861883833,1.1040330565906462,,,,
7.098867596986518,1.106787862505336,,,,
7.112228304497624,1.109532798124078,,,,
7.125588984851258,1.1122677587547058,,,17.263478769136746,1.493056074467228
7.1389496384807005,1.114992642247324,,,,
7.152310265830965,1.117707349363128,,,,
7.165670867376407,1.12041178417281,,,,
7.179031443639768,1.1231058544420522,,,,
7.192391995206335,1.1257894719640462,,,,
7.205752522733744,1.128462552846518,,,,
7.219113026958822,1.131125017751008,,,,
7.232473508701722,1.133776792088432,,,,
7.245833968865118,1.136417806185042,,,,
7.259194408424761,1.139047995425488,,,,
7.272554828408899,1.141667300367238,,,,
7.285915229869137,1.144275666831116,,,,
7.2992756138527985,1.1468730459695642,,,,
7.312635981394966,1.149459394296554,,,,
7.325996333532928,1.152034673669382,,,,
7.33935667130818,1.15459885123682,,,,
7.352716995702683,1.157151899387332,,,,
7.366077307583592,1.15969379573032,,,,
7.37943760769465,1.1622245230877801,,,,
7.392797896675371,1.164744069495094,,,17.790737786022447,1.448892147937658
7.406158175096514,1.1672524281965102,,,,
7.419518443513103,1.169749597623998,,,,
7.432878702537896,1.172235581353294,,,,
7.446238952914762,1.1747103880318581,,,,
7.459599195554804,1.1771740312864438,,,,
7.47295943149665,1.17962652961284,,,,
7.486319661828003,1.1820679062379802,,,,
7.499679887611031,1.1844981889406219,,,,
7.513040109838134,1.1869174098300341,,,,
7.526400329412136,1.1893256050836698,,,,
7.539760547136765,1.1917228146596741,,,,
7.553120763707656,1.1941090820075,,,,
7.566480979702123,1.1964844537766621,,,,
7.5798411955762885,1.1988489795152741,,,,
7.5932014116772,1.201202711357604,,,,
7.606561628267923,1.203545703701102,,,,
7.61992184555501,1.205878012875486,,,,
7.6332820637132,1.20819969681083,,,,
7.646642282905744,1.21051081471596,,,,
7.660002503299199,1.212811426775766,,,18.31799194757693,1.397417785492198
7.6733627250725815,1.215101593870908,,,,
7.686722948422603,1.2173813773185542,,,,
7.7000831735661235,1.219650838631466,,,,
7.713443400737847,1.2219100392964442,,,,
7.726803630182528,1.2241590405779939,,,,
7.740163862144596,1.2263979033438321,,,,
7.753524096858587,1.228626687907842,,,,
7.766884334541236,1.23084545390402,,,,
7.7802445753857485,1.233054260195902,,,,
7.793604819561183,1.235253164809352,,,,
7.806965067219575,1.2374422248872199,,,,
7.820325318509998,1.239621496668042,,,,
7.833685573595264,1.241791035475396,,,,
7.847045832664985,1.243950895722926,,,,
7.860406095941305,1.2461011309576542,,,,
7.8737663636765935,1.248241793946118,,,,
7.887126636143129,1.25037293676903,,,,
7.900486913620404,1.252494610898036,,,,
7.91384719638507,1.254606867244724,,,,
7.9272074847056535,1.2567097561908762,,,18.84524218123314,1.3379819974804823
7.9405677788404665,1.25880332761679,,,,
7.953928079035896,1.260887630942612,,,,
7.967288385523294,1.262962715181046,,,,
7.980648698514375,1.2650286289959398,,,,
7.9940090181958565,1.2670854207619002,,,,
8.007369344724015,1.2691331386210862,,,,
8.020729678220082,1.271171830532528,,,,
8.034090018767461,1.273201544307986,,,,
8.047450366412157,1.275222327629936,,,,
8.060810721167432,1.2772342280510722,,,,
8.074171083022957,1.279237292978268,,,,
8.087531451957236,1.281231569645454,,,,
8.100891827951376,1.28321710507902,,,,
8.114252211001919,1.28519394605715,,,,
8.12761260113113,1.287162139063546,,,,
8.140972998393785,1.289121730236568,,,,
8.154333402879974,1.2910727653156002,,,,
8.167693814713896,1.2930152895878442,,,,
8.181054234049022,1.294949347840144,,,,
8.194414661060538,1.29687498432354,,,19.372489572551558,1.2697820662237362
8.207775095938736,1.298792242735582,,,,
8.221135538890874,1.300701166216268,,,,
8.234495990155189,1.302601797356592,,,,
8.247856450008918,1.3044941782062742,,,,
8.261216918755643,1.3063783502800599,,,,
8.274577396697438,1.3082543545685903,,,,
8.287937884080101,1.31012223153631,,,,
8.301298381046461,1.3119820211145998,,,,
8.314658887636892,1.313833762702182,,,,
8.328019403831519,1.3156774951864079,,,,
8.341379929603903,1.3175132569888022,,,,
8.354740464954375,1.3193410861153279,,,,
8.368101009915254,1.3211610202001782,,,,
8.381461564537208,1.3229730965394821,,,,
8.394822128869965,1.3247773521146682,,,,
8.408182702952192,1.3265738236106461,,,,
8.421543286816174,1.3283625474344323,,,,
8.434903880502667,1.330143559729346,,,,
8.448264484076066,1.3319168963787182,,,,
8.461625097629899,1.3336825930103242,,,19.89973537025585,1.191862721231588
8.474985721280483,1.3354406850080642,,,,
8.488346355159816,1.33719120751869,,,,
8.501706999414797,1.33893419544914,,,,
8.515067654203214,1.3406696834578262,,,,
8.528428319683396,1.342397705942648,,,,
8.541788996000736,1.344118297030112,,,,
8.55514968327499,1.3458314905639,,,,
8.56851038159293,1.3475373200908742,,,,
8.58187109100825,1.3492358188474822,,,,
8.595231811548114,1.35092701974781,,,,
8.608592543224656,1.3526109553689845,,,,
8.621953286048125,1.3542876579342038,,,,
8.635314040036778,1.3559571592973116,,,,
8.648674805221695,1.3576194909322619,,,,
8.662035581648148,1.359274683927752,,,,
8.67539636937575,1.3609227689822898,,,,
8.688757168477697,1.36256377639968,,,,
8.70211797903898,1.3641977360896442,,,,
8.715478801153587,1.3658246775760219,,,,
8.728839634921417,1.367444630011556,,,20.42698114158711,1.103183974464424
8.742200480445629,1.369057622196388,,,,
8.755561337830287,1.37066368259853,,,,
8.76892220717841,1.372262839377172,,,,
8.782283088590471,1.3738551204087321,,,,
8.795643982163568,1.3754405533121379,,,,
8.809004887991154,1.3770191654697999,,,,
8.822365806163038,1.3785909840455701,,,,
8.835726736764634,1.3801560360047522,,,,
8.84908767987455,1.381714348142088,,,,
8.862448635560533,1.383265947115128,,,,
8.875809603875481,1.3848108594640502,,,,
8.889170584854078,1.3863491116129558,,,,
8.902531578510064,1.3878807298597657,,,,
8.915892584835142,1.3894057403644582,,,,
8.929253603801122,1.390924169141704,,,,
8.942614635367072,1.3924360420563797,,,,
8.955975679491527,1.3939413848189381,,,,
8.969336736148545,1.3954402229788982,,,,
8.982697805344621,1.3969325819169303,,,,
8.996058887131465,1.398418486836246,,,20.954228674028986,1.002943567245858
9.009419981609213,1.399897962749192,,,,
9.02278108891845,1.401371034458742,,,,
9.036142209226604,1.4028377265409362,,,,
9.04950334271264,1.4042980633326343,,,,
9.062864489551156,1.405752068925718,,,,
9.076225649897854,1.4071997671660619,,,,
9.089586823878406,1.408641181654026,,,,
9.102948011581994,1.4100763357452022,,,,
9.116309213060507,1.41150525255376,,,,
9.129670428332918,1.4129279549597857,,,,
9.143031657393117,1.4143444656194724,,,,
9.156392900219007,1.41575480697571,,,,
9.169754156781146,1.417159001267444,,,,
9.183115427050282,1.4185570705372341,,,,
9.196476711003974,1.419949036637472,,,,
9.209838008633106,1.4213349212362,,,,
9.223199319948577,1.422714745823286,,,,
9.23656064498731,1.4240885317169798,,,,
9.24992198381636,1.4254563000704281,,,,
9.26328333653375,1.4268180718779961,,,21.48147997913669,0.891811037459838
9.276644703265404,1.428173867981634,,,,
9.290006084158385,1.4295237090776598,,,,
9.303367479371161,1.43086761572351,,,,
9.31672888906228,1.4322056083426022,,,,
9.330090313379259,1.433537707225776,,,,
9.343451752449361,1.434863932529556,,,,
9.356813206373463,1.436184304272426,,,,
9.370174675223534,1.43749884233048,,,,
9.383536159043697,1.43880756643341,,,,
9.396897657854396,1.440110496161208,,,,
9.41025917165907,1.4414076509413603,,,,
9.423620700452247,1.4426990500460741,,,,
9.436982244227973,1.443984712589294,,,,
9.450343802987405,1.445264657523504,,,,
9.46370537674456,1.4465389036367322,,,,
9.47706696552974,1.4478074695504564,,,,
9.490428569390659,1.449070373719004,,,,
9.503790188391779,1.4503276344307139,,,,
9.517151822612455,1.4515792698105079,,,,
9.530513472143976,1.452825297823442,,,22.008738069049087,0.7763692061286099
9.543875137085589,1.4540657362787501,,,,
9.557236817540065,1.455300602834214,,,,
9.570598513609461,1.456529915000564,,,,
9.583960225391692,1.4577536901457941,,,,
9.597321952978017,1.458971945499308,,,,
9.610683696451474,1.4601846981559259,,,,
9.624045455886272,1.461391965079826,,,,
9.637407231348035,1.462593763108442,,,,
9.650769022894838,1.46379010895636,,,,
9.66413083057899,1.464981019219164,,,,
9.677492654449221,1.4661665103769619,,,,
9.690854494553111,1.4673465987971377,,,,
9.704216350939113,1.4685213007361282,,,,
9.717578223657796,1.469690632340226,,,,
9.730940112762166,1.4708546096457258,,,,
9.74430201830732,1.472013248578744,,,,
9.757663940349794,1.4731665649548862,,,,
9.771025878947068,1.4743145744788362,,,,
9.784387834157204,1.4754572927438139,,,,
9.797749806038624,1.476594735230714,,,22.536007068801474,0.681949902005818
9.811111794649584,1.477726917306754,,,,
9.824473800047066,1.478853854224008,,,,
9.837835822285186,1.479975561118252,,,,
9.851197861413219,1.4810920530079001,,,,
9.864559917474821,1.482203344793574,,,,
9.877921990510053,1.4833094512586502,,,,
9.891284080559398,1.4844103870689984,,,,
9.904646187667769,1.4855061667703024,,,,
9.918008311886624,1.4865968047847,,,,
9.931370453273203,1.487682315409,,,,
9.94473261188772,1.488762712815256,,,,
9.95809478779034,1.489838011053562,,,,
9.9714569810392,1.490908224056422,,,,
9.984819191689674,1.491973365643692,,,,
9.998181419794555,1.493033449527042,,,,
10.011543665404414,1.494088489313236,,,,
10.024905928567264,1.4951384985060558,,,,
10.038268209325938,1.4961834905066802,,,,
10.05163050771305,1.4972234786135379,,,,
10.064992823745946,1.4982584760238458,,,23.063289690570034,0.6606437983467219
10.078355157425705,1.499288495837466,,,,
10.091717508741564,1.500313551062388,,,,
10.105079877679437,1.501333654620588,,,,
10.11844226423154,1.5023488193530021,,,,
10.131804668404225,1.503359058022866,,,,
10.145167090222447,1.504364383317244,,,,
10.158529529730504,1.505364807846804,,,,
10.171891986989579,1.5063603441437041,,,,
10.18525446207299,1.5073510046578158,,,,
10.198616955060228,1.5083368017528422,,,,
10.211979463258317,1.5093177475013781,,,,
10.225341986693174,1.5102938540908102,,,,
10.238704525447051,1.5112651336272303,,,,
10.252067079602263,1.5122315981330978,,,,
10.26542964924192,1.5131932595483601,,,,
10.278792234450805,1.5141501297306559,,,,
10.292154835316346,1.515102220454588,,,,
10.305517451929205,1.516049543410038,,,,
10.31888008438315,1.5169921101997779,,,,
10.332242732773974,1.517929932336756,,,23.590565359169563,0.726053092055744
10.345605397197719,1.5188630212414438,,,,
10.358968077748344,1.5197913882392562,,,,
10.372330774515344,1.52071504455775,,,,
10.385693487581324,1.5216340013239742,,,,
10.399056217019535,1.522548269563194,,,,
10.412418962892232,1.523457860199368,,,,
10.425781725251163,1.5243627840566263,,,,
10.439144504140689,1.52526305186092,,,,
10.452507299603226,1.526158674241496,,,,
10.465870111685614,1.5270496617323979,,,,
10.479232940443158,1.5279360247746603,,,,
10.492595785940505,1.528817773719938,,,,
10.505958648252065,1.529694918835718,,,,
10.519321527464466,1.5305674703116159,,,,
10.532684423681076,1.53143543826586,,,,
10.546047337024472,1.5322988327506237,,,,
10.559410267647323,1.5331576637571684,,,,
10.572773215690574,1.534011941217926,,,,
10.586136181218762,1.534861675007134,,,,
10.599499164264934,1.535706874947882,,,24.11783034612352,0.827587533478992
10.612862164849453,1.5365475508152957,,,,
10.626225182982093,1.537383712335666,,,,
10.639588218663938,1.538215369183058,,,,
10.652951271890835,1.5390425309746962,,,,
10.666314342664077,1.539865207266594,,,,
10.679677430998527,1.5406834075495324,,,,
10.6930405369236,1.541497141245084,,,,
10.706403660481858,1.542306417702116,,,,
10.719766801729062,1.543111246194436,,,,
10.733129960743259,1.543911635920302,,,,
10.746493137653399,1.5447075960042718,,,,
10.7598563326608,1.5454991354993843,,,,
10.773219546036696,1.546286263388458,,,,
10.786582778100794,1.547068988584692,,,,
10.79994602919027,1.5478473199315201,,,,
10.813309299640963,1.5486212662017098,,,,
10.826672589688297,1.5493908360903879,,,,
10.840035899218869,1.5501560382005761,,,,
10.853399227699605,1.55091688104243,,,,
10.866762574595118,1.5516733730647962,,,24.645087433547165,0.930059355915914
10.880125939710652,1.552425522685744,,,,
10.893489323203937,1.553173338305004,,,,
10.906852725426944,1.553916828305278,,,,
10.92021614674357,1.55465600104841,,,,
10.933579587404534,1.5553908648701722,,,,
10.946943047502202,1.5561214280768678,,,,
10.960306526990426,1.556847698945516,,,,
10.973670025737764,1.5575696857256063,,,,
10.987033543586332,1.558287396638994,,,,
11.00039708039947,1.559000839876912,,,,
11.01376063608954,1.559710023594632,,,,
11.027124210624144,1.560414955904934,,,,
11.040487804014525,1.561115644870832,,,,
11.053851416293796,1.5618120984976318,,,,
11.067215047494443,1.562504324724134,,,,
11.080578697632134,1.5631923314133764,,,,
11.09394236669917,1.563876126343936,,,,
11.107306054667134,1.5645557172033822,,,,
11.120669761496025,1.565231111584732,,,,
11.134033487145636,1.565902316986544,,,25.17234090301414,1.022875538830982
11.147397231585014,1.566569340816446,,,,
11.160760994797272,1.567232190397526,,,,
11.174124776778868,1.567890872977054,,,,
11.187488577534538,1.5685453957354119,,,,
11.20085239707101,1.5691957657930065,,,,
11.214216235392605,1.5698419902152119,,,,
11.22758009249997,1.57048407601636,,,,
11.240943968391452,1.5711220301630002,,,,
11.25430786306574,1.571755859576242,,,,
11.267671776524061,1.572385571133334,,,,
11.281035708770982,1.5730111716690303,,,,
11.29439965981409,1.573632667977304,,,,
11.307763629664777,1.574250066813238,,,,
11.321127618340146,1.5748633748951162,,,,
11.334491625862665,1.57547259890745,,,,
11.347855652257323,1.576077745505958,,,,
11.361219697548908,1.57667882132489,,,,
11.374583761760778,1.577275832984992,,,,
11.387947844914933,1.577868787100096,,,,
11.40131194703255,1.5784576902823881,,,25.699593550292875,1.104275696704686
11.414676068134387,1.5790425491446842,,,,
11.42804020824115,1.579623370299146,,,,
11.441404367373789,1.5802001603525222,,,,
11.45476854555389,1.5807729258982062,,,,
11.468132742803721,1.581341673507672,,,,
11.48149695914589,1.5819064097235123,,,,
11.494861194602766,1.582467141055316,,,,
11.508225449195994,1.583023873978786,,,,
11.521589722945667,1.583576614936226,,,,
11.53495401586887,1.584125370335856,,,,
11.548318327977498,1.58467014654909,,,,
11.561682659276105,1.585210949905994,,,,
11.57504700976132,1.58574778668961,,,,
11.588411379424905,1.5862806631301243,,,,
11.601775768259959,1.586809585399562,,,,
11.615140176267008,1.587334559607016,,,,
11.628504603458683,1.5878555917945099,,,,
11.641869049864713,1.588372687934164,,,,
11.655233515535315,1.5888858539269741,,,,
11.668598000540307,1.58939509560335,,,26.226847307801098,1.17482849986739
11.681962504964492,1.5899004187250043,,,,
11.695327028901318,1.59040182898792,,,,
11.708691572445485,1.5908993320266298,,,,
11.722056135681655,1.5913929334196864,,,,
11.735420718664265,1.591882638694778,,,,
11.748785321405293,1.592368453333128,,,,
11.762149943887874,1.5928503827740639,,,,
11.775514586089479,1.5933284324196961,,,,
11.788879247998167,1.593802607638776,,,,
11.802243929617813,1.594272913768966,,,,
11.815608630965517,1.594739356117132,,,,
11.828973352065283,1.59520193995716,,,,
11.84233809293477,1.5956606705249161,,,,
11.855702853575515,1.5961155530114157,,,,
11.869067633973497,1.5965665925567298,,,,
11.88243243410301,1.597013794246648,,,,
11.895797253927906,1.5974571631132504,,,,
11.909162093404603,1.5978967041393741,,,,
11.922526952486106,1.5983324222660662,,,,
11.93589183112486,1.5987643224029622,,,,
11.949256729275515,1.5991924094407421,,,,
11.962621646901546,1.5996166882636382,,,,
11.975986583986224,1.6000371637599502,,,,
11.98935154054487,1.6004538408279558,,,,
12.002716516635004,1.6008667243742618,,,,
12.016081512362238,1.6012758193043581,,,,
12.02944652786881,1.6016811305101022,,,,
12.042811563292634,1.6020826628567162,,,,
12.056176618727573,1.60248042117148,,,,
12.06954169421478,1.60287441023762,,,,
12.082906789752371,1.60326463479037,,,,
12.096271905309077,1.603651099508988,,,,
12.109637040837992,1.6040338090102302,,,,
12.123002196288066,1.604412767843784,,,,
12.13636737161205,1.604787980490142,,,,
12.149732566771075,1.6051594513631122,,,,
12.163097781735583,1.60552718481804,,,,
12.176463016484284,1.60589118516327,,,,
12.189828271004206,1.6062514566736061,,,,
12.203193545294862,1.606608003602234,,,,
12.216558839376393,1.6069608301875322,,,,
12.229924153299052,1.607309940656162,,,,
12.243289487149685,1.6076553392211563,,,,
12.256654841050285,1.60799703007556,,,,
12.270020215138796,1.6083350173835178,,,,
12.283385609525375,1.608669305271342,,,,
12.296751024256704,1.6089998978176383,,,,
12.31011645222226,1.6093267988684101,,,,
12.323481892861288,1.6096500123624822,,,,
12.336847346186051,1.6099695421700262,,,,
12.350212812158802,1.6102853920755518,,,,
12.363578290709427,1.6105975657870264,,,,
12.37694378176208,1.610906066952746,,,,
12.39030928525981,1.6112108991789658,,,,
12.403674801177381,1.6115120660412179,,,,
12.417040329527133,1.6118095710929863,,,,
12.430405870362495,1.6121034178708442,,,,
12.443771423776266,1.612393609894266,,,,
12.45713698988747,1.6126801506617578,,,,
12.470502568820766,1.612963043644904,,,,
12.483868160694684,1.613242292282616,,,,
12.497233765620237,1.6135178999776623,,,,
12.510599383700377,1.6137898700948918,,,,
12.523965015022647,1.614058205958212,,,,
12.537330659655488,1.614322910843024,,,,
12.550696317657604,1.6145839879648778,,,,
12.564061989095041,1.614841440465754,,,,
12.577427674053155,1.6150952713970759,,,,
12.590793372634266,1.615345483698366,,,,
12.604159084949607,1.615592080175228,,,,
12.617524811125207,1.6158350634901542,,,,
12.630890551319748,1.6160744361699781,,,,
12.644256305724838,1.61631020061794,,,,
12.657622074518198,1.616542359117868,,,,
12.670987857785622,1.616770913831144,,,,
12.684353655476968,1.6169958667881459,,,,
12.697719467417539,1.617217219882422,,,,
12.711085293338112,1.6174349748723162,,,,
12.72445113293809,1.617649133394622,,,,
12.737816985951117,1.617859696991186,,,,
12.75118285217626,1.6180666671350363,,,,
12.764548731476477,1.6182700452521959,,,,
12.777914623758281,1.618469832740136,,,,
12.791280528949162,1.618666030986404,,,,
12.804646446988254,1.618858641385474,,,,
12.818012377841821,1.6190476653516563,,,,
12.83137832151347,1.6192331043255601,,,,
12.844744278042231,1.619414959773988,,,,
12.858110247521523,1.6195932331883023,,,,
12.871476230105323,1.619767926087768,,,,
12.884842225974133,1.6199390400300322,,,,
12.89820823528817,1.620106576622594,,,,
12.911574258162467,1.6202705375280098,,,,
12.924940294665586,1.62043092446262,,,,
12.938306344836459,1.620587739196084,,,,
12.95167240871353,1.62074098355511,,,,
12.965038486362975,1.6208906594250163,,,,
12.978404577900065,1.6210367687449558,,,,
12.991770683501926,1.621179313497038,,,,
13.005136803410853,1.6213182956876082,,,,
13.018502937904124,1.62145371732316,,,,
13.0318690872108,1.621585580387038,,,,
13.04523525147103,1.6217138868256882,,,,
13.05860143084135,1.6218386385467785,,,,
13.071967625626403,1.6219598374208042,,,,
13.085333836137004,1.6220774852697681,,,,
13.098700062551863,1.622191583848178,,,,
13.112066304960731,1.6223021348269584,,,,
13.125432563504397,1.6224091397828078,,,,
13.138798838522465,1.622512600192524,,,,
13.152165130409404,1.6226125174307524,,,,
13.165531440038126,1.6227088927791562,,,,
13.178897767970327,1.6228017274314182,,,,
13.192264114506479,1.6228910225031823,,,,
13.205630480061462,1.6229767790408283,,,,
13.218996863859566,1.6230589980257841,,,,
13.232363264591484,1.6231376804053241,,,,
13.245729681157364,1.6232128271123438,,,,
13.259096113230083,1.623284439064476,,,,
13.272462561203103,1.6233525171523062,,,,
13.285829025742778,1.62341706223231,,,,
13.299195507568296,1.6234780751338578,,,,
13.312562007355954,1.62353555667043,,,,
13.325928525682354,1.6235895076461917,,,,
13.339295063020376,1.62363992886299,,,,
13.352661619774892,1.6236868211338078,,,,
13.366028196297492,1.62373018530044,,,,
13.379394792901572,1.623770022249614,,,,
13.392761409872634,1.6238063329231938,,,,
13.406128047463582,1.6238391183190577,,,,
13.419494705900757,1.6238683794843,,,,
13.432861385405204,1.6238941175042279,,,,
13.446228086221154,1.623916333489368,,,,
13.459594804948928,1.62393502855788,,,,
13.472961535154557,1.6239502038303142,,,,
13.486328276898295,1.6239618604338402,,,,
13.499695030234545,1.6239699994878842,,,,
13.513061795218043,1.623974622105356,,,,
13.52642857189662,1.6239757293969341,,,,
13.539795360296477,1.623973322473602,,,,
13.553162160406394,1.6239674024437039,,,,
13.566528972168822,1.623957970407072,,,,
13.57989579547808,1.62394502745165,,,,
13.593262630187489,1.623928574656388,,,,
13.606629476127964,1.623908613102214,,,,
13.6199963331226,1.6238851438933082,,,,
13.633363200996452,1.623858168189112,,,,
13.64673007958115,1.6238276872424822,,,,
13.660096968719873,1.6237937024361802,,,,
13.673463868275231,1.623756215313322,,,,
13.686830778152554,1.6237152276017504,,,,
13.700197698316241,1.6236707412313,,,,
13.713564628813025,1.6236227583415621,,,,
13.726931569789713,1.6235712812796042,,,,
13.740298521479307,1.6235163125877339,,,,
13.753665484158514,1.6234578549810978,,,,
13.76703245810586,1.623395911315554,,,,
13.780399443578485,1.6233304845467382,,,,
13.793766440803843,1.6232615776820438,,,,
13.807133449976284,1.6231891937273941,,,,
13.820500471251894,1.6231133356304719,,,,
13.833867504734076,1.623034006223466,,,,
13.847234550440508,1.6229512081700201,,,,
13.860601608246569,1.622864943920662,,,,
13.873968677830113,1.622775215679068,,,,
13.887335758723392,1.6226820253789822,,,,
13.900702850528226,1.622585374670574,,,,
13.914069953061365,1.6224852649168782,,,,
13.927437066292331,1.622381697200824,,,,
13.94080419023376,1.622274672339878,,,,
13.95417132489439,1.622164190905456,,,,
13.967538470326662,1.6220502532452161,,,,
13.980905626603604,1.621932859508324,,,,
13.99427279385247,1.6218120096705761,,,,
14.007639972333028,1.621687703558552,,,,
14.021007162356025,1.6215599408741082,,,,
14.034374364144462,1.621428721217488,,,,
14.047741577800977,1.621294044105438,,,,
14.0611088033031,1.621155908980566,,,,
14.074476040569767,1.6210143152106078,,,,
14.087843289522798,1.6208692620844518,,,,
14.101210550103236,1.620720748811968,,,,
14.11457782239172,1.6205687745299924,,,,
14.127945106782708,1.6204133383159,,,,
14.14131240356484,1.620254439213524,,,,
14.15467971275309,1.620092076257868,,,,
14.168047034228273,1.6199262484970223,,,,
14.181414367729214,1.619756955016532,,,,
14.194781712717251,1.6195841949661278,,,,
14.208149068463413,1.619407967584544,,,,
14.221516434315333,1.6192282722194722,,,,
14.23488380982877,1.61904510834239,,,,
14.248251194764755,1.6188584755578639,,,,
14.261618589045472,1.618668373607688,,,,
14.27498599268992,1.61847480236871,,,,
14.28835340575312,1.6182777618418178,,,,
14.301720828292673,1.6180772521311058,,,,
14.315088260367045,1.6178732734142423,,,,
14.328455702054764,1.6176658259061003,,,,
14.341823153474326,1.617454909818964,,,,
14.355190614788572,1.617240525323036,,,,
14.368558086189324,1.6170226725105241,,,,
14.38192556786683,1.6168013513656343,,,,
14.395293059976883,1.616576561741694,,,,
14.408660562619009,1.6163483033460877,,,,
14.422028054342324,1.616116576108706,,,,
14.435395528007337,1.615881379575808,,,,
14.448762983588967,1.61564271303037,,,,
14.462130421070892,1.6154005756284722,,,,
14.475497840439505,1.6151549664195881,,,,
14.48886524167828,1.614905884367942,,,,
14.50223262476171,1.614653328372066,,,,
14.5155999896497,1.6143972972806722,,,,
14.52896733628426,1.6141377899039302,,,,
14.54233466458902,1.61387480502043,,,,
14.55570197446989,1.6136083413811901,,,,
14.569069265815152,1.6133383977123001,,,,
14.582436538495703,1.613064972717178,,,,
14.595803792367626,1.612788065078546,,,,
14.609171027278467,1.6125076734599881,,,,
14.622538243076974,1.612223796507036,,,,
14.635905439624008,1.6119364328479,,,,
14.649272616801642,1.61164558109383,,,,
14.662639774518766,1.611351239838946,,,,
14.67600691271273,1.611053407659532,,,,
14.689374031347459,1.610752083113194,,,,
14.702741130407958,1.6104472647384263,,,,
14.716108209891878,1.6101389510549822,,,,
14.72947526979975,1.6098271405652722,,,,
14.742842310125788,1.609511831756846,,,,
14.756209330851235,1.609193023105948,,,,
14.769576331941721,1.6088707130817161,,,,
14.782943313348756,1.6085449001499699,,,,
14.79631027501383,1.6082155827751703,,,,
14.809677216873862,1.607882759419808,,,,
14.823044138868237,1.6075464285414223,,,,
14.836411040946878,1.607206588587928,,,,
14.849777923077468,1.6068632379922902,,,,
14.863144785249702,1.606516375167506,,,,
14.876511627476706,1.6061659985026282,,,,
14.889878449792999,1.605812106360098,,,,
14.903245252248471,1.6054546970744241,,,,
14.916612034898975,1.6050937689518543,,,,
14.929978797795904,1.604729320270658,,,,
14.94334554097679,1.6043613492821458,,,,
14.956712264458307,1.60398985421248,,,,
14.970078968232613,1.6036148332643643,,,,
14.983445652267296,1.6032362846178319,,,,
14.996812316508915,1.602854206430348,,,,
15.01017896088971,1.602468596837234,,,,
15.02354558533673,1.6020794539532424,,,,
15.036912189781113,1.60168677587519,,,,
15.050278774166578,1.601290560684728,,,,
15.063645338459384,1.6008908064496798,,,,
15.077011882657825,1.600487511222526,,,,
15.090378402696246,1.600080673160938,,,,
15.103744898204173,1.599670290286436,,,,
15.117111369164608,1.5992563605745342,,,,
15.130477815559885,1.598838881956716,,,,
15.143844237374335,1.5984178523131423,,,,
15.157210634598627,1.5979932694673742,,,,
15.170577007232161,1.59756513118331,,,,
15.183943355282157,1.5971334351641817,,,,
15.197309678760185,1.596698179053326,,,,
15.210675977677713,1.5962593604364943,,,,
15.224042252041915,1.5958169768455321,,,,
15.237408501852482,1.595371025763142,,,,
15.250774727100108,1.59492150462866,,,,
15.264140927767269,1.5944684108448879,,,,
15.277507103830843,1.5940117417863582,,,,
15.29087325526626,1.59355149480932,,,,
15.304239382052678,1.5930876672623357,,,,
15.31760548417725,1.5926202564962102,,,,
15.330971561636222,1.5921492598725022,,,,
15.344337614433375,1.5916746747706683,,,,
15.357703642576826,1.5911964985935858,,,,
15.371069646075824,1.590714728770798,,,,
15.384435624938405,1.5902293627588602,,,,
15.397801579170299,1.589740398038804,,,,
15.41116750877492,1.589247832111142,,,,
15.424533413753878,1.588751662489108,,,,
15.437899294107389,1.5882518866910302,,,,
15.45126514983587,1.587748502232268,,,,
15.464630980942186,1.587241506617122,,,,
15.47799678743414,1.5867308973312,,,,
15.4913625693266,1.586216671835044,,,,
15.504728326642955,1.585698827559294,,,,
15.518094059415894,1.5851773619012364,,,,
15.531459767687224,1.584652272222362,,,,
15.544825451506686,1.5841235558466042,,,,
15.558191110929677,1.5835912100589218,,,,
15.571556746014249,1.5830552321040559,,,,
15.58492235681759,1.5825156191853023,,,,
15.598287943392535,1.5819723684632083,,,,
15.611653505784535,1.581425477054218,,,,
15.62501904402933,1.5808749420292159,,,,
15.638384558152097,1.58032076041202,,,,
15.651750048168342,1.579762929177804,,,,
15.665115514086196,1.5792014452515781,,,,
15.678480955909336,1.5786363055068902,,,,
15.691846373641088,1.578067506764986,,,,
15.705211767287778,1.57749504579484,,,,
15.718577136860276,1.576918919314586,,,,
15.731942482381605,1.5763391239942741,,,,
15.745307803897887,1.575755656459688,,,,
15.758673101481076,1.5751685132971018,,,,
15.772038375221651,1.574577691058544,,,,
15.785403625217281,1.573983186266974,,,,
15.79876885156478,1.5733849954209058,,,,
15.812134054357365,1.5727831149982399,,,,
15.825499233684177,1.572177541459312,,,,
15.83886438962779,1.5715682712494063,,,,
15.852229522259965,1.5709553008006738,,,,
15.86559463163978,1.5703386265332802,,,,
15.87895971781741,1.5697182448555242,,,,
15.89232478084157,1.5690941521629722,,,,
15.905689820766359,1.568466344836808,,,,
15.91905483765392,1.5678348192417662,,,,
15.932419831572542,1.5671995717239782,,,,
15.94578480259177,1.566560598608996,,,,
15.959149750777087,1.5659178962001417,,,,
15.97251467618613,1.565271460777264,,,,
15.985879578867916,1.5646212885958801,,,,
15.999244458865046,1.56396737588671,,,,
16.012609316218054,1.5633097188556742,,,,
16.025974150970278,1.562648313684436,,,,
16.03933896317166,1.5619831565314621,,,,
16.05270375288068,1.561314243533416,,,,
16.066068520164226,1.560641570806618,,,,
16.0794332650959,1.5599651344483518,,,,
16.09279798775343,1.5592849305378902,,,,
16.106162688215722,1.55860095513733,,,,
16.119527366560217,1.557913204292436,,,,
16.132892022860908,1.5572216740337441,,,,
16.146256657187536,1.556526360377944,,,,
16.159621269606067,1.5558272593295142,,,,
16.172985860180265,1.55512436688226,,,,
16.186350428973988,1.554417679020392,,,,
16.199714976053343,1.5537071917184782,,,,
16.213079501488412,1.5529929009397219,,,,
16.22644400535388,1.552274802632108,,,,
16.239808487728176,1.55155289272224,,,,
16.253172948691123,1.5508271671073501,,,,
16.266537388321332,1.5500976216463598,,,,
16.27990180669413,1.5493642521509603,,,,
16.29326620388094,1.548627054377228,,,,
16.306630579949683,1.5478860240179881,,,,
16.319994934965536,1.5471411566961601,,,,
16.333359268991476,1.54639244795943,,,,
16.34672358208886,1.5456398932767001,,,,
16.360087874318413,1.544883488036502,,,,
16.37345214574179,1.544123227547258,,,,
16.386816396423427,1.543359107039028,,,,
16.400180626431997,1.5425911216663757,,,,
16.413544835841,1.5418192665121564,,,,
16.426909024727927,1.5410435365923483,,,,
16.44027319317208,1.54026392686209,,,,
16.453637341251504,1.539480432222966,,,,
16.467001469039953,1.5386930475312701,,,,
16.48036557660455,1.537901767606738,,,,
16.49372966400488,1.537106587241104,,,,
16.507093731293544,1.53630750120575,,,,
16.5204577785182,1.5355045042578102,,,,
16.533821805724596,1.53469759114423,,,,
16.54718581296018,1.5338867566036023,,,,
16.560549800277677,1.5330719953660357,,,,
16.573913767738105,1.532253302151608,,,,
16.587277715412203,1.531430671667946,,,,
16.60064164338008,1.5306040986071139,,,,
16.61400555172915,1.5297735776420338,,,,
16.627369440551053,1.5289391034226123,,,,
16.640733309938156,1.5281006705718498,,,,
16.654097159980417,1.5272582736820561,,,,
16.667460990762955,1.5264119073113362,,,,
16.68082480236462,1.52556156598054,,,,
16.694188594857728,1.524707244170818,,,,
16.707552368308804,1.523848936321928,,,,
16.720916122780164,1.522986636831422,,,,
16.734279858331927,1.5221203400547,,,,
16.747643575023922,1.5212500403059181,,,,
16.761007272917183,1.5203757318595401,,,,
16.77437095207469,1.519497408952234,,,,
16.78773461256151,1.5186150657848223,,,,
16.801098254444337,1.517728696523958,,,,
16.814461877790848,1.5168382953034862,,,,
16.827825482669024,1.5159438562254821,,,,
16.84118906914673,1.5150453733612679,,,,
16.854552637291548,1.514142840752594,,,,
16.86791618717092,1.513236252413098,,,,
16.88127971885262,1.5123256023298683,,,,
16.89464323240534,1.5114108844649277,,,,
16.90800672789938,1.51049209275663,,,,
16.921370205407236,1.509569221120788,,,,
16.93473366500404,1.508642263451194,,,,
16.94809710676772,1.5077112136192221,,,,
16.961460530778943,1.5067760654722802,,,,
16.974823937120856,1.5058368128311201,,,,
16.988187325878645,1.5048934494861224,,,,
17.001550697138956,1.5039459691928558,,,,
17.01491405098923,1.5029943656673421,,,,
17.02827738751706,1.5020386325814499,,,,
17.04164070680953,1.5010787635587999,,,,
17.055004008952604,1.5001147521715301,,,,
17.068367294030672,1.4991465919379459,,,,
17.08173056212609,1.4981742763209798,,,,
17.09509381331887,1.4971977987273979,,,,
17.108457047686468,1.4962171525077181,,,,
17.121820265303633,1.495232330956832,,,,
17.135183466242406,1.494243327315224,,,,
17.14854665057219,1.493250134770726,,,,
17.16190981835992,1.4922527464606663,,,,
17.175272969670285,1.491251155474288,,,,
17.18863610456605,1.4902453548553398,,,,
17.2019992231084,1.489235337604686,,,,
17.215362325357322,1.48822109668277,,,,
17.228725411372096,1.4872026250117678,,,,
17.242088481211745,1.4861799154772921,,,,
17.25545153493554,1.485152960929536,,,,
17.268814572603496,1.48412175418386,,,,
17.28217759427683,1.4830862880208202,,,,
17.295540600018395,1.4820465551856479,,,,
17.30890358989297,1.48100254838729,,,,
17.322266563967567,1.4799542602970022,,,,
17.33562952231149,1.4789016835465238,,,,
17.34899246499635,1.4778448107258442,,,,
17.362355392095758,1.476783634380722,,,,
17.375718303684824,1.4757181470102259,,,,
17.389081199839357,1.4746483410644422,,,,
17.402444080634865,1.473574208942464,,,,
17.4158069461454,1.4724957429907581,,,,
17.429169796442462,1.471412935502006,,,,
17.442532631594116,1.470325778714414,,,,
17.455895451664382,1.4692342648115482,,,,
17.469258256713093,1.468138385922574,,,,
17.482621046796172,1.4670381341229262,,,,
17.495983821966377,1.465933501435282,,,,
17.509346582274464,1.464824479830788,,,,
17.52270932777061,1.4637110612304058,,,,
17.536072058505937,1.4625932375062565,,,,
17.54943477453408,1.4614710004828582,,,,
17.562797475912483,1.460344341938126,,,,
17.576160162703328,1.459213253604116,,,,
17.58952283497413,1.458077727167418,,,,
17.60288549279781,1.4569377542692181,,,,
17.6162481362524,1.4557933265050098,,,,
17.629610765420335,1.4546444354240382,,,,
17.64297338038758,1.45349107252847,,,,
17.656335981242503,1.452333229272408,,,,
17.669698568074697,1.4511708970608863,,,,
17.68306114097386,1.450004067248992,,,,
17.696423700028618,1.448832731141122,,,,
17.70978624532555,1.4476568799904017,,,,
17.723148776948292,1.4464765049982302,,,,
17.736511294976875,1.4452915973140579,,,,
17.749873799487315,1.444102148035432,,,,
17.763236290551507,1.4429081482082902,,,,
17.77659876823748,1.441709588827382,,,,
17.789961232609986,1.440506460836676,,,,
17.803323683731335,1.439298755129668,,,,
17.816686121662464,1.4380864625496381,,,,
17.83004854646402,1.436869573889898,,,,
17.84341095819738,1.4356480798940239,,,,
17.85677335692547,1.4344219712561,,,,
17.870135742713334,1.433191238620938,,,,
17.883498115628363,1.431955872584266,,,,
17.896860475740286,1.430715863692876,,,,
17.910222823120794,1.429471202444694,,,,
17.923585157843096,1.4282218792887698,,,,
17.936947479981235,1.4269678846251679,,,,
17.950309789609527,1.425709208804728,,,,
17.96367208680193,1.4244458421286796,,,,
17.97703437163176,1.4231777748480683,,,,
17.99039664417154,1.4219049971630882,,,,
18.003758904493093,1.4206274992224481,,,,
18.017121152667926,1.419345271122896,,,,
18.030483388767692,1.4180583029089697,,,,
18.04384561286471,1.416766584572932,,,,
18.05720782503248,1.4154701060548842,,,,
18.070570025345965,1.414168857242914,,,,
18.083932213881646,1.412862827973056,,,,
18.09729439071734,1.4115520080288824,,,,
18.11065655593171,1.410236387140756,,,,
18.12401870960363,1.4089159549849901,,,,
18.13738085181152,1.4075907011830722,,,,
18.15074298263272,1.4062606153011359,,,,
18.16410510214312,1.404925686849494,,,,
18.177467210417102,1.403585905282042,,,,
18.190829307527864,1.40224125999551,,,,
18.204191393547994,1.4008917403285102,,,,
18.217553468550296,1.3995373355603342,,,,
18.230915532608464,1.39817803490948,,,,
18.244277585797715,1.3968138275320459,,,,
18.257639628194926,1.395444702520218,,,,
18.271001659878443,1.394070648901152,,,,
18.284363680927488,1.392691655636402,,,,
18.29772569142126,1.391307711622018,,,,
18.311087691438058,1.389918805689268,,,,
18.324449681054436,1.388524926605992,,,,
18.337811660344773,1.387126063078542,,,,
18.351173629381233,1.385722203754134,,,,
18.36453558823415,1.3843133372234104,,,,
18.377897536972757,1.382899452022784,,,,
18.391259475666114,1.381480536636342,,,,
18.40462140438396,1.380056579497058,,,,
18.41798332319734,1.378627568987318,,,,
18.43134523217892,1.3771934934387358,,,,
18.44470713140282,1.3757543411314401,,,,
18.458069020944297,1.3743101002929219,,,,
18.47143090087925,1.3728607590966522,,,,
18.484792771283903,1.3714063056605823,,,,
18.498154632234762,1.369946728045694,,,,
18.511516483808805,1.3684820142547118,,,,
18.524878326084004,1.3670121522310779,,,,
18.538240159140003,1.36553712985818,,,,
18.551601983058855,1.364056934958566,,,,
18.564963797925657,1.36257155529213,,,,
18.578325603829075,1.36108097855304,,,,
18.591687400861467,1.35958519236795,,,,
18.605049189118674,1.3580841842958,,,,
18.618410968699422,1.356577941829232,,,,
18.631772739704395,1.3550664523961182,,,,
18.645134502235365,1.3535497033605461,,,,
18.658496256394574,1.3520276820237418,,,,
18.67185800228465,1.3505003756249039,,,,
18.68521974000881,1.348967771342028,,,,
18.69858146967101,1.3474298562930023,,,,
18.71194319137554,1.345886617537138,,,,
18.72530490522609,1.3443380420768098,,,,
18.738666611324394,1.342784116858796,,,,
18.752028309769067,1.3412248287751363,,,,
18.765390000654975,1.339660164663816,,,,
18.778751684073477,1.3380901113095038,,,,
18.792113360113383,1.336514655444422,,,,
18.805475028862308,1.3349337837491522,,,,
18.81883669040785,1.333347482853184,,,,
18.83219834483817,1.3317557393349297,,,,
18.84555999224192,1.3301585397209401,,,,
18.85892163270737,1.32855587048436,,,,
18.872283266321425,1.326947718043082,,,,
18.885644893168678,1.3253340687583524,,,,
18.8990065133311,1.323714908934466,,,,
18.91236812688826,1.3220902248191018,,,,
18.925729733918185,1.320460002603688,,,,
18.939091334498602,1.3188242284237899,,,,
18.952452928708443,1.3171828883591723,,,,
18.96581451662923,1.3155359684333203,,,,
18.979176098346308,1.3138834546125742,,,,
18.99253767394958,1.31222533280502,,,,
19.005899243533854,1.3105615888593563,,,,
19.019260807198595,1.3088922085638641,,,,
19.032622365047242,1.307217177645496,,,,
19.04598391718625,1.305536481769112,,,,
19.059345463723833,1.3038501065370003,,,,
19.072707004768926,1.302158037488856,,,,
19.08606854043007,1.300460260102422,,,,
19.099430070814627,1.2987567597947298,,,,
19.112791596028146,1.2970475219239381,,,,
19.126153116173832,1.2953325317915882,,,,
19.139514631352323,1.293611774645258,,,,
19.15287614166161,1.2918852356812642,,,,
19.16623764719722,1.2901529000469398,,,,
19.17959914805265,1.2884147528421444,,,,
19.192960644319946,1.286670779120832,,,,
19.206322136090368,1.2849209638938561,,,,
19.21968362345503,1.283165292132748,,,,
19.23304510650544,1.2814037487739163,,,,
19.246406585333826,1.2796363187228421,,,,
19.259768060033288,1.277862986857674,,,,
19.273129530697712,1.276083738032062,,,,
19.286490997421485,1.2742985570769942,,,,
19.299852460299245,1.27250742880062,,,,
19.313213919425657,1.27071033798588,,,,
19.32657537489534,1.268907269389052,,,,
19.339936826802994,1.267098207739898,,,,
19.353298275243503,1.2652831377418918,,,,
19.366659720312168,1.2634620440717002,,,,
19.380021162104914,1.261634911377888,,,,
19.393382600718454,1.2598017242793482,,,,
19.406744036250494,1.2579624673637921,,,,
19.420105468799797,1.256117125186486,,,,
19.433466898466204,1.2542656822692282,,,,
19.446828325350594,1.252408123099558,,,,
19.46018974955475,1.2505444321302082,,,,
19.47355117118128,1.2486745937788362,,,,
19.48691259033346,1.24679859242809,,,,
19.500274007115113,1.2449164124260321,,,,
19.51363542163053,1.2430280380870042,,,,
19.52699683398442,1.2411334536930219,,,,
19.54035824428198,1.2392326434959018,,,,
19.553719652628985,1.2373255917201817,,,,
19.567081059132033,1.2354122825668459,,,,
19.5804424638987,1.233492700217754,,,,
19.593803867037757,1.23156682884048,,,,
19.60716526865928,1.2296346525932018,,,,
19.620526668874597,1.227696155629848,,,,
19.633888067796374,1.225751322106086,,,,
19.64724946553858,1.22380013618529,,,,
19.660610862216345,1.221842582043774,,,,
19.67397225794568,1.21987864387555,,,,
19.687333652843158,1.21790830589732,,,,
19.700695047025647,1.2159315523540122,,,,
19.714056440610545,1.21394836752446,,,,
19.727417833716252,1.2119587357265518,,,,
19.74077922646297,1.2099626413212001,,,,
19.75414061897327,1.207960068714726,,,,
19.767502011372365,1.2059510023599622,,,,
19.780863403787595,1.2039354267570581,,,,
19.794224796347063,1.2019133264549802,,,,
19.807586189177687,1.199884686053968,,,,
19.820947582403075,1.197849490208334,,,,
19.834308976141973,1.195807723628632,,,,
19.847670370507554,1.193759371082714,,,,
19.86103176560784,1.1917044173968259,,,,
19.87439316154699,1.189642847458094,,,,
19.88775455842697,1.187574646218108,,,,
19.90111595634947,1.1854997986968099,,,,
19.914477355418025,1.183418289985606,,,,
19.927838755740567,1.1813301052481702,,,,
19.941200157432096,1.179235229719308,,,,
19.954561560616728,1.177133648705806,,,,
19.967922965428283,1.1750253475907082,,,,
19.981284372009405,1.172910311839754,,,,
19.994645780509625,1.1707885270096,,,,
20.008007191083063,1.1686599787580219,,,,
20.021368603886216,1.1665246528561442,,,,
20.034730019076154,1.164382535202388,,,,
20.048091436809226,1.162233611837364,,,,
20.06145285724032,1.160077868958764,,,,
20.07481428052245,1.157915292934898,,,,
20.088175706806652,1.155745870315062,,,,
20.10153713624186,1.153569587835592,,,,
20.114898568974667,1.151386432423386,,,,
20.128260005148714,1.149196391199536,,,,
20.1416214449036,1.146999451486274,,,,
20.154982888373684,1.144795600820836,,,,
20.168344335687177,1.142584826973156,,,,
20.18170578696595,1.140367117961166,,,,
20.19506724232636,1.1381424620634062,,,,
20.208428701881243,1.135910847827846,,,,
20.221790165742437,1.13367226407211,,,,
20.23515163402364,1.13142669988367,,,,
20.248513106843102,1.12917414463121,,,,
20.261874584325447,1.1269145879819982,,,,
20.275236066602616,1.124648019917626,,,,
20.28859755381428,1.122374430746792,,,,
20.3019590461081,1.120093811117598,,,,
20.315320543639892,1.1178061520301121,,,,
20.328682046573565,1.1155114448460801,,,,
20.34204355508001,1.1132096812952461,,,,
20.355405069334196,1.110900853480704,,,,
20.36876658951039,1.1085849538879,,,,
20.382128115776847,1.106261975400374,,,,
20.395489648291797,1.103931911321828,,,,
20.40885118720166,1.101594755400828,,,,
20.422212732639995,1.099250501846778,,,,
20.435574284723604,1.096899145331126,,,,
20.448935843547318,1.094540680986072,,,,
20.462297409196633,1.092175104413448,,,,
20.475658981768895,1.089802411698962,,,,
20.489020561382784,1.08742259943496,,,,
20.502382148172536,1.0850356647533161,,,,
20.515743742282734,1.082641605369736,,,,
20.52910534386389,1.080240419634456,,,,
20.542466953070317,1.077832106569006,,,,
20.55582857005943,1.07541666588376,,,,
20.569190194986096,1.072994097988398,,,,
20.58255182799177,1.0705644040093822,,,,
20.595913469200642,1.068127585816768,,,,
20.609275118726224,1.06568364606099,,,,
20.622636776681915,1.06323258821713,,,,
20.63599844318969,1.060774416631592,,,,
20.649360118384426,1.058309136564488,,,,
20.662721802414353,1.05583675422172,,,,
20.67608349543743,1.053357276776178,,,,
20.689445197616145,1.0508707123817862,,,,
20.70280690912042,1.048377070185296,,,,
20.71616863013083,1.045876360341778,,,,
20.729530360833678,1.0433685940366682,,,,
20.74289210141236,1.04085378351447,,,,
20.75625385204148,1.038331942113266,,,,
20.769615612886415,1.035803084302264,,,,
20.782977384107053,1.0332672257197941,,,,
20.79633916586366,1.030724383211384,,,,
20.809700958322683,1.028174574868782,,,,
20.823062761660697,1.025617820070804,,,,
20.83642457606536,1.023054139526784,,,,
20.84978640173273,1.020483555322904,,,,
20.863148238861534,1.017906090971098,,,,
20.876510087646572,1.0153217714600782,,,,
20.889871948274354,1.01273062330801,,,,
20.903233820923,1.0101326746161658,,,,
20.916595705766397,1.007527955123128,,,,
20.929957602980167,1.0049164962594739,,,,
20.943319512747422,1.0022983312033542,,,,
20.956681435262563,0.999673494937014,,,,
20.970043370731144,0.9970420243051901,,,,
20.983405319365566,0.9944039580769599,,,,
20.99676728137845,0.9917593370120221,,,,
21.01012925697656,0.98910820393143,,,,
21.023491246357274,0.986450603792404,,,,
21.036853249708777,0.9837865837654219,,,,
21.050215267214057,0.981116193312034,,,,
21.063577299056558,0.9784394842610741,,,,
21.07693934542404,0.975756510882634,,,,
21.090301406508043,0.9730673299610539,,,,
21.103663482498888,0.9703720008680499,,,,
21.117025573578072,0.9676705856404381,,,,
21.13038767991371,0.9649631490694419,,,,
21.14374980166217,0.9622497587979421,,,,
21.157111938977387,0.95953048541415,,,,
21.17047409201948,0.9568054025412321,,,,
21.183836260962952,0.954074586923554,,,,
21.197198446002158,0.951338118511642,,,,
21.210560647350434,0.9485960805499041,,,,
21.223922865231554,0.9458485596714761,,,,
21.2372850998705,0.943095646001264,,,,
21.25064735148717,0.9403374332667521,,,,
21.264009620298758,0.937574018913836,,,,
21.27737190652954,0.9348055042231741,,,,
21.290734210423572,0.9320319944234141,,,,
21.30409653224858,0.9292535988032502,,,,
21.31745887229066,0.926470430826284,,,,
21.330821230844876,0.9236826082555942,,,,
21.344183608221524,0.920890253288392,,,,
21.35754600474533,0.9180934926986081,,,,
21.370908420649027,0.915292458007632,,,,
21.384270856039986,0.9124872856518139,,,,
21.397633310994536,0.9096781171241921,,,,
21.410995785761553,0.9068650990883601,,,,
21.424358280860115,0.904048383517088,,,,
21.437720797014702,0.9012281278737381,,,,
21.451083334951427,0.898404495334844,,,,
21.464445895292116,0.895577654997998,,,,
21.477808478494,0.8927477820716461,,,,
21.491171084802296,0.8899150580508141,,,,
21.504533714325806,0.88707967086055,,,,
21.51789636714362,0.8842418149870821,,,,
21.53125904336428,0.88140169161538,,,,
21.544621743133984,0.878559508777374,,,,
21.55798446662005,0.875715481509362,,,,
21.571347213996667,0.8728698320215359,,,,
21.584709985443236,0.8700227898846902,,,,
21.5980727811519,0.86717459223831,,,,
21.611435601336304,0.86432548402121,,,,
21.624798446234877,0.8614757182209801,,,,
21.63816131610662,0.8586255561381639,,,,
21.65152421122199,0.8557752676613759,,,,
21.664887131853394,0.8529251315486981,,,,
21.67825007826606,0.85007543571179,,,,
21.691613050713208,0.847226477496304,,,,
21.704976049437388,0.8443785639555321,,,,
21.718339074675036,0.841532012118728,,,,
21.731702126661286,0.8386871492478721,,,,
21.745065205634443,0.835844313079452,,,,
21.758428311839648,0.833003852053594,,,,
21.771791445531473,0.830166125533162,,,,
21.785154606974814,0.827331504018066,,,,
21.798517796444067,0.8245003693623761,,,,
21.811881014221047,0.8216731149913861,,,,
21.82524426059239,0.818850146118614,,,,
21.83860753584653,0.8160318799656721,,,,
21.85197084027014,0.8132187459852321,,,,
21.86533417414463,0.8104111860849319,,,,
21.878697537744248,0.8076096548510101,,,,
21.89206093133692,0.8048146197641298,,,,
21.905424355187566,0.80202656141132,,,,
21.918787809562506,0.7992459737042741,,,,
21.93215129473386,0.79647336410294,,,,
21.945514810982573,0.7937092538404501,,,,
21.958878358598984,0.79095417814615,,,,
21.972241937879623,0.788208686464198,,,,
21.98560554912265,0.785473342663814,,,,
21.998969192627268,0.7827487252335079,,,,
22.012332868697037,0.7800354274584501,,,,
22.025696577641458,0.7773340575782239,,,,
22.039060319772425,0.7746452389155121,,,,
22.052424095397495,0.77196960996019,,,,
22.065787904815306,0.769307824411694,,,,
22.07915174831438,0.766660551211022,,,,
22.09251562617487,0.764028474561094,,,,
22.105879538672017,0.761412293934864,,,,
22.119243486080205,0.7588127240610422,,,,
22.132607468274376,0.7562304949570061,,,,
22.145971484445965,0.75366635190056,,,,
22.159335534911445,0.751121054964608,,,,
22.172699619961016,0.7485953790894481,,,,
22.18606373984811,0.7460901138976699,,,,
22.199427894793665,0.7436060634726621,,,,
22.212792084997965,0.741144046102858,,,,
22.22615631065317,0.7387048939827241,,,,
22.23952057194111,0.7362894528594641,,,,
22.252884869026506,0.73389858161996,,,,
22.266249202061577,0.7315331518311661,,,,
22.279613571180644,0.7291940472496741,,,,
22.292977976496886,0.72688216328973,,,,
22.306342418128533,0.724598406419284,,,,
22.319706896224016,0.7223436934634822,,,,
22.333071410967158,0.720118950808698,,,,
22.346435962543506,0.7179251135531081,,,,
22.359800551089453,0.715763124641664,,,,
22.37316517668818,0.7136339339794,,,,
22.38652983948583,0.7115384974897639,,,,
22.39989453978333,0.709477776122458,,,,
22.413259278025123,0.7074527348051319,,,,
22.42662405475974,0.7054643413044661,,,,
22.43998887061366,0.703513564973276,,,,
22.453353726280113,0.701601375389062,,,,
22.466718622516446,0.6997287408768301,,,,
22.480083560121244,0.697896626954734,,,,
22.493448539881804,0.6961059947457899,,,,
22.506813562578394,0.6943577993776081,,,,
22.52017862899627,0.69265298840749,,,,
22.533543739455247,0.6909925003117159,,,,
22.546908893349954,0.6893772629571859,,,,
22.56027409009908,0.687808191876012,,,,
22.573639330438578,0.68628618846859,,,,
22.58700461499687,0.684812138410436,,,,
22.600369944156828,0.683386909774638,,,,
22.613735318711466,0.682011351089438,,,,
22.62710073957671,0.6806862895890541,,,,
22.6404662076884,0.6794125296059922,,,,
22.653831723988088,0.67819085102507,,,,
22.667197289271176,0.677022007756016,,,,
22.680562904117554,0.6759067262030439,,,,
22.693928569122626,0.67484570376553,,,,
22.7072942714793,0.6738396083424041,,,,
22.720660009023305,0.6728890748822499,,,,
22.734025776832446,0.6719947049153541,,,,
22.74739157425187,0.671157064281026,,,,
22.76075740203437,0.6703766816149761,,,,
22.77412326144835,0.6696540469470961,,,,
22.78748915335026,0.6689896101928341,,,,
22.80085507850037,0.668383779708996,,,,
22.81422103725529,0.667836921303806,,,,
22.82758702887325,0.6673493572445579,,,,
22.840953052279716,0.6669213651378619,,,,
22.85431910719481,0.6665531769159901,,,,
22.86768519410308,0.6662449780738341,,,,
22.88105131405708,0.6659969072341779,,,,
22.89441746825678,0.6658090558389421,,,,
22.907783655634542,0.665681467949692,,,,
22.921149874181193,0.6656141400610239,,,,
22.93451612391167,0.6656070209203202,,,,
22.94788240822426,0.66566001142129,,,,
22.961248731486247,0.665772964635182,,,,
22.974615097232014,0.665945685922964,,,,
22.987981507528573,0.666177933087516,,,,
23.00134796340632,0.6664694168294639,,,,
23.014714465290375,0.6668198014375301,,,,
23.028081013127437,0.66722870559462,,,,
23.04144760651637,0.6676957032891561,,,,
23.054814244908496,0.6682203248698301,,,,
23.068180927833133,0.6688020582646361,,,,
23.08154765502462,0.669440350345116,,,,
23.094914426281726,0.6701346084134999,,,,
23.108281168114246,0.67088419755848,,,,
23.121647853754684,0.6716884483683682,,,,
23.13501449267453,0.67254665907219,,,,
23.14838109487118,0.673458095743662,,,,
23.161747670140187,0.674421994327836,,,,
23.175114209030774,0.675437561297114,,,,
23.18848069761147,0.6765039766941281,,,,
23.201847135931796,0.6776203978793841,,,,
23.215213524595615,0.678785960870234,,,,
23.228579865331188,0.679999782675372,,,,
23.241946161076893,0.6812609635776241,,,,
23.25531241544831,0.6825685893193538,,,,
23.268678632307648,0.6839217332201281,,,,
23.282044815648575,0.6853194582214719,,,,
23.295410969239203,0.6867608187816101,,,,
23.308777095950482,0.688244862586156,,,,
23.322143197257432,0.68977063210729,,,,
23.335509273105465,0.691337166030146,,,,
23.348875322099378,0.69294350054859,,,,
23.362241341906614,0.6945886705349299,,,,
23.375607329730727,0.696271710594356,,,,
23.38897328275378,0.697991656014772,,,,
23.40233919848952,0.6997475436242621,,,,
23.415705075016604,0.7015384125805499,,,,
23.42907091106858,0.7033633051228081,,,,
23.442436705995053,0.705221267309516,,,,
23.455802459640694,0.7071113497593461,,,,
23.46916817219435,0.7090326084119318,,,,
23.48253384404541,0.71098410532345,,,,
23.495899475673916,0.7129649095071839,,,,
23.509265067583097,0.714974097816926,,,,
23.52263062026396,0.7170107558605819,,,,
23.535996134178266,0.7190739789310661,,,,
23.549361609755252,0.7211628729444481,,,,
23.56272704740405,0.723276555376634,,,,
23.57609244753835,0.7254141561781401,,,,
23.58945781060042,0.7275748186327842,,,,
23.602823137071624,0.729757700123276,,,,
23.61618842746479,0.731961972774662,,,,
23.62955368230004,0.7341868239626641,,,,
23.64291890206374,0.736431456694098,,,,
23.656284087156823,0.738695089871586,,,,
23.669649237869308,0.740976958452644,,,,
23.683014354391272,0.743276313514608,,,,
23.696379436853153,0.7455924222430401,,,,
23.70974448538404,0.747924567862412,,,,
23.723109500166583,0.7502720495246762,,,,
23.736474481474577,0.7526341821702741,,,,
23.74983942968416,0.7550102963722779,,,,
23.763204345255648,0.7573997381660021,,,,
23.77656922869286,0.7598018688623281,,,,
23.789934080495605,0.762216064848188,,,,
23.803298901118783,0.764641717384238,,,,
23.816663690949717,0.767078232408014,,,,
23.830028450318963,0.769525030350836,,,,
23.843393179536957,0.7719815459728041,,,,
23.856757878937,0.774447228208158,,,,
23.870122548907922,0.776921540004722,,,,
23.883487189907303,0.779403958153046,,,,
23.89685180245758,0.7818939731129482,,,,
23.910216387132447,0.784391088839884,,,,
23.92358094454001,0.786894822606902,,,,
23.936945475303002,0.7894047048168941,,,,
23.950309980033705,0.791920278804456,,,,
23.963674459302045,0.79444110063109,,,,
23.977038913600534,0.796966738871912,,,,
23.990403343314874,0.799496774394846,,,,
24.003767748710054,0.8020308001364042,,,,
24.01713212993779,0.8045684208774901,,,,
24.030496487063747,0.8071092530219839,,,,
24.04386082010696,0.8096529243763361,,,,
24.057225129080265,0.8121990739256002,,,,
24.070589414021175,0.8147473516013259,,,,
24.08395367501126,0.817297418036968,,,,
24.09731791218729,0.8198489443106621,,,,
24.110682125747257,0.8224016116816241,,,,
24.124046315952086,0.8249551113270661,,,,
24.137410483123293,0.827509144080618,,,,
24.150774627634675,0.8300634201706001,,,,
24.164138749896825,0.832617658956648,,,,
24.17750285033469,0.8351715886665261,,,,
24.19086692936222,0.8377249461376342,,,,
24.204230987360578,0.840277476568036,,,,
24.21759502466517,0.842828933279402,,,,
24.23095904156381,0.8453790774922141,,,,
24.244323038304746,0.8479276781138281,,,,
24.257687015110964,0.850474511539092,,,,
24.27105097219675,0.8530193614616721,,,,
24.2844149097817,0.8555620186936,,,,
24.297778828099993,0.858102280990754,,,,
24.31114272740508,0.860639952881646,,,,
24.324506607971276,0.86317484549961,,,,
24.337870470094543,0.865706776419554,,,,
24.35123431409365,0.8682355694985041,,,,
24.364598140309322,0.870761054717222,,,,
24.377961949097667,0.8732830680187,,,,
24.391325740816324,0.875801451138704,,,,
24.404689515806044,0.8783160514269581,,,,
24.418053274371797,0.8808267216621001,,,,
24.431417016768453,0.8833333198683699,,,,
24.444780743197192,0.8858357091432641,,,,
24.45814445381464,0.888333757499894,,,,
24.471508148748722,0.8908273377202779,,,,
24.48487182811468,0.893316327213852,,,,
24.498235492028066,0.895800607878322,,,,
24.511599140615665,0.898280065963358,,,,
24.524962774026328,0.900754591938746,,,,
24.538326392441505,0.9032240803674401,,,,
24.55168999608241,0.9056884297816541,,,,
24.565053585210105,0.908147542560318,,,,
24.578417160117933,0.910601324808642,,,,
24.59178072111787,0.9130496862422901,,,,
24.605144268524402,0.91549254007792,,,,
24.61850780263929,0.9179298029319,,,,
24.631871323741613,0.9203613947283621,,,,
24.645234832085702,0.922787238612426,,,,
24.65859832790654,0.925207260866526,,,,
24.671961811430748,0.9276213908317721,,,,
24.68532528288876,0.9300295608193739,,,,
24.698688742523725,0.9324317060099161,,,,
24.712052190594513,0.934827764360262,,,,
24.72541562737371,0.937217676515254,,,,
24.738779053141556,0.939601385720414,,,,
24.75214246817665,0.941978837735048,,,,
24.76550587274585,0.944349980745912,,,,
24.77886926709654,0.9467147652841761,,,,
24.792232651454277,0.9490731441472201,,,,
24.80559602602681,0.9514250723241321,,,,
24.818959391012196,0.953770506923536,,,,
24.83232274660811,0.9561094071041761,,,,
24.84568609301877,0.958441734008568,,,,
24.859049430458022,0.960767450697432,,,,
24.872412759148293,0.9630865220863081,,,,
24.885776079316734,0.965398914885516,,,,
24.899139391190378,0.9677045975434561,,,,
24.912502694992206,0.970003540193444,,,,
24.92586599093898,0.972295714603394,,,,
24.939229279240806,0.974581094127222,,,,
24.95259256010166,0.976859653656692,,,,
24.96595583372006,0.9791313695728141,,,,
24.97931910028944,0.9813962196965561,,,,
24.992682359998067,0.9836541832392379,,,,
25.00604561302889,0.9859052407533482,,,,
25.01940885955963,0.9881493740842521,,,,
25.032772099763278,0.9903865663231861,,,,
25.046135333808987,0.9926168017627021,,,,
25.05949856186302,0.9948400658551861,,,,
25.072861784089646,0.997056345174196,,,,
25.086225000651734,0.9992656273779881,,,,
25.099588211711207,1.001467901174128,,,,
25.112951417429684,1.003663156285208,,,,
25.12631461796911,1.005851383416908,,,,
25.139677813492835,1.0080325742293101,,,,
25.153041004166376,1.01020672131037,,,,
25.1664041901579,1.012373818149734,,,,
25.17976737163823,1.0145338591123438,,,,
25.193130548780456,1.016686839412528,,,,
25.206493721759216,1.018832755089142,,,,
25.21985689074954,1.0209716029814602,,,,
25.233220055925408,1.023103380705746,,,,
25.246583217458344,1.025228086632326,,,,
25.25994637551652,1.0273457198620022,,,,
25.273309530264804,1.029456280201178,,,,
25.286672681865905,1.03155976813603,,,,
25.300035830482678,1.033656184806306,,,,
25.313398976280947,1.0357455319793782,,,,
25.32676211943226,1.0378278120252842,,,,
25.34012526011588,1.0399030278935402,,,,
25.35348839851913,1.041971183092304,,,,
25.366851534835913,1.0440322816702041,,,,
25.380214669263435,1.0460863282006578,,,,
25.393577801997626,1.0481333277676739,,,,
25.40694093322834,1.0501732859516322,,,,
25.42030406313512,1.052206208813944,,,,
25.433667189729448,1.054232102554462,,,,
25.447030312462726,1.056250974044392,,,,
25.460393431509253,1.05826283069794,,,,
25.47375654702418,1.060267680343886,,,,
25.487119659146973,1.062265531212054,,,,
25.500482768005696,1.064256391918242,,,,
25.513845873721333,1.066240271446756,,,,
25.527208976411913,1.0682171791326178,,,,
25.540572076195865,1.070187124644814,,,,
25.553935173194414,1.072150117970754,,,,
25.567298267532845,1.074106169401306,,,,
25.580661359340894,1.07605528951608,,,,
25.594024448752542,1.077997489169158,,,,
25.607387535905573,1.079932779475674,,,,
25.6207506209411,1.081861171799892,,,,
25.634113704003116,1.0837826777456359,,,,
25.64747678523805,1.085697309150078,,,,
25.660839864794422,1.08760507808105,,,,
25.674202942822543,1.0895059968359961,,,,
25.687566019474215,1.0914000779405821,,,,
25.700929094902126,1.093287334145788,,,,
25.71429216925866,1.0951677784229021,,,,
25.727655242694485,1.0970414239569681,,,,
25.74101831535695,1.09890828413943,,,,
25.754381387388595,1.1007683725608042,,,,
25.767744458925957,1.102621703003098,,,,
25.781107530098872,1.104468289430202,,,,
25.794470601030543,1.106308145976426,,,,
25.80783367183838,1.108141286934636,,,,
25.821196742635767,1.109967726744812,,,,
25.834559813534508,1.11178747998336,,,,
25.847922884647886,1.1136005613530002,,,,
25.8612859560942,1.115406985672744,,,,
25.874649028000352,1.117206767867926,,,,
25.88801210050489,1.1189999229604382,,,,
25.9013751737596,1.120786466059168,,,,
25.914738247929016,1.1225664123506283,,,,
25.928101323187832,1.124339777090468,,,,
25.941464399716576,1.126106575596946,,,,
25.954827477696707,1.1278668232464701,,,,
25.96819055730614,1.12962053547,,,,
25.98155363871635,1.131367727749716,,,,
25.994916722091162,1.133108415616366,,,,
26.008279807587304,1.134842614647896,,,,
26.02164289535581,1.136570340469566,,,,
26.035005985543634,1.138291608754888,,,,
26.04836907829501,1.140006435226338,,,,
26.061732173752322,1.141714835654882,,,,
26.075095272056583,1.143416825857984,,,,
26.088458373347684,1.145112421696252,,,,
26.101821477764517,1.146801639068888,,,,
26.115184585444993,1.148484493908308,,,,
26.128547696526024,1.150161002174636,,,,
26.14191081114342,1.15183117985126,,,,
26.15527392943168,1.15349504294176,,,,
26.16863705152363,1.155152607466906,,,,
26.18200017754994,1.156803889460464,,,,
26.195363307638544,1.158448904963972,,,,
26.208726441913964,1.160087670021362,,,,
26.22208958049667,1.161720200674398,,,,
26.235452723502625,1.163346512959434,,,,
26.24881587104298,1.16496662290511,,,,
26.26217902322428,1.166580546530098,,,,
26.275542180148875,1.1681882998406041,,,,
26.288905341915928,1.169789898827832,,,,
26.302268508622507,1.171385359465634,,,,
26.31563168036468,1.172974697708172,,,,
26.32899485723823,1.174557929487172,,,,
26.34235803933868,1.176135070708488,,,,
26.35572122676077,1.1777061372481439,,,,
26.36908441959719,1.1792711449486,,,,
26.38244761793712,1.180830109616832,,,,
26.395810821865684,1.182383047025802,,,,
26.40917403146607,1.183929972920428,,,,
26.42253724682477,1.185470903022474,,,,
26.435900468037765,1.187005853024762,,,,
26.44926369521453,1.18853483857991,,,,
26.462626928476556,1.190057875289892,,,,
26.47599016795053,1.191574978698906,,,,
26.489353413758582,1.193086164290054,,,,
26.5027166660091,1.194591447485038,,,,
26.5160799247913,1.196090843645302,,,,
26.52944319017453,1.197584368073078,,,,
26.542806462211715,1.199072036011796,,,,
26.5561697409447,1.200553862646518,,,,
26.56953302640948,1.2020298631073099,,,,
26.582896318642995,1.203500052477304,,,,
26.596259617695708,1.204964445797838,,,,
26.60962292364497,1.2064230580687358,,,,
26.62298623659723,1.207875904246422,,,,
26.636349556679004,1.2093229992402441,,,,
26.649712884020165,1.210764357908414,,,,
26.66307621873585,1.2121999950545679,,,,
26.676439560915128,1.2136299254253502,,,,
26.68980291061966,1.215054163709126,,,,

